An Open-Source and Reproducible Implementation of LSTM and GRU Networks for Time Series Forecasting

This paper introduces an open-source and reproducible implementation of Long Short-Term Memory (LSTM) and Gated Recurrent Unit (GRU) Networks for time series forecasting. We evaluated LSTM and GRU networks because of their performance reported in related work. We describe our method and its results on two datasets. The first dataset is the S&P BSE BANKEX, composed of stock time series (closing prices) of ten financial institutions. The second dataset, called Activities, comprises ten synthetic time series resembling weekly activities with five days of high activity and two days of low activity. We report Root Mean Squared Error (RMSE) between actual and predicted values, as well as Directional Accuracy (DA). We show that a single time series from a dataset can be used to adequately train the networks if the sequences in the dataset contain patterns that repeat, even with certain variation, and are properly processed. For 1-step ahead and 20-step ahead forecasts, LSTM and GRU networks significantly outperform a baseline on the Activities dataset. The baseline simply repeats the last available value. On the stock market dataset, the networks perform just like the baseline, possibly due to the nature of these series. We release the datasets used as well as the implementation with all experiments performed to enable future comparisons and to make our research reproducible.

==> Fig_old/results.txt <==
Results 5 epochs

array([[0.02505655, 0.01907283],
       [0.04792117, 0.03195745],
       [0.05249252, 0.02718176],
       [0.04410382, 0.01747146],
       [0.03256635, 0.02104084],
       [0.03993129, 0.01748102],
       [0.03891952, 0.01665458],
       [0.07361251, 0.04819252],
       [0.04269999, 0.02837061],
       [0.04620177, 0.02228646]])

array([[0.02505655, 0.01907283],
       [0.04792117, 0.03195745],
       [0.05249252, 0.02718176],
       [0.04410382, 0.01747146],
       [0.03256635, 0.02104084],
       [0.03993129, 0.01748102],
       [0.03891952, 0.01665458],
       [0.07361251, 0.04819252],
       [0.04269999, 0.02837061],
       [0.04620177, 0.02228646]])

300 epochs
array([[0.02650739, 0.02530948],
       [0.03486131, 0.0341178 ],
       [0.02542625, 0.0253374 ],
       [0.0200752 , 0.01928163],
       [0.02771387, 0.02667613],
       [0.02200621, 0.02122254],
       [0.0212513 , 0.02045464],
       [0.03406999, 0.03682435],
       [0.03093319, 0.02995295],
       [0.02416661, 0.02345455]])

array([0.02670113, 0.02626315])
array([0.00493515, 0.00551872])

----------
array([[0.02650739, 0.02530948],
       [0.03486131, 0.0341178 ],
       [0.02542625, 0.0253374 ],
       [0.0200752 , 0.01928163],
       [0.02771387, 0.02667613],
       [0.02200621, 0.02122254],
       [0.0212513 , 0.02045464],
       [0.03406999, 0.03682435],
       [0.03093319, 0.02995295],
       [0.02416661, 0.02345455]])

array([0.02670113, 0.02626315])
array([0.00493515, 0.00551872])

-------
300 epochs new code/data
array([[0.0248501 , 0.02819328],
       [0.0332694 , 0.03665182],
       [0.0238704 , 0.02769326],
       [0.01837784, 0.02207185],
       [0.0260192 , 0.02942302],
       [0.02035776, 0.02391585],
       [0.01963848, 0.02315195],
       [0.0321483 , 0.03860808],
       [0.02955588, 0.03227152],
       [0.02271325, 0.02592309]])

array([0.02508006, 0.02879037])
array([0.00491822, 0.00530265])



==> docs/BANKEX.csv <==
5.036999893188476562e+01,5.059999847412109375e+01,5.047999954223632812e+01,4.947999954223632812e+01,4.986999893188476562e+01,4.977999877929687500e+01,5.086000061035156250e+01,5.347000122070312500e+01,5.225999832153320312e+01,5.225999832153320312e+01,5.197999954223632812e+01,5.352999877929687500e+01,5.536999893188476562e+01,5.572000122070312500e+01,5.524000167846679688e+01,5.311000061035156250e+01,5.199000167846679688e+01,5.238999938964843750e+01,5.190999984741210938e+01,5.197000122070312500e+01,5.216999816894531250e+01,5.206000137329101562e+01,5.250999832153320312e+01,5.240000152587890625e+01,5.229000091552734375e+01,5.134000015258789062e+01,4.999000167846679688e+01,4.954000091552734375e+01,4.918000030517578125e+01,4.968000030517578125e+01,4.993000030517578125e+01,4.995999908447265625e+01,5.000000000000000000e+01,5.018999862670898438e+01,5.149000167846679688e+01,5.195999908447265625e+01,5.199000167846679688e+01,5.236000061035156250e+01,5.340000152587890625e+01,5.422000122070312500e+01,5.459000015258789062e+01,5.384999847412109375e+01,5.402000045776367188e+01,5.343999862670898438e+01,5.349000167846679688e+01,5.590000152587890625e+01,5.659000015258789062e+01,5.436999893188476562e+01,5.320000076293945312e+01,5.479999923706054688e+01,5.586999893188476562e+01,5.484999847412109375e+01,5.281999969482421875e+01,5.309999847412109375e+01,5.227000045776367188e+01,5.309000015258789062e+01,5.177000045776367188e+01,5.061000061035156250e+01,5.129999923706054688e+01,5.208000183105468750e+01,5.168000030517578125e+01,5.079000091552734375e+01,5.163999938964843750e+01,5.040999984741210938e+01,5.047000122070312500e+01,5.013000106811523438e+01,4.743000030517578125e+01,4.686999893188476562e+01,4.584999847412109375e+01,4.600000000000000000e+01,4.552999877929687500e+01,4.420999908447265625e+01,4.561999893188476562e+01,4.765999984741210938e+01,4.779999923706054688e+01,4.779999923706054688e+01,4.727999877929687500e+01,4.775999832153320312e+01,4.786999893188476562e+01,4.775000000000000000e+01,4.831000137329101562e+01,4.909000015258789062e+01,5.022999954223632812e+01,5.106999969482421875e+01,4.979999923706054688e+01,4.897999954223632812e+01,4.800000000000000000e+01,4.972000122070312500e+01,4.929999923706054688e+01,5.149000167846679688e+01,5.206999969482421875e+01,5.333000183105468750e+01,5.427999877929687500e+01,5.588999938964843750e+01,5.650000000000000000e+01,5.865000152587890625e+01,5.813000106811523438e+01,5.843000030517578125e+01,5.834000015258789062e+01,5.715999984741210938e+01,5.677999877929687500e+01,5.777000045776367188e+01,6.159999847412109375e+01,5.715000152587890625e+01,5.725999832153320312e+01,5.915999984741210938e+01,5.833000183105468750e+01,5.852999877929687500e+01,5.945000076293945312e+01,5.977000045776367188e+01,5.740999984741210938e+01,6.056999969482421875e+01,5.918000030517578125e+01,5.706999969482421875e+01,5.727000045776367188e+01,5.765999984741210938e+01,5.788000106811523438e+01,5.911000061035156250e+01,6.072999954223632812e+01,6.261000061035156250e+01,6.388000106811523438e+01,6.256999969482421875e+01,6.272000122070312500e+01,6.345000076293945312e+01,6.462000274658203125e+01,6.476999664306640625e+01,6.425000000000000000e+01,6.563999938964843750e+01,6.741000366210937500e+01,7.361000061035156250e+01,6.820999908447265625e+01,6.506999969482421875e+01,6.665000152587890625e+01,6.670999908447265625e+01,6.743000030517578125e+01,6.731999969482421875e+01,6.769000244140625000e+01,6.575000000000000000e+01,6.694999694824218750e+01,6.954000091552734375e+01,6.712000274658203125e+01,6.858999633789062500e+01,6.954000091552734375e+01,7.158000183105468750e+01,7.004000091552734375e+01,6.904000091552734375e+01,6.826999664306640625e+01,6.647000122070312500e+01,6.684999847412109375e+01,6.627999877929687500e+01,6.356000137329101562e+01,6.404000091552734375e+01,6.618000030517578125e+01,6.566999816894531250e+01,6.750000000000000000e+01,6.901999664306640625e+01,7.155000305175781250e+01,7.236000061035156250e+01,7.005999755859375000e+01,7.180000305175781250e+01,7.073000335693359375e+01,7.288999938964843750e+01,7.186000061035156250e+01,7.611000061035156250e+01,7.523999786376953125e+01,7.598999786376953125e+01,7.387000274658203125e+01,7.095999908447265625e+01,7.086000061035156250e+01,6.991999816894531250e+01,7.144999694824218750e+01,7.023000335693359375e+01,6.861000061035156250e+01,6.997000122070312500e+01,6.805999755859375000e+01,7.126999664306640625e+01,7.223999786376953125e+01,7.348999786376953125e+01,7.245999908447265625e+01,7.015000152587890625e+01,7.008000183105468750e+01,6.773000335693359375e+01,6.381999969482421875e+01,6.698000335693359375e+01,7.031999969482421875e+01,6.926999664306640625e+01,6.958999633789062500e+01,6.883000183105468750e+01,6.841000366210937500e+01,6.933000183105468750e+01,7.148999786376953125e+01,7.036000061035156250e+01,6.887999725341796875e+01,7.308000183105468750e+01,7.415000152587890625e+01,7.322000122070312500e+01,7.223999786376953125e+01,7.172000122070312500e+01,7.336000061035156250e+01,7.475000000000000000e+01,7.391000366210937500e+01,7.219999694824218750e+01,6.922000122070312500e+01,6.784999847412109375e+01,6.844999694824218750e+01,6.505000305175781250e+01,6.501000213623046875e+01,6.473999786376953125e+01,6.304000091552734375e+01,6.141999816894531250e+01,5.943999862670898438e+01,6.052000045776367188e+01,6.177999877929687500e+01,6.052000045776367188e+01,5.715999984741210938e+01,5.699000167846679688e+01,6.163000106811523438e+01,6.122999954223632812e+01,5.959999847412109375e+01,5.804999923706054688e+01,5.152000045776367188e+01,5.204000091552734375e+01,5.179000091552734375e+01,4.861999893188476562e+01,4.802000045776367188e+01,5.002999877929687500e+01,5.231999969482421875e+01,5.415999984741210938e+01,5.220999908447265625e+01,5.281999969482421875e+01,5.643999862670898438e+01,5.529999923706054688e+01,5.479000091552734375e+01,5.477000045776367188e+01,5.345000076293945312e+01,5.190999984741210938e+01,5.334999847412109375e+01,5.513999938964843750e+01,5.604000091552734375e+01,5.715999984741210938e+01,5.615999984741210938e+01,5.479999923706054688e+01,5.490000152587890625e+01,5.534000015258789062e+01,5.525000000000000000e+01,5.461999893188476562e+01,5.463999938964843750e+01,5.243999862670898438e+01,5.118999862670898438e+01,5.058000183105468750e+01,5.265000152587890625e+01,5.206999969482421875e+01,5.522000122070312500e+01,5.904000091552734375e+01,6.236999893188476562e+01,5.924000167846679688e+01,5.950000000000000000e+01,5.956999969482421875e+01,6.029999923706054688e+01,6.356000137329101562e+01,6.434999847412109375e+01,6.345000076293945312e+01,6.430999755859375000e+01,6.456999969482421875e+01,6.551999664306640625e+01,6.630999755859375000e+01,6.594999694824218750e+01,6.604000091552734375e+01,6.683000183105468750e+01,6.619000244140625000e+01,6.602999877929687500e+01,6.616000366210937500e+01,6.518000030517578125e+01,6.623000335693359375e+01,6.580000305175781250e+01,6.848000335693359375e+01,6.984999847412109375e+01,6.969000244140625000e+01,6.958999633789062500e+01,6.858000183105468750e+01,6.969000244140625000e+01,7.030999755859375000e+01,7.025000000000000000e+01,6.933000183105468750e+01,6.879000091552734375e+01,6.780000305175781250e+01,6.705999755859375000e+01,6.640000152587890625e+01,6.788999938964843750e+01,6.984999847412109375e+01,6.958999633789062500e+01,7.013999938964843750e+01,6.934999847412109375e+01,6.940000152587890625e+01,7.090000152587890625e+01,7.056999969482421875e+01,7.055000305175781250e+01,7.008000183105468750e+01,7.416000366210937500e+01,7.873999786376953125e+01,7.583999633789062500e+01,7.605999755859375000e+01,7.673000335693359375e+01,7.758999633789062500e+01,7.887999725341796875e+01,7.779000091552734375e+01,7.780000305175781250e+01,7.740000152587890625e+01,7.945999908447265625e+01,8.200000000000000000e+01,8.391999816894531250e+01,8.304000091552734375e+01,8.351000213623046875e+01,8.194999694824218750e+01,8.388999938964843750e+01,8.362000274658203125e+01,8.370999908447265625e+01,8.363999938964843750e+01,8.516999816894531250e+01,8.675000000000000000e+01,8.820999908447265625e+01,8.919999694824218750e+01,8.812999725341796875e+01,8.759999847412109375e+01,8.505999755859375000e+01,8.637999725341796875e+01,8.754000091552734375e+01,8.901999664306640625e+01,9.030999755859375000e+01,9.475000000000000000e+01,9.337999725341796875e+01,9.675000000000000000e+01,9.695999908447265625e+01,9.790000152587890625e+01,1.002600021362304688e+02,1.010699996948242188e+02,1.001500015258789062e+02,9.937000274658203125e+01,9.905000305175781250e+01,9.819999694824218750e+01,9.422000122070312500e+01,9.480999755859375000e+01,9.836000061035156250e+01,9.919999694824218750e+01,9.833000183105468750e+01,9.659999847412109375e+01,9.644000244140625000e+01,9.300000000000000000e+01,8.870999908447265625e+01,8.652999877929687500e+01,8.848000335693359375e+01,8.958999633789062500e+01,9.147000122070312500e+01,9.451999664306640625e+01,9.354000091552734375e+01,9.270999908447265625e+01,9.326999664306640625e+01,9.225000000000000000e+01,9.251000213623046875e+01,9.315000152587890625e+01,9.130000305175781250e+01,9.380999755859375000e+01,9.348999786376953125e+01,9.498999786376953125e+01,9.463999938964843750e+01,9.430000305175781250e+01,9.348999786376953125e+01,9.337000274658203125e+01,9.237000274658203125e+01,9.613999938964843750e+01,9.983999633789062500e+01,1.067900009155273438e+02,1.103199996948242188e+02,1.094199981689453125e+02,1.092600021362304688e+02,1.070199966430664062e+02,1.090199966430664062e+02,1.018300018310546875e+02,1.017600021362304688e+02,1.028799972534179688e+02,1.007799987792968750e+02,1.068000030517578125e+02,1.084300003051757812e+02,1.174700012207031250e+02,1.129599990844726562e+02,1.095899963378906250e+02,1.105000000000000000e+02,1.127500000000000000e+02,1.147099990844726562e+02,1.106999969482421875e+02,1.036500015258789062e+02,1.039100036621093750e+02,1.091500015258789062e+02,1.095599975585937500e+02,1.062399978637695312e+02,1.068199996948242188e+02,1.037600021362304688e+02,9.823000335693359375e+01,9.908999633789062500e+01,9.726999664306640625e+01,9.200000000000000000e+01,9.688999938964843750e+01,9.409999847412109375e+01,8.951000213623046875e+01,8.629000091552734375e+01,8.369000244140625000e+01,8.722000122070312500e+01,9.104000091552734375e+01,9.204000091552734375e+01,9.894000244140625000e+01,9.556999969482421875e+01,9.381999969482421875e+01,8.972000122070312500e+01,9.395999908447265625e+01,9.248000335693359375e+01,9.611000061035156250e+01,1.001100006103515625e+02,1.063399963378906250e+02,1.040500030517578125e+02,9.913999938964843750e+01,9.597000122070312500e+01,9.802999877929687500e+01,9.200000000000000000e+01,9.306999969482421875e+01,9.170999908447265625e+01,9.026000213623046875e+01,9.990000152587890625e+01,9.783999633789062500e+01,9.352999877929687500e+01,9.262000274658203125e+01,9.380999755859375000e+01,9.386000061035156250e+01,9.316000366210937500e+01,9.408999633789062500e+01,9.287999725341796875e+01,9.301000213623046875e+01,9.263999938964843750e+01,9.362999725341796875e+01,9.341999816894531250e+01,9.305999755859375000e+01,9.111000061035156250e+01,9.356999969482421875e+01,9.484999847412109375e+01,9.608000183105468750e+01,1.012300033569335938e+02,1.014100036621093750e+02,1.033099975585937500e+02,1.048099975585937500e+02,1.040899963378906250e+02,1.050500030517578125e+02,1.070500030517578125e+02,1.082300033569335938e+02,1.082200012207031250e+02,1.073300018310546875e+02,1.107600021362304688e+02,1.135100021362304688e+02,1.161299972534179688e+02,1.141100006103515625e+02,1.128600006103515625e+02,1.109000015258789062e+02,1.124899978637695312e+02,1.126100006103515625e+02,1.159100036621093750e+02,1.152300033569335938e+02,1.152399978637695312e+02,1.155800018310546875e+02,1.151699981689453125e+02,1.140000000000000000e+02,1.118700027465820312e+02,1.129499969482421875e+02,1.176100006103515625e+02,1.170100021362304688e+02,1.171399993896484375e+02,1.193300018310546875e+02,1.218799972534179688e+02,1.225800018310546875e+02,1.241500015258789062e+02,1.232900009155273438e+02,1.229800033569335938e+02,1.233099975585937500e+02,1.199800033569335938e+02,1.178799972534179688e+02,1.160599975585937500e+02,1.210000000000000000e+02,1.214199981689453125e+02,1.246900024414062500e+02,1.235699996948242188e+02,1.260100021362304688e+02,1.257600021362304688e+02,1.265100021362304688e+02,1.261200027465820312e+02,1.265000000000000000e+02,1.282200012207031250e+02,1.282500000000000000e+02,1.291300048828125000e+02,1.301000061035156250e+02,1.310000000000000000e+02,1.299799957275390625e+02,1.298399963378906250e+02,1.249599990844726562e+02,1.227600021362304688e+02,1.235699996948242188e+02,1.227099990844726562e+02,1.217500000000000000e+02,1.278000030517578125e+02,1.253399963378906250e+02,1.235500030517578125e+02,1.240800018310546875e+02,1.241399993896484375e+02,1.240299987792968750e+02,1.230100021362304688e+02,1.251800003051757812e+02,1.213600006103515625e+02,1.180100021362304688e+02,1.200500030517578125e+02,1.192300033569335938e+02,1.118000030517578125e+02,1.149300003051757812e+02,1.207900009155273438e+02,1.175999984741210938e+02,1.171399993896484375e+02,1.164599990844726562e+02,1.143600006103515625e+02,1.154300003051757812e+02,1.195199966430664062e+02,1.224100036621093750e+02,1.259499969482421875e+02,1.268199996948242188e+02,1.270699996948242188e+02,1.317299957275390625e+02,1.335200042724609375e+02,1.319400024414062500e+02,1.303399963378906250e+02,1.298699951171875000e+02,1.290000000000000000e+02,1.293300018310546875e+02,1.318699951171875000e+02,1.298699951171875000e+02,1.316100006103515625e+02,1.320399932861328125e+02,1.369700012207031250e+02,1.410399932861328125e+02,1.419700012207031250e+02,1.456300048828125000e+02,1.475700073242187500e+02,1.511999969482421875e+02,1.536300048828125000e+02,1.528800048828125000e+02,1.501000061035156250e+02,1.510299987792968750e+02,1.503999938964843750e+02,1.474400024414062500e+02,1.443999938964843750e+02,1.455599975585937500e+02,1.525500030517578125e+02,1.517500000000000000e+02,1.486300048828125000e+02,1.626699981689453125e+02,1.765700073242187500e+02,1.744499969482421875e+02,1.710500030517578125e+02,1.664700012207031250e+02,1.643600006103515625e+02,1.738699951171875000e+02,1.732799987792968750e+02,1.737799987792968750e+02,1.838000030517578125e+02,1.850899963378906250e+02,1.818099975585937500e+02,1.837599945068359375e+02,1.826399993896484375e+02,1.858399963378906250e+02,1.953399963378906250e+02,1.884600067138671875e+02,1.874299926757812500e+02,1.840200042724609375e+02,1.788600006103515625e+02,1.898600006103515625e+02,1.978300018310546875e+02,1.925200042724609375e+02,1.949199981689453125e+02,1.963399963378906250e+02,1.993500061035156250e+02,1.879199981689453125e+02,1.849499969482421875e+02,1.859900054931640625e+02,1.873600006103515625e+02,1.869600067138671875e+02,1.816999969482421875e+02,1.837500000000000000e+02,1.862500000000000000e+02,1.881999969482421875e+02,1.886199951171875000e+02,1.884799957275390625e+02,1.853500061035156250e+02,1.870399932861328125e+02,1.874900054931640625e+02,1.879299926757812500e+02,1.885200042724609375e+02,1.937299957275390625e+02,1.987799987792968750e+02,1.957899932861328125e+02,1.906100006103515625e+02,1.884299926757812500e+02,1.864199981689453125e+02,1.895700073242187500e+02,1.943600006103515625e+02,1.919100036621093750e+02,1.953899993896484375e+02,1.934199981689453125e+02,1.946000061035156250e+02,2.067799987792968750e+02,2.070899963378906250e+02,2.112899932861328125e+02,2.178999938964843750e+02,2.137299957275390625e+02,2.191199951171875000e+02,2.172899932861328125e+02,2.334900054931640625e+02,2.530399932861328125e+02,2.415800018310546875e+02,2.329100036621093750e+02,2.319299926757812500e+02,2.225500030517578125e+02,2.113500061035156250e+02,1.971900024414062500e+02,2.045200042724609375e+02,2.011499938964843750e+02,2.196600036621093750e+02,2.276999969482421875e+02,2.273800048828125000e+02,2.201499938964843750e+02,2.221600036621093750e+02,2.175599975585937500e+02,2.178500061035156250e+02,2.117400054931640625e+02,2.166900024414062500e+02,2.032299957275390625e+02,1.961699981689453125e+02,1.856199951171875000e+02,1.979600067138671875e+02,1.938200073242187500e+02,1.988999938964843750e+02,2.053800048828125000e+02,2.102500000000000000e+02,2.080599975585937500e+02,2.008399963378906250e+02,2.003600006103515625e+02,1.941000061035156250e+02,1.913000030517578125e+02,1.919600067138671875e+02,1.976100006103515625e+02,2.007200012207031250e+02,2.037500000000000000e+02,1.880599975585937500e+02,1.818200073242187500e+02,1.798500061035156250e+02,1.680200042724609375e+02,1.611499938964843750e+02,1.667400054931640625e+02,1.726699981689453125e+02,1.605899963378906250e+02,1.721199951171875000e+02,1.585700073242187500e+02,1.564199981689453125e+02,1.494499969482421875e+02,1.436699981689453125e+02,1.584299926757812500e+02,1.653099975585937500e+02,1.586499938964843750e+02,1.609799957275390625e+02,1.562299957275390625e+02,1.442200012207031250e+02,1.486000061035156250e+02,1.491100006103515625e+02,1.429499969482421875e+02,1.501600036621093750e+02,1.521900024414062500e+02,1.592200012207031250e+02,1.554600067138671875e+02,1.523399963378906250e+02,1.549799957275390625e+02,1.573600006103515625e+02,1.649499969482421875e+02,1.762200012207031250e+02,1.821199951171875000e+02,1.794499969482421875e+02,1.783800048828125000e+02,1.813200073242187500e+02,1.838300018310546875e+02,1.888600006103515625e+02,1.848600006103515625e+02,1.866399993896484375e+02,1.893800048828125000e+02,1.895700073242187500e+02,1.814299926757812500e+02,1.726699981689453125e+02,1.672599945068359375e+02,1.754400024414062500e+02,1.738500061035156250e+02,1.730800018310546875e+02,1.788000030517578125e+02,1.803300018310546875e+02,1.738800048828125000e+02,1.738999938964843750e+02,1.656799926757812500e+02,1.599700012207031250e+02,1.525899963378906250e+02,1.480800018310546875e+02,1.621600036621093750e+02,1.566600036621093750e+02,1.588099975585937500e+02,1.500000000000000000e+02,1.514600067138671875e+02,1.478800048828125000e+02,1.540800018310546875e+02,1.520399932861328125e+02,1.408200073242187500e+02,1.362400054931640625e+02,1.407400054931640625e+02,1.431600036621093750e+02,1.408699951171875000e+02,1.472299957275390625e+02,1.588399963378906250e+02,1.506499938964843750e+02,1.436199951171875000e+02,1.410200042724609375e+02,1.398000030517578125e+02,1.357799987792968750e+02,1.373899993896484375e+02,1.352500000000000000e+02,1.257900009155273438e+02,1.207300033569335938e+02,1.184599990844726562e+02,1.271699981689453125e+02,1.159499969482421875e+02,1.199100036621093750e+02,1.205800018310546875e+02,1.216800003051757812e+02,1.339499969482421875e+02,1.358000030517578125e+02,1.339199981689453125e+02,1.271600036621093750e+02,1.193099975585937500e+02,1.168899993896484375e+02,1.270999984741210938e+02,1.373600006103515625e+02,1.395200042724609375e+02,1.480099945068359375e+02,1.530800018310546875e+02,1.523099975585937500e+02,1.425000000000000000e+02,1.394400024414062500e+02,1.240199966430664062e+02,1.359199981689453125e+02,1.307700042724609375e+02,1.360599975585937500e+02,1.412100067138671875e+02,1.521699981689453125e+02,1.487899932861328125e+02,1.496999969482421875e+02,1.469700012207031250e+02,1.519600067138671875e+02,1.443099975585937500e+02,1.450399932861328125e+02,1.400299987792968750e+02,1.383099975585937500e+02,1.359499969482421875e+02,1.347299957275390625e+02,1.297200012207031250e+02,1.358800048828125000e+02,1.370700073242187500e+02,1.360000000000000000e+02,1.355099945068359375e+02,1.341300048828125000e+02,1.446600036621093750e+02,1.445899963378906250e+02,1.519299926757812500e+02,1.469799957275390625e+02,1.373099975585937500e+02,1.421699981689453125e+02,1.419400024414062500e+02,1.421900024414062500e+02,1.407799987792968750e+02,1.385399932861328125e+02,1.314499969482421875e+02,1.393099975585937500e+02,1.333699951171875000e+02,1.357200012207031250e+02,1.417700042724609375e+02,1.406300048828125000e+02,1.369499969482421875e+02,1.421000061035156250e+02,1.442500000000000000e+02,1.410299987792968750e+02,1.343200073242187500e+02,1.441000061035156250e+02,1.469600067138671875e+02,1.405800018310546875e+02,1.356199951171875000e+02,1.360299987792968750e+02,1.287299957275390625e+02,1.104599990844726562e+02,1.350000000000000000e+02,1.277399978637695312e+02,1.236500015258789062e+02,1.245699996948242188e+02,1.238600006103515625e+02,1.234400024414062500e+02,1.315099945068359375e+02,1.261900024414062500e+02,1.244499969482421875e+02,1.068600006103515625e+02,1.075199966430664062e+02,1.055599975585937500e+02,1.125199966430664062e+02,1.204599990844726562e+02,1.281600036621093750e+02,1.207699966430664062e+02,1.165299987792968750e+02,1.161999969482421875e+02,1.217699966430664062e+02,1.128199996948242188e+02,1.051299972534179688e+02,9.897000122070312500e+01,9.115000152587890625e+01,8.748000335693359375e+01,8.548000335693359375e+01,8.120999908447265625e+01,8.234999847412109375e+01,7.951999664306640625e+01,7.638999938964843750e+01,8.101000213623046875e+01,8.101000213623046875e+01,8.137000274658203125e+01,8.261000061035156250e+01,8.576000213623046875e+01,8.658999633789062500e+01,9.104000091552734375e+01,8.862000274658203125e+01,9.030000305175781250e+01,9.255000305175781250e+01,9.151999664306640625e+01,9.380000305175781250e+01,9.711000061035156250e+01,1.001500015258789062e+02,9.948000335693359375e+01,1.076600036621093750e+02,1.091399993896484375e+02,1.073700027465820312e+02,9.977999877929687500e+01,9.783999633789062500e+01,9.634999847412109375e+01,9.895999908447265625e+01,1.020800018310546875e+02,1.009300003051757812e+02,1.085199966430664062e+02,1.118499984741210938e+02,1.134400024414062500e+02,1.044300003051757812e+02,9.715000152587890625e+01,9.051000213623046875e+01,8.802999877929687500e+01,8.995999908447265625e+01,8.693000030517578125e+01,8.887000274658203125e+01,8.766999816894531250e+01,8.448000335693359375e+01,8.158999633789062500e+01,8.319000244140625000e+01,7.681999969482421875e+01,7.890000152587890625e+01,8.462000274658203125e+01,8.701000213623046875e+01,8.659999847412109375e+01,7.952999877929687500e+01,7.906999969482421875e+01,7.894999694824218750e+01,7.841999816894531250e+01,8.054000091552734375e+01,8.433999633789062500e+01,8.420999908447265625e+01,8.630999755859375000e+01,8.613999938964843750e+01,8.783999633789062500e+01,8.375000000000000000e+01,7.994000244140625000e+01,7.881999969482421875e+01,7.769000244140625000e+01,7.462999725341796875e+01,7.273000335693359375e+01,7.325000000000000000e+01,6.930000305175781250e+01,6.958999633789062500e+01,6.461000061035156250e+01,6.498999786376953125e+01,6.451999664306640625e+01,6.016999816894531250e+01,5.904999923706054688e+01,5.618000030517578125e+01,6.086999893188476562e+01,6.611000061035156250e+01,6.854000091552734375e+01,6.516000366210937500e+01,6.825000000000000000e+01,7.166000366210937500e+01,6.861000061035156250e+01,7.480999755859375000e+01,7.445999908447265625e+01,7.955000305175781250e+01,8.430000305175781250e+01,8.623999786376953125e+01,7.948000335693359375e+01,8.290000152587890625e+01,8.356999969482421875e+01,8.794999694824218750e+01,8.727999877929687500e+01,8.876999664306640625e+01,8.891000366210937500e+01,9.244999694824218750e+01,1.008499984741210938e+02,9.412999725341796875e+01,1.007600021362304688e+02,1.020599975585937500e+02,9.876999664306640625e+01,9.450000000000000000e+01,1.005100021362304688e+02,1.057500000000000000e+02,1.115100021362304688e+02,1.061200027465820312e+02,1.111299972534179688e+02,1.111299972534179688e+02,1.217699966430664062e+02,1.255599975585937500e+02,1.209700012207031250e+02,1.249100036621093750e+02,1.214700012207031250e+02,1.235599975585937500e+02,1.336499938964843750e+02,1.340500030517578125e+02,1.274800033569335938e+02,1.318800048828125000e+02,1.318800048828125000e+02,1.533600006103515625e+02,1.456100006103515625e+02,1.469900054931640625e+02,1.525399932861328125e+02,1.543800048828125000e+02,1.487599945068359375e+02,1.594799957275390625e+02,1.564100036621093750e+02,1.566799926757812500e+02,1.484499969482421875e+02,1.440299987792968750e+02,1.432400054931640625e+02,1.469700012207031250e+02,1.475000000000000000e+02,1.395599975585937500e+02,1.450399932861328125e+02,1.498899993896484375e+02,1.451100006103515625e+02,1.406900024414062500e+02,1.432899932861328125e+02,1.515800018310546875e+02,1.441699981689453125e+02,1.463800048828125000e+02,1.511000061035156250e+02,1.527799987792968750e+02,1.493500061035156250e+02,1.537299957275390625e+02,1.554600067138671875e+02,1.636900024414062500e+02,1.734199981689453125e+02,1.667299957275390625e+02,1.739100036621093750e+02,1.706300048828125000e+02,1.743600006103515625e+02,1.588399963378906250e+02,1.634400024414062500e+02,1.567200012207031250e+02,1.530399932861328125e+02,1.478200073242187500e+02,1.511799926757812500e+02,1.525800018310546875e+02,1.577799987792968750e+02,1.598000030517578125e+02,1.703500061035156250e+02,1.772599945068359375e+02,1.765700073242187500e+02,1.722700042724609375e+02,1.785200042724609375e+02,1.785000000000000000e+02,1.877200012207031250e+02,1.908899993896484375e+02,1.838399963378906250e+02,1.835000000000000000e+02,1.835399932861328125e+02,1.843099975585937500e+02,1.789299926757812500e+02,1.702799987792968750e+02,1.690399932861328125e+02,1.628300018310546875e+02,1.681000061035156250e+02,1.733500061035156250e+02,1.741100006103515625e+02,1.755599975585937500e+02,1.740599975585937500e+02,1.657100067138671875e+02,1.661699981689453125e+02,1.639299926757812500e+02,1.686100006103515625e+02,1.758800048828125000e+02,1.813899993896484375e+02,1.832299957275390625e+02,1.861900024414062500e+02,1.842500000000000000e+02,1.835200042724609375e+02,1.813399963378906250e+02,1.783399963378906250e+02,1.779299926757812500e+02,1.779299926757812500e+02,1.813899993896484375e+02,1.865500030517578125e+02,1.811999969482421875e+02,1.826799926757812500e+02,1.818000030517578125e+02,1.805899963378906250e+02,1.791000061035156250e+02,1.815299987792968750e+02,1.814700012207031250e+02,1.823099975585937500e+02,1.828200073242187500e+02,1.819499969482421875e+02,1.839700012207031250e+02,1.836499938964843750e+02,1.828800048828125000e+02,1.850399932861328125e+02,1.963099975585937500e+02,2.017200012207031250e+02,1.938399963378906250e+02,1.997299957275390625e+02,1.960000000000000000e+02,2.025299987792968750e+02,1.992400054931640625e+02,2.025500030517578125e+02,2.025500030517578125e+02,2.064199981689453125e+02,2.012500000000000000e+02,2.012200012207031250e+02,1.989100036621093750e+02,1.952700042724609375e+02,1.932899932861328125e+02,1.989600067138671875e+02,1.934499969482421875e+02,1.904600067138671875e+02,1.857299957275390625e+02,1.817799987792968750e+02,1.815800018310546875e+02,1.789100036621093750e+02,1.847100067138671875e+02,1.833999938964843750e+02,1.870500030517578125e+02,1.994499969482421875e+02,1.991699981689453125e+02,2.010200042724609375e+02,1.958300018310546875e+02,1.993200073242187500e+02,1.998600006103515625e+02,2.000200042724609375e+02,1.995000000000000000e+02,1.969700012207031250e+02,1.983899993896484375e+02,1.997500000000000000e+02,1.999700012207031250e+02,2.033600006103515625e+02,1.999299926757812500e+02,1.938800048828125000e+02,1.994900054931640625e+02,2.073000030517578125e+02,2.093699951171875000e+02,2.095700073242187500e+02,2.053000030517578125e+02,2.022200012207031250e+02,2.081000061035156250e+02,2.032599945068359375e+02,2.043200073242187500e+02,2.007299957275390625e+02,1.988399963378906250e+02,1.917899932861328125e+02,1.876499938964843750e+02,1.883800048828125000e+02,1.867899932861328125e+02,1.908999938964843750e+02,1.934499969482421875e+02,1.966600036621093750e+02,1.976999969482421875e+02,1.968500061035156250e+02,1.960200042724609375e+02,1.977400054931640625e+02,1.986100006103515625e+02,2.020000000000000000e+02,1.990599975585937500e+02,2.005899963378906250e+02,2.027100067138671875e+02,2.102200012207031250e+02,2.098200073242187500e+02,2.078899993896484375e+02,2.124100036621093750e+02,2.156399993896484375e+02,2.216600036621093750e+02,2.208399963378906250e+02,2.165500030517578125e+02,2.120099945068359375e+02,2.062299957275390625e+02,2.035200042724609375e+02,1.945099945068359375e+02,2.028000030517578125e+02,2.051000061035156250e+02,2.126699981689453125e+02,2.066100006103515625e+02,2.139799957275390625e+02,2.094100036621093750e+02,2.046699981689453125e+02,2.046000061035156250e+02,2.075800018310546875e+02,2.049600067138671875e+02,2.070000000000000000e+02,2.055800018310546875e+02,2.051799926757812500e+02,2.135099945068359375e+02,2.201600036621093750e+02,2.191999969482421875e+02,2.209199981689453125e+02,2.196699981689453125e+02,2.186699981689453125e+02,2.195899963378906250e+02,2.249700012207031250e+02,2.305399932861328125e+02,2.296300048828125000e+02,2.243300018310546875e+02,2.205599975585937500e+02,2.256799926757812500e+02,2.230800018310546875e+02,2.259799957275390625e+02,2.302500000000000000e+02,2.303899993896484375e+02,2.279600067138671875e+02,2.290299987792968750e+02,2.291399993896484375e+02,2.329799957275390625e+02,2.310299987792968750e+02,2.293600006103515625e+02,2.321300048828125000e+02,2.308800048828125000e+02,2.383300018310546875e+02,2.399400024414062500e+02,2.346300048828125000e+02,2.338200073242187500e+02,2.347400054931640625e+02,2.348500061035156250e+02,2.342700042724609375e+02,2.328399963378906250e+02,2.312599945068359375e+02,2.364700012207031250e+02,2.354600067138671875e+02,2.315599975585937500e+02,2.298500061035156250e+02,2.300899963378906250e+02,2.314799957275390625e+02,2.373000030517578125e+02,2.478300018310546875e+02,2.451399993896484375e+02,2.466799926757812500e+02,2.549700012207031250e+02,2.556699981689453125e+02,2.517899932861328125e+02,2.543399963378906250e+02,2.536399993896484375e+02,2.524199981689453125e+02,2.494700012207031250e+02,2.483099975585937500e+02,2.471999969482421875e+02,2.380500030517578125e+02,2.498600006103515625e+02,2.517899932861328125e+02,2.575599975585937500e+02,2.622300109863281250e+02,2.576199951171875000e+02,2.523699951171875000e+02,2.509100036621093750e+02,2.410200042724609375e+02,2.414799957275390625e+02,2.435700073242187500e+02,2.392299957275390625e+02,2.327500000000000000e+02,2.315700073242187500e+02,2.431399993896484375e+02,2.441000061035156250e+02,2.456799926757812500e+02,2.361699981689453125e+02,2.405200042724609375e+02,2.487899932861328125e+02,2.480200042724609375e+02,2.431100006103515625e+02,2.453399963378906250e+02,2.481000061035156250e+02,2.491900024414062500e+02,2.483899993896484375e+02,2.506699981689453125e+02,2.491699981689453125e+02,2.439400024414062500e+02,2.430099945068359375e+02,2.416999969482421875e+02,2.500099945068359375e+02,2.472200012207031250e+02,2.500599975585937500e+02,2.525899963378906250e+02,2.495700073242187500e+02,2.525099945068359375e+02,2.483200073242187500e+02,2.485899963378906250e+02,2.459100036621093750e+02,2.473899993896484375e+02,2.477599945068359375e+02,2.506000061035156250e+02,2.472200012207031250e+02,2.487500000000000000e+02,2.539100036621093750e+02,2.577200012207031250e+02,2.601400146484375000e+02,2.628299865722656250e+02,2.689899902343750000e+02,2.718200073242187500e+02,2.721900024414062500e+02,2.742000122070312500e+02,2.692600097656250000e+02,2.727399902343750000e+02,2.781199951171875000e+02,2.767900085449218750e+02,2.764400024414062500e+02,2.699200134277343750e+02,2.723999938964843750e+02,2.690799865722656250e+02,2.702099914550781250e+02,2.717200012207031250e+02,2.664299926757812500e+02,2.634200134277343750e+02,2.623500061035156250e+02,2.620100097656250000e+02,2.593999938964843750e+02,2.579299926757812500e+02,2.633599853515625000e+02,2.656900024414062500e+02,2.669500122070312500e+02,2.661000061035156250e+02,2.701400146484375000e+02,2.718099975585937500e+02,2.732500000000000000e+02,2.764599914550781250e+02,2.740899963378906250e+02,2.716400146484375000e+02,2.727999877929687500e+02,2.663699951171875000e+02,2.655199890136718750e+02,2.649700012207031250e+02,2.700299987792968750e+02,2.777000122070312500e+02,2.759899902343750000e+02,2.791799926757812500e+02,2.796499938964843750e+02,2.758500061035156250e+02,2.757399902343750000e+02,2.849100036621093750e+02,2.849500122070312500e+02,2.940000000000000000e+02,2.968800048828125000e+02,3.011300048828125000e+02,3.084700012207031250e+02,3.061799926757812500e+02,3.060100097656250000e+02,2.987799987792968750e+02,3.012500000000000000e+02,3.011199951171875000e+02,3.015199890136718750e+02,3.017300109863281250e+02,3.062399902343750000e+02,3.144899902343750000e+02,3.153900146484375000e+02,3.150199890136718750e+02,3.131799926757812500e+02,3.131000061035156250e+02,3.142200012207031250e+02,3.102099914550781250e+02,3.084599914550781250e+02,3.177399902343750000e+02,3.126900024414062500e+02,3.011600036621093750e+02,2.964100036621093750e+02,2.931700134277343750e+02,2.911300048828125000e+02,3.007799987792968750e+02,2.928299865722656250e+02,2.933599853515625000e+02,2.920700073242187500e+02,2.892500000000000000e+02,2.893299865722656250e+02,2.933299865722656250e+02,3.022399902343750000e+02,3.052000122070312500e+02,3.074299926757812500e+02,3.087600097656250000e+02,3.113200073242187500e+02,3.115799865722656250e+02,3.094500122070312500e+02,3.046600036621093750e+02,2.982900085449218750e+02,3.047099914550781250e+02,2.933599853515625000e+02,2.853800048828125000e+02,2.768200073242187500e+02,2.863900146484375000e+02,2.842699890136718750e+02,2.770799865722656250e+02,2.697399902343750000e+02,2.658399963378906250e+02,2.658599853515625000e+02,2.735799865722656250e+02,2.842600097656250000e+02,2.906900024414062500e+02,2.819200134277343750e+02,2.765100097656250000e+02,2.649599914550781250e+02,2.502100067138671875e+02,2.490000000000000000e+02,2.646099853515625000e+02,2.648800048828125000e+02,2.606499938964843750e+02,2.592500000000000000e+02,2.618500061035156250e+02,2.541100006103515625e+02,2.634299926757812500e+02,2.620400085449218750e+02,2.629299926757812500e+02,2.641099853515625000e+02,2.631799926757812500e+02,2.577699890136718750e+02,2.621000061035156250e+02,2.658699951171875000e+02,2.698999938964843750e+02,2.735199890136718750e+02,2.694800109863281250e+02,2.621700134277343750e+02,2.614800109863281250e+02,2.560499877929687500e+02,2.512400054931640625e+02,2.595299987792968750e+02,2.625899963378906250e+02,2.538399963378906250e+02,2.402700042724609375e+02,2.455099945068359375e+02,2.558399963378906250e+02,2.562000122070312500e+02,2.571499938964843750e+02,2.568800048828125000e+02,2.644200134277343750e+02,2.596199951171875000e+02,2.597799987792968750e+02,2.506600036621093750e+02,2.493500061035156250e+02,2.483600006103515625e+02,2.449400024414062500e+02,2.511199951171875000e+02,2.440800018310546875e+02,2.457500000000000000e+02,2.383000030517578125e+02,2.318899993896484375e+02,2.331699981689453125e+02,2.443999938964843750e+02,2.542599945068359375e+02,2.551300048828125000e+02,2.591700134277343750e+02,2.633800048828125000e+02,2.585899963378906250e+02,2.616700134277343750e+02,2.529400024414062500e+02,2.509700012207031250e+02,2.383099975585937500e+02,2.461399993896484375e+02,2.447799987792968750e+02,2.576300048828125000e+02,2.609299926757812500e+02,2.656600036621093750e+02,2.568599853515625000e+02,2.626499938964843750e+02,2.599899902343750000e+02,2.570499877929687500e+02,2.530500030517578125e+02,2.581099853515625000e+02,2.562300109863281250e+02,2.635299987792968750e+02,2.585400085449218750e+02,2.542500000000000000e+02,2.556199951171875000e+02,2.589599914550781250e+02,2.626799926757812500e+02,2.632999877929687500e+02,2.731499938964843750e+02,2.769299926757812500e+02,2.845199890136718750e+02,2.849400024414062500e+02,2.807300109863281250e+02,2.818099975585937500e+02,2.864299926757812500e+02,2.854700012207031250e+02,2.858299865722656250e+02,2.894899902343750000e+02,2.901700134277343750e+02,2.824299926757812500e+02,2.878800048828125000e+02,2.854700012207031250e+02,2.789599914550781250e+02,2.821199951171875000e+02,2.895799865722656250e+02,2.899100036621093750e+02,2.754299926757812500e+02,2.710400085449218750e+02,2.684500122070312500e+02,2.668599853515625000e+02,2.572000122070312500e+02,2.551799926757812500e+02,2.461399993896484375e+02,2.465800018310546875e+02,2.418399963378906250e+02,2.507799987792968750e+02,2.473399963378906250e+02,2.457899932861328125e+02,2.455399932861328125e+02,2.408300018310546875e+02,2.489799957275390625e+02,2.446600036621093750e+02,2.435500030517578125e+02,2.432299957275390625e+02,2.426699981689453125e+02,2.444499969482421875e+02,2.374499969482421875e+02,2.403399963378906250e+02,2.361499938964843750e+02,2.411699981689453125e+02,2.437899932861328125e+02,2.491499938964843750e+02,2.557200012207031250e+02,2.550599975585937500e+02,2.553099975585937500e+02,2.487299957275390625e+02,2.470899963378906250e+02,2.489199981689453125e+02,2.456900024414062500e+02,2.492100067138671875e+02,2.471300048828125000e+02,2.473600006103515625e+02,2.516699981689453125e+02,2.447899932861328125e+02,2.437599945068359375e+02,2.446699981689453125e+02,2.448099975585937500e+02,2.481999969482421875e+02,2.509299926757812500e+02,2.488000030517578125e+02,2.545099945068359375e+02,2.609100036621093750e+02,2.602900085449218750e+02,2.587399902343750000e+02,2.577999877929687500e+02,2.621400146484375000e+02,2.666099853515625000e+02,2.653099975585937500e+02,2.621900024414062500e+02,2.663200073242187500e+02,2.614599914550781250e+02,2.528399963378906250e+02,2.533099975585937500e+02,2.548300018310546875e+02,2.558399963378906250e+02,2.535800018310546875e+02,2.527599945068359375e+02,2.545399932861328125e+02,2.519299926757812500e+02,2.478800048828125000e+02,2.593900146484375000e+02,2.674400024414062500e+02,2.639700012207031250e+02,2.600199890136718750e+02,2.595700073242187500e+02,2.676300048828125000e+02,2.703999938964843750e+02,2.686199951171875000e+02,2.616400146484375000e+02,2.570000000000000000e+02,2.488500061035156250e+02,2.473999938964843750e+02,2.421000061035156250e+02,2.496900024414062500e+02,2.422899932861328125e+02,2.417799987792968750e+02,2.421399993896484375e+02,2.346000061035156250e+02,2.216600036621093750e+02,2.145500030517578125e+02,2.101900024414062500e+02,2.165599975585937500e+02,2.098099975585937500e+02,2.043300018310546875e+02,1.999700012207031250e+02,2.081399993896484375e+02,2.150000000000000000e+02,2.153899993896484375e+02,2.231999969482421875e+02,2.277299957275390625e+02,2.288399963378906250e+02,2.302500000000000000e+02,2.206300048828125000e+02,2.104400024414062500e+02,2.102799987792968750e+02,2.169299926757812500e+02,2.231499938964843750e+02,2.266300048828125000e+02,2.216399993896484375e+02,2.285399932861328125e+02,2.306999969482421875e+02,2.225000000000000000e+02,2.177500000000000000e+02,2.111600036621093750e+02,2.178399963378906250e+02,2.140599975585937500e+02,2.135899963378906250e+02,2.042899932861328125e+02,1.981499938964843750e+02,1.918200073242187500e+02,1.903999938964843750e+02,2.059900054931640625e+02,2.093600006103515625e+02,2.104400024414062500e+02,2.190399932861328125e+02,2.172500000000000000e+02,2.208300018310546875e+02,2.240800018310546875e+02,2.190899963378906250e+02,2.262400054931640625e+02,2.261000061035156250e+02,2.248500061035156250e+02,2.337400054931640625e+02,2.238099975585937500e+02,2.304799957275390625e+02,2.319400024414062500e+02,2.270899963378906250e+02,2.255599975585937500e+02,2.232899932861328125e+02,2.257799987792968750e+02,2.280500030517578125e+02,2.224100036621093750e+02,2.113699951171875000e+02,2.098699951171875000e+02,2.016300048828125000e+02,2.012599945068359375e+02,1.970000000000000000e+02,1.928399963378906250e+02,1.892299957275390625e+02,1.894900054931640625e+02,1.873000030517578125e+02,1.914700012207031250e+02,1.935299987792968750e+02,1.977400054931640625e+02,1.950299987792968750e+02,1.895000000000000000e+02,1.944100036621093750e+02,2.010299987792968750e+02,2.058099975585937500e+02,2.079700012207031250e+02,2.007299957275390625e+02,1.982899932861328125e+02,1.940200042724609375e+02,1.922100067138671875e+02,1.918999938964843750e+02,1.895299987792968750e+02,1.800899963378906250e+02,1.696499938964843750e+02,1.637899932861328125e+02,1.708500061035156250e+02,1.746600036621093750e+02,1.756999969482421875e+02,1.745599975585937500e+02,1.687500000000000000e+02,1.664600067138671875e+02,1.633099975585937500e+02,1.613500061035156250e+02,1.588500061035156250e+02,1.680399932861328125e+02,1.695000000000000000e+02,1.738600006103515625e+02,1.707299957275390625e+02,1.711499938964843750e+02,1.793899993896484375e+02,1.866799926757812500e+02,1.881999969482421875e+02,1.879199981689453125e+02,1.871499938964843750e+02,1.927100067138671875e+02,1.865099945068359375e+02,1.903699951171875000e+02,2.016000061035156250e+02,1.993399963378906250e+02,2.064600067138671875e+02,2.119499969482421875e+02,2.151499938964843750e+02,2.047500000000000000e+02,2.148399963378906250e+02,2.175200042724609375e+02,2.144400024414062500e+02,2.198600006103515625e+02,2.214299926757812500e+02,2.228600006103515625e+02,2.254400024414062500e+02,2.269199981689453125e+02,2.234100036621093750e+02,2.233500061035156250e+02,2.257899932861328125e+02,2.440500030517578125e+02,2.445299987792968750e+02,2.562600097656250000e+02,2.575700073242187500e+02,2.434900054931640625e+02,2.438600006103515625e+02,2.369400024414062500e+02,2.226799926757812500e+02,2.340000000000000000e+02,2.356100006103515625e+02,2.301699981689453125e+02,2.335700073242187500e+02,2.300700073242187500e+02,2.298099975585937500e+02,2.331300048828125000e+02,2.426199951171875000e+02,2.446499938964843750e+02,2.482200012207031250e+02,2.546900024414062500e+02,2.484299926757812500e+02,2.428699951171875000e+02,2.398800048828125000e+02,2.376300048828125000e+02,2.455099945068359375e+02,2.353699951171875000e+02,2.360599975585937500e+02,2.252500000000000000e+02,2.282100067138671875e+02,2.234299926757812500e+02,2.245200042724609375e+02,2.291799926757812500e+02,2.310099945068359375e+02,2.346100006103515625e+02,2.334499969482421875e+02,2.288200073242187500e+02,2.308399963378906250e+02,2.316699981689453125e+02,2.391900024414062500e+02,2.324199981689453125e+02,2.393899993896484375e+02,2.421399993896484375e+02,2.391699981689453125e+02,2.393300018310546875e+02,2.357500000000000000e+02,2.269100036621093750e+02,2.228300018310546875e+02,2.189799957275390625e+02,2.172400054931640625e+02,2.206499938964843750e+02,2.213200073242187500e+02,2.204400024414062500e+02,2.116799926757812500e+02,2.019700012207031250e+02,2.045000000000000000e+02,1.965599975585937500e+02,1.925099945068359375e+02,1.957799987792968750e+02,2.002700042724609375e+02,1.988800048828125000e+02,1.983999938964843750e+02,1.942500000000000000e+02,1.899900054931640625e+02,1.897599945068359375e+02,1.925899963378906250e+02,1.932200012207031250e+02,1.927599945068359375e+02,1.995299987792968750e+02,2.001100006103515625e+02,2.055299987792968750e+02,2.047400054931640625e+02,2.003699951171875000e+02,1.943099975585937500e+02,1.928200073242187500e+02,1.975000000000000000e+02,1.980399932861328125e+02,2.040700073242187500e+02,2.115500030517578125e+02,2.098300018310546875e+02,2.073000030517578125e+02,2.115800018310546875e+02,2.093200073242187500e+02,2.024700012207031250e+02,2.064499969482421875e+02,1.999499969482421875e+02,2.003300018310546875e+02,2.005700073242187500e+02,2.051199951171875000e+02,2.028699951171875000e+02,2.021600036621093750e+02,2.006499938964843750e+02,2.001600036621093750e+02,1.941999969482421875e+02,2.031600036621093750e+02,2.058099975585937500e+02,2.088399963378906250e+02,2.084299926757812500e+02,2.087899932861328125e+02,2.075099945068359375e+02,2.069900054931640625e+02,2.150500030517578125e+02,2.133099975585937500e+02,2.094100036621093750e+02,2.069700012207031250e+02,2.090599975585937500e+02,2.046600036621093750e+02,2.073099975585937500e+02,2.113999938964843750e+02,2.082200012207031250e+02,2.053800048828125000e+02,2.077700042724609375e+02,2.056699981689453125e+02,2.011000061035156250e+02,1.995700073242187500e+02,2.082899932861328125e+02,2.085399932861328125e+02,2.091699981689453125e+02,2.115399932861328125e+02,2.081699981689453125e+02,2.127299957275390625e+02,2.180000000000000000e+02,2.193099975585937500e+02,2.173399963378906250e+02,2.141199951171875000e+02,2.158699951171875000e+02,2.214400024414062500e+02,2.228399963378906250e+02,2.219799957275390625e+02,2.222899932861328125e+02,2.221499938964843750e+02,2.189100036621093750e+02,2.152799987792968750e+02,2.077799987792968750e+02,2.032899932861328125e+02,2.038899993896484375e+02,2.025800018310546875e+02,1.999799957275390625e+02,1.955000000000000000e+02,1.956499938964843750e+02,1.860700073242187500e+02,1.897500000000000000e+02,1.953300018310546875e+02,1.906499938964843750e+02,1.906199951171875000e+02,1.912299957275390625e+02,1.899499969482421875e+02,2.019100036621093750e+02,2.107299957275390625e+02,2.139600067138671875e+02,2.088500061035156250e+02,2.249400024414062500e+02,2.265599975585937500e+02,2.205299987792968750e+02,2.250099945068359375e+02,2.254299926757812500e+02,2.273500061035156250e+02,2.261300048828125000e+02,2.227299957275390625e+02,2.282500000000000000e+02,2.282400054931640625e+02,2.258300018310546875e+02,2.256399993896484375e+02,2.213399963378906250e+02,2.269400024414062500e+02,2.240399932861328125e+02,2.236999969482421875e+02,2.292799987792968750e+02,2.301300048828125000e+02,2.406499938964843750e+02,2.398999938964843750e+02,2.441300048828125000e+02,2.440399932861328125e+02,2.477400054931640625e+02,2.444600067138671875e+02,2.369499969482421875e+02,2.367299957275390625e+02,2.409199981689453125e+02,2.433000030517578125e+02,2.429100036621093750e+02,2.441300048828125000e+02,2.466499938964843750e+02,2.445899963378906250e+02,2.431000061035156250e+02,2.451699981689453125e+02,2.465399932861328125e+02,2.452500000000000000e+02,2.427799987792968750e+02,2.438899993896484375e+02,2.468500061035156250e+02,2.514400024414062500e+02,2.509600067138671875e+02,2.530700073242187500e+02,2.580000000000000000e+02,2.611099853515625000e+02,2.632699890136718750e+02,2.637799987792968750e+02,2.642999877929687500e+02,2.669700012207031250e+02,2.730700073242187500e+02,2.668399963378906250e+02,2.645899963378906250e+02,2.651499938964843750e+02,2.655299987792968750e+02,2.650700073242187500e+02,2.706000061035156250e+02,2.719500122070312500e+02,2.701700134277343750e+02,2.668699951171875000e+02,2.636099853515625000e+02,2.640100097656250000e+02,2.681000061035156250e+02,2.702900085449218750e+02,2.728800048828125000e+02,2.717099914550781250e+02,2.712999877929687500e+02,2.724400024414062500e+02,2.771499938964843750e+02,2.779400024414062500e+02,2.756400146484375000e+02,2.741700134277343750e+02,2.721199951171875000e+02,2.697600097656250000e+02,2.733699951171875000e+02,2.728800048828125000e+02,2.771600036621093750e+02,2.844899902343750000e+02,2.819299926757812500e+02,2.809800109863281250e+02,2.775599975585937500e+02,2.767500000000000000e+02,2.778699951171875000e+02,2.797799987792968750e+02,2.784599914550781250e+02,2.768200073242187500e+02,2.830100097656250000e+02,2.951799926757812500e+02,3.001900024414062500e+02,3.010400085449218750e+02,3.015400085449218750e+02,2.962200012207031250e+02,2.920499877929687500e+02,2.921400146484375000e+02,2.921700134277343750e+02,2.906099853515625000e+02,2.983299865722656250e+02,2.966099853515625000e+02,2.954100036621093750e+02,2.863399963378906250e+02,2.888999938964843750e+02,2.865299987792968750e+02,2.880799865722656250e+02,2.876300048828125000e+02,2.802699890136718750e+02,2.826799926757812500e+02,2.809299926757812500e+02,2.735799865722656250e+02,2.797399902343750000e+02,2.686600036621093750e+02,2.722399902343750000e+02,2.735100097656250000e+02,2.808200073242187500e+02,2.799800109863281250e+02,2.806799926757812500e+02,2.814500122070312500e+02,2.797900085449218750e+02,2.767500000000000000e+02,2.694700012207031250e+02,2.708500061035156250e+02,2.683999938964843750e+02,2.649700012207031250e+02,2.644299926757812500e+02,2.600599975585937500e+02,2.623500061035156250e+02,2.599599914550781250e+02,2.622999877929687500e+02,2.588900146484375000e+02,2.602500000000000000e+02,2.629200134277343750e+02,2.610400085449218750e+02,2.556100006103515625e+02,2.493699951171875000e+02,2.457100067138671875e+02,2.405500030517578125e+02,2.403800048828125000e+02,2.478500061035156250e+02,2.503200073242187500e+02,2.526799926757812500e+02,2.582600097656250000e+02,2.726600036621093750e+02,2.753900146484375000e+02,2.861000061035156250e+02,2.880799865722656250e+02,2.887600097656250000e+02,3.006900024414062500e+02,2.973500061035156250e+02,2.948599853515625000e+02,2.986199951171875000e+02,3.033299865722656250e+02,2.948099975585937500e+02,2.922900085449218750e+02,3.007600097656250000e+02,2.980100097656250000e+02,2.905599975585937500e+02,2.936900024414062500e+02,2.902200012207031250e+02,2.934400024414062500e+02,3.017600097656250000e+02,3.060199890136718750e+02,3.065599975585937500e+02,3.060100097656250000e+02,3.042399902343750000e+02,3.028599853515625000e+02,2.911000061035156250e+02,2.916900024414062500e+02,2.953200073242187500e+02,2.937799987792968750e+02,2.916400146484375000e+02,2.865899963378906250e+02,2.861300048828125000e+02,2.862300109863281250e+02,2.793399963378906250e+02,2.769599914550781250e+02,2.837200012207031250e+02,2.756199951171875000e+02,2.712600097656250000e+02,2.640799865722656250e+02,2.553200073242187500e+02,2.537700042724609375e+02,2.596799926757812500e+02,2.632999877929687500e+02,2.575199890136718750e+02,2.570799865722656250e+02,2.479499969482421875e+02,2.518800048828125000e+02,2.484400024414062500e+02,2.463500061035156250e+02,2.499900054931640625e+02,2.546199951171875000e+02,2.646099853515625000e+02,2.692500000000000000e+02,2.617799987792968750e+02,2.548300018310546875e+02,2.532500000000000000e+02,2.569400024414062500e+02,2.510700073242187500e+02,2.528099975585937500e+02,2.513500061035156250e+02,2.580100097656250000e+02,2.579599914550781250e+02,2.618800048828125000e+02,2.463099975585937500e+02,2.385500030517578125e+02,2.476799926757812500e+02,2.381499938964843750e+02,2.400500030517578125e+02,2.402899932861328125e+02,2.245399932861328125e+02,2.256100006103515625e+02,2.214499969482421875e+02,2.199700012207031250e+02,2.186000061035156250e+02,2.068899993896484375e+02,2.169600067138671875e+02,2.208099975585937500e+02,2.242899932861328125e+02,2.180000000000000000e+02,2.137200012207031250e+02,2.171499938964843750e+02,2.139700012207031250e+02,2.288099975585937500e+02,2.300099945068359375e+02,2.110800018310546875e+02,1.974400024414062500e+02,1.960899963378906250e+02,1.955200042724609375e+02,1.939700012207031250e+02,1.963200073242187500e+02,1.872899932861328125e+02,1.757700042724609375e+02,1.677400054931640625e+02,1.701499938964843750e+02,1.671499938964843750e+02,1.725299987792968750e+02,1.565299987792968750e+02,1.604100036621093750e+02,1.854900054931640625e+02,1.906799926757812500e+02,1.996199951171875000e+02,2.060599975585937500e+02,2.041199951171875000e+02,2.115099945068359375e+02,2.168600006103515625e+02,2.105500030517578125e+02,2.160399932861328125e+02,2.280500030517578125e+02,2.206300048828125000e+02,2.060099945068359375e+02,2.052700042724609375e+02,2.065800018310546875e+02,2.061100006103515625e+02,2.062100067138671875e+02,2.014600067138671875e+02,2.087500000000000000e+02,2.212500000000000000e+02,2.188000030517578125e+02,2.138300018310546875e+02,2.134400024414062500e+02,2.155099945068359375e+02,2.132500000000000000e+02,2.197799987792968750e+02,2.222299957275390625e+02,2.162700042724609375e+02,2.189900054931640625e+02,2.314600067138671875e+02,2.355200042724609375e+02,2.400700073242187500e+02,2.420700073242187500e+02,2.414299926757812500e+02,2.379700012207031250e+02,2.380500030517578125e+02,2.502400054931640625e+02,2.443899993896484375e+02,2.445800018310546875e+02,2.440399932861328125e+02,2.455099945068359375e+02,2.423999938964843750e+02,2.342700042724609375e+02,2.236799926757812500e+02,2.155000000000000000e+02,2.098000030517578125e+02,2.058899993896484375e+02,2.195399932861328125e+02,2.276699981689453125e+02,2.273899993896484375e+02,2.262799987792968750e+02,2.171100006103515625e+02,2.168300018310546875e+02,2.232599945068359375e+02,2.229799957275390625e+02,2.240099945068359375e+02,2.241900024414062500e+02,2.310599975585937500e+02,2.381999969482421875e+02,2.384600067138671875e+02,2.379400024414062500e+02,2.482400054931640625e+02,2.561300048828125000e+02,2.605400085449218750e+02,2.531199951171875000e+02,2.546199951171875000e+02,2.495000000000000000e+02,2.479799957275390625e+02,2.521300048828125000e+02,2.511199951171875000e+02,2.566499938964843750e+02,2.516100006103515625e+02,2.553500061035156250e+02,2.580799865722656250e+02,2.565299987792968750e+02,2.596400146484375000e+02,2.586499938964843750e+02,2.573599853515625000e+02,2.599299926757812500e+02,2.583500061035156250e+02,2.545500030517578125e+02,2.521300048828125000e+02,2.511900024414062500e+02,2.468600006103515625e+02,2.425599975585937500e+02,2.369900054931640625e+02,2.329100036621093750e+02,2.366900024414062500e+02,2.351399993896484375e+02,2.356300048828125000e+02,2.353899993896484375e+02,2.305599975585937500e+02,2.323099975585937500e+02,2.378200073242187500e+02,2.373699951171875000e+02,2.432599945068359375e+02,2.413899993896484375e+02,2.319900054931640625e+02,2.243899993896484375e+02,2.279299926757812500e+02,2.219900054931640625e+02,2.239100036621093750e+02,2.246100006103515625e+02,2.246499938964843750e+02,2.242400054931640625e+02,2.205700073242187500e+02,2.251499938964843750e+02,2.240200042724609375e+02,2.245200042724609375e+02,2.238399963378906250e+02,2.202400054931640625e+02,2.205399932861328125e+02,2.230700073242187500e+02,2.329199981689453125e+02,2.329400024414062500e+02,2.313500061035156250e+02,2.379499969482421875e+02,2.471000061035156250e+02,2.470299987792968750e+02,2.472400054931640625e+02,2.531799926757812500e+02,2.507599945068359375e+02,2.590100097656250000e+02,2.613500061035156250e+02,2.656600036621093750e+02,2.813800048828125000e+02,2.853599853515625000e+02,2.836900024414062500e+02,2.796099853515625000e+02,2.761600036621093750e+02,2.712000122070312500e+02,2.697300109863281250e+02,2.772300109863281250e+02,2.713699951171875000e+02,2.786799926757812500e+02,2.821799926757812500e+02,2.801600036621093750e+02,2.860400085449218750e+02,2.860400085449218750e+02,2.922300109863281250e+02,2.920899963378906250e+02,2.937600097656250000e+02,2.932099914550781250e+02,2.874500122070312500e+02,2.858299865722656250e+02,2.843399963378906250e+02,2.969700012207031250e+02,3.003900146484375000e+02,2.990799865722656250e+02,2.891499938964843750e+02,2.863299865722656250e+02,2.929299926757812500e+02,3.004500122070312500e+02,3.000100097656250000e+02,3.035400085449218750e+02,3.035400085449218750e+02,3.068900146484375000e+02,3.060000000000000000e+02,3.056199951171875000e+02,3.038399963378906250e+02,3.060899963378906250e+02,3.105799865722656250e+02,3.075899963378906250e+02,3.081799926757812500e+02,3.111499938964843750e+02,3.262999877929687500e+02,3.292600097656250000e+02,3.299500122070312500e+02,3.277099914550781250e+02,3.327300109863281250e+02,3.513699951171875000e+02,3.709700012207031250e+02,3.711499938964843750e+02,3.630499877929687500e+02,3.682300109863281250e+02,3.729899902343750000e+02,3.747600097656250000e+02,3.697099914550781250e+02,3.722399902343750000e+02,3.731099853515625000e+02,3.672300109863281250e+02,3.804700012207031250e+02,3.798999938964843750e+02,3.849299926757812500e+02,3.893800048828125000e+02,3.947999877929687500e+02,3.932399902343750000e+02,3.871000061035156250e+02,3.882600097656250000e+02,3.808999938964843750e+02,3.638200073242187500e+02,3.544500122070312500e+02,3.678900146484375000e+02,3.694400024414062500e+02,3.685499877929687500e+02,3.735299987792968750e+02,3.766700134277343750e+02,3.849299926757812500e+02,3.827699890136718750e+02,3.852799987792968750e+02,3.821400146484375000e+02,3.842799987792968750e+02,3.840599975585937500e+02,3.853500061035156250e+02,3.849800109863281250e+02,3.868999938964843750e+02,3.844899902343750000e+02,3.776600036621093750e+02,3.748900146484375000e+02,3.719700012207031250e+02,3.632200012207031250e+02,3.693399963378906250e+02,3.795000000000000000e+02,3.930499877929687500e+02,3.909899902343750000e+02,3.992099914550781250e+02,4.046300048828125000e+02,4.035199890136718750e+02,4.002300109863281250e+02,3.993299865722656250e+02,3.971700134277343750e+02,3.957000122070312500e+02,4.020000000000000000e+02,3.918500061035156250e+02,3.875000000000000000e+02,3.909500122070312500e+02,3.927000122070312500e+02,3.832000122070312500e+02,3.811499938964843750e+02,3.712500000000000000e+02,3.768500061035156250e+02,3.816000061035156250e+02,3.737999877929687500e+02,3.777000122070312500e+02,3.938999938964843750e+02,3.976499938964843750e+02,3.940499877929687500e+02,3.987000122070312500e+02,4.023500061035156250e+02,3.975000000000000000e+02,3.977500000000000000e+02,3.986499938964843750e+02,3.972999877929687500e+02,4.053999938964843750e+02,4.087999877929687500e+02,4.136000061035156250e+02,4.166499938964843750e+02,4.157500000000000000e+02,4.206499938964843750e+02,4.193500061035156250e+02,4.172999877929687500e+02,4.182999877929687500e+02,4.169500122070312500e+02,4.117999877929687500e+02,3.988500061035156250e+02,3.983500061035156250e+02,4.052500000000000000e+02,4.075499877929687500e+02,4.082500000000000000e+02,3.993500061035156250e+02,3.967500000000000000e+02,3.783500061035156250e+02,3.897000122070312500e+02,3.862000122070312500e+02,3.777999877929687500e+02,3.808500061035156250e+02,3.743500061035156250e+02,3.786499938964843750e+02,3.874500122070312500e+02,3.792500000000000000e+02,3.864500122070312500e+02,3.971000061035156250e+02,3.971000061035156250e+02,3.938999938964843750e+02,4.019500122070312500e+02,4.177000122070312500e+02,4.230000000000000000e+02,4.240499877929687500e+02,4.261000061035156250e+02,4.238500061035156250e+02,4.257500000000000000e+02,4.300499877929687500e+02,4.387500000000000000e+02,4.446499938964843750e+02,4.577000122070312500e+02,4.688500061035156250e+02,4.602500000000000000e+02,4.667999877929687500e+02,4.808999938964843750e+02,4.737500000000000000e+02,4.767000122070312500e+02,4.757999877929687500e+02,4.739500122070312500e+02,4.698500061035156250e+02,4.667000122070312500e+02,4.768500061035156250e+02,4.780000000000000000e+02,4.701000061035156250e+02,4.697500000000000000e+02,4.680000000000000000e+02,4.810499877929687500e+02,4.893500061035156250e+02,4.922500000000000000e+02,4.988999938964843750e+02,4.999500122070312500e+02,4.984500122070312500e+02,4.966499938964843750e+02,4.886499938964843750e+02,4.892999877929687500e+02,4.905499877929687500e+02,4.831499938964843750e+02,4.768500061035156250e+02,4.717999877929687500e+02,4.750000000000000000e+02,4.871499938964843750e+02,4.897000122070312500e+02,4.972999877929687500e+02,4.939500122070312500e+02,4.936499938964843750e+02,4.950499877929687500e+02,4.940000000000000000e+02,4.988999938964843750e+02,5.020499877929687500e+02,5.019500122070312500e+02,5.142000122070312500e+02,5.175999755859375000e+02,4.992999877929687500e+02,4.989500122070312500e+02,5.020499877929687500e+02,4.953999938964843750e+02,5.015499877929687500e+02,5.027999877929687500e+02,5.012500000000000000e+02,5.141500244140625000e+02,5.149000244140625000e+02,5.286500244140625000e+02,5.515499877929687500e+02,5.469000244140625000e+02,5.649500122070312500e+02,5.650000000000000000e+02,5.922999877929687500e+02,5.905999755859375000e+02,5.992000122070312500e+02,5.887000122070312500e+02,6.170499877929687500e+02,5.865000000000000000e+02,5.592999877929687500e+02,5.664500122070312500e+02,5.629000244140625000e+02,5.537500000000000000e+02,5.537000122070312500e+02,5.695999755859375000e+02,5.792500000000000000e+02,5.810499877929687500e+02,5.710000000000000000e+02,5.694500122070312500e+02,5.652999877929687500e+02,5.609000244140625000e+02,5.494500122070312500e+02,5.515499877929687500e+02,5.527500000000000000e+02,5.524500122070312500e+02,5.671500244140625000e+02,6.480000000000000000e+02,6.328499755859375000e+02,6.126500244140625000e+02,6.165999755859375000e+02,5.916500244140625000e+02,5.857500000000000000e+02,5.839500122070312500e+02,5.847999877929687500e+02,5.700999755859375000e+02,5.688499755859375000e+02,5.798499755859375000e+02,5.785499877929687500e+02,5.640999755859375000e+02,5.567500000000000000e+02,5.547999877929687500e+02,5.578499755859375000e+02,5.610999755859375000e+02,5.440999755859375000e+02,5.460499877929687500e+02,5.633499755859375000e+02,5.604000244140625000e+02,5.695999755859375000e+02,5.685000000000000000e+02,5.589000244140625000e+02,5.562000122070312500e+02,5.722000122070312500e+02,5.680999755859375000e+02,5.665499877929687500e+02,5.515499877929687500e+02,5.520000000000000000e+02,5.341500244140625000e+02,5.184500122070312500e+02,5.236500244140625000e+02,5.403499755859375000e+02,5.383499755859375000e+02,5.275499877929687500e+02,5.243499755859375000e+02,5.352500000000000000e+02,5.529000244140625000e+02,5.678499755859375000e+02,5.682999877929687500e+02,5.655999755859375000e+02,5.436500244140625000e+02,5.275999755859375000e+02,5.423499755859375000e+02,5.511500244140625000e+02,5.327500000000000000e+02,5.590999755859375000e+02,5.569000244140625000e+02,5.613499755859375000e+02,5.675000000000000000e+02,5.630499877929687500e+02,5.585999755859375000e+02,5.708499755859375000e+02,5.697000122070312500e+02,5.620499877929687500e+02,5.650999755859375000e+02,5.778499755859375000e+02,5.752000122070312500e+02,5.852500000000000000e+02,5.784500122070312500e+02,5.541500244140625000e+02,5.506500244140625000e+02,5.560499877929687500e+02,5.483499755859375000e+02,5.534000244140625000e+02,5.583499755859375000e+02,5.643499755859375000e+02,5.468499755859375000e+02,5.513499755859375000e+02,5.499500122070312500e+02,5.514000244140625000e+02,5.487000122070312500e+02,5.496500244140625000e+02,5.520000000000000000e+02,5.720000000000000000e+02,5.716500244140625000e+02,5.707000122070312500e+02,5.700999755859375000e+02,5.655999755859375000e+02,5.617500000000000000e+02,5.586500244140625000e+02,5.787500000000000000e+02,5.823499755859375000e+02,5.859000244140625000e+02,5.839000244140625000e+02,5.857999877929687500e+02,5.770499877929687500e+02,5.717999877929687500e+02,5.782000122070312500e+02,5.819500122070312500e+02,5.835999755859375000e+02,5.845499877929687500e+02,6.087500000000000000e+02,6.022999877929687500e+02,6.002500000000000000e+02,5.850000000000000000e+02,5.897500000000000000e+02,5.838499755859375000e+02,5.809500122070312500e+02,5.557500000000000000e+02,5.610000000000000000e+02,5.672000122070312500e+02,5.659500122070312500e+02,5.737500000000000000e+02,5.765000000000000000e+02,5.800999755859375000e+02,5.793499755859375000e+02,5.837999877929687500e+02,5.799000244140625000e+02,5.767500000000000000e+02,5.709500122070312500e+02,5.580000000000000000e+02,5.665999755859375000e+02,5.709500122070312500e+02,5.615499877929687500e+02,5.609500122070312500e+02,5.545999755859375000e+02,5.342000122070312500e+02,5.252999877929687500e+02,4.822500000000000000e+02,5.023999938964843750e+02,4.960000000000000000e+02,5.091000061035156250e+02,5.080499877929687500e+02,5.067000122070312500e+02,4.801499938964843750e+02,4.668500061035156250e+02,4.863999938964843750e+02,4.688500061035156250e+02,4.505499877929687500e+02,4.736499938964843750e+02,4.859500122070312500e+02,4.830000000000000000e+02,4.812999877929687500e+02,4.960000000000000000e+02,4.827500000000000000e+02,4.941000061035156250e+02,5.172999877929687500e+02,5.279000244140625000e+02,5.090499877929687500e+02,5.118999938964843750e+02,5.137500000000000000e+02,5.068500061035156250e+02,5.040000000000000000e+02,4.955499877929687500e+02,4.955499877929687500e+02,5.120499877929687500e+02,5.066499938964843750e+02,4.968999938964843750e+02,4.913500061035156250e+02,4.903500061035156250e+02,4.871000061035156250e+02,4.908500061035156250e+02,4.952000122070312500e+02,4.986499938964843750e+02,5.048500061035156250e+02,5.067000122070312500e+02,5.087000122070312500e+02,5.113500061035156250e+02,5.257000122070312500e+02,5.211500244140625000e+02,5.212999877929687500e+02,4.829500122070312500e+02,4.693999938964843750e+02,4.749500122070312500e+02,4.782999877929687500e+02,4.753500061035156250e+02,4.732500000000000000e+02,4.646000061035156250e+02,4.648500061035156250e+02,4.649500122070312500e+02,4.685000000000000000e+02,4.840499877929687500e+02,4.816000061035156250e+02,4.752500000000000000e+02,4.636000061035156250e+02,4.630000000000000000e+02,4.593999938964843750e+02,4.627000122070312500e+02,4.638500061035156250e+02,4.652000122070312500e+02,4.708999938964843750e+02,4.688500061035156250e+02,4.616499938964843750e+02,4.592000122070312500e+02,4.623999938964843750e+02,4.603999938964843750e+02,4.618500061035156250e+02,4.585499877929687500e+02,4.508999938964843750e+02,4.497999877929687500e+02,4.397999877929687500e+02,4.308999938964843750e+02,4.353500061035156250e+02,4.372999877929687500e+02,4.353500061035156250e+02,4.323999938964843750e+02,4.414500122070312500e+02,4.466499938964843750e+02,4.518999938964843750e+02,4.507000122070312500e+02,4.541499938964843750e+02,4.577000122070312500e+02,4.551499938964843750e+02,4.495000000000000000e+02,4.497999877929687500e+02,4.392500000000000000e+02,4.363500061035156250e+02,4.307999877929687500e+02,4.093500061035156250e+02,4.138500061035156250e+02,4.172500000000000000e+02,4.061000061035156250e+02,4.063999938964843750e+02,3.905499877929687500e+02,3.736499938964843750e+02,3.735499877929687500e+02,3.931000061035156250e+02,3.886499938964843750e+02,4.088999938964843750e+02,4.241000061035156250e+02,4.200000000000000000e+02,4.151499938964843750e+02,4.066000061035156250e+02,4.081499938964843750e+02,3.992999877929687500e+02,3.912999877929687500e+02,3.805499877929687500e+02,3.821000061035156250e+02,3.988999938964843750e+02,4.083999938964843750e+02,4.003999938964843750e+02,3.932000122070312500e+02,3.775000000000000000e+02,3.907999877929687500e+02,4.175000000000000000e+02,4.055499877929687500e+02,4.035499877929687500e+02,3.979500122070312500e+02,3.925000000000000000e+02,3.971000061035156250e+02,3.851000061035156250e+02,3.865499877929687500e+02,3.792000122070312500e+02,3.860499877929687500e+02,3.752500000000000000e+02,3.918999938964843750e+02,4.071499938964843750e+02,4.168500061035156250e+02,4.157999877929687500e+02,4.117000122070312500e+02,4.170499877929687500e+02,4.131499938964843750e+02,4.124500122070312500e+02,4.159500122070312500e+02,4.191499938964843750e+02,4.242500000000000000e+02,4.279500122070312500e+02,4.359500122070312500e+02,4.435499877929687500e+02,4.406499938964843750e+02,4.375499877929687500e+02,4.227999877929687500e+02,4.293500061035156250e+02,4.433999938964843750e+02,4.445499877929687500e+02,4.495499877929687500e+02,4.451000061035156250e+02,4.322500000000000000e+02,4.248500061035156250e+02,4.264500122070312500e+02,4.215000000000000000e+02,4.298999938964843750e+02,4.334500122070312500e+02,4.407500000000000000e+02,4.441499938964843750e+02,4.580499877929687500e+02,4.676000061035156250e+02,4.746499938964843750e+02,4.700000000000000000e+02,4.804500122070312500e+02,4.655000000000000000e+02,4.682500000000000000e+02,4.722500000000000000e+02,4.718999938964843750e+02,4.697500000000000000e+02,4.622999877929687500e+02,4.613999938964843750e+02,4.615000000000000000e+02,4.772500000000000000e+02,4.878500061035156250e+02,4.983999938964843750e+02,4.924500122070312500e+02,4.907999877929687500e+02,4.868500061035156250e+02,5.030000000000000000e+02,5.013500061035156250e+02,4.902999877929687500e+02,4.908500061035156250e+02,4.862999877929687500e+02,4.892999877929687500e+02,5.023500061035156250e+02,5.192000122070312500e+02,5.130999755859375000e+02,5.132999877929687500e+02,5.155999755859375000e+02,5.133499755859375000e+02,5.243499755859375000e+02,5.427999877929687500e+02,5.340999755859375000e+02,5.344000244140625000e+02,5.391500244140625000e+02,5.422000122070312500e+02,5.412999877929687500e+02,5.315499877929687500e+02,5.303499755859375000e+02,5.285000000000000000e+02,5.236500244140625000e+02,5.267000122070312500e+02,5.246500244140625000e+02,5.174500122070312500e+02,5.159500122070312500e+02,5.265000000000000000e+02,5.103500061035156250e+02,5.142500000000000000e+02,5.147999877929687500e+02,5.173499755859375000e+02,5.334500122070312500e+02,5.427999877929687500e+02,5.439000244140625000e+02,5.395999755859375000e+02,5.424500122070312500e+02,5.464500122070312500e+02,5.443499755859375000e+02,5.608499755859375000e+02,5.566500244140625000e+02,5.600499877929687500e+02,5.647500000000000000e+02,5.700499877929687500e+02,5.640000000000000000e+02,5.584500122070312500e+02,5.382500000000000000e+02,5.375499877929687500e+02,5.382999877929687500e+02,5.536500244140625000e+02,5.486500244140625000e+02,5.432999877929687500e+02,5.460499877929687500e+02,5.502000122070312500e+02,5.496500244140625000e+02,5.489000244140625000e+02,5.457000122070312500e+02,5.654500122070312500e+02,5.692500000000000000e+02,5.720999755859375000e+02,5.670499877929687500e+02,5.680999755859375000e+02,5.907500000000000000e+02,5.832500000000000000e+02,5.893499755859375000e+02,5.930000000000000000e+02,5.884000244140625000e+02,5.801500244140625000e+02,5.822999877929687500e+02,5.836500244140625000e+02,5.864000244140625000e+02,5.867999877929687500e+02,5.887999877929687500e+02,5.910999755859375000e+02,5.956500244140625000e+02,5.962000122070312500e+02,5.991500244140625000e+02,6.359500122070312500e+02,6.250000000000000000e+02,6.292000122070312500e+02,6.132000122070312500e+02,5.922000122070312500e+02,6.022999877929687500e+02,5.887500000000000000e+02,6.011500244140625000e+02,5.944500122070312500e+02,5.929500122070312500e+02,5.980000000000000000e+02,5.919500122070312500e+02,5.574000244140625000e+02,5.475999755859375000e+02,5.410999755859375000e+02,5.491500244140625000e+02,5.387500000000000000e+02,5.418499755859375000e+02,5.509500122070312500e+02,5.467999877929687500e+02,5.357000122070312500e+02,5.309500122070312500e+02,5.333499755859375000e+02,5.314000244140625000e+02,5.187500000000000000e+02,5.206500244140625000e+02,5.188499755859375000e+02,5.322999877929687500e+02,5.353499755859375000e+02,5.387999877929687500e+02,5.265999755859375000e+02,5.212999877929687500e+02,5.290499877929687500e+02,4.865000000000000000e+02,4.852500000000000000e+02,4.866000061035156250e+02,4.754500122070312500e+02,4.757000122070312500e+02,4.755499877929687500e+02,4.781000061035156250e+02,4.843999938964843750e+02,4.907999877929687500e+02,4.877500000000000000e+02,5.065499877929687500e+02,4.983999938964843750e+02,4.791499938964843750e+02,4.720499877929687500e+02,4.743999938964843750e+02,4.734500122070312500e+02,4.658500061035156250e+02,4.712999877929687500e+02,4.804500122070312500e+02,4.680000000000000000e+02,4.713500061035156250e+02,4.727999877929687500e+02,4.652999877929687500e+02,4.697500000000000000e+02,4.658999938964843750e+02,4.597999877929687500e+02,4.610000000000000000e+02,4.567000122070312500e+02,4.475499877929687500e+02,4.495000000000000000e+02,4.562999877929687500e+02,4.446000061035156250e+02,4.523500061035156250e+02,4.669500122070312500e+02,4.771000061035156250e+02,4.727500000000000000e+02,4.675000000000000000e+02,4.616000061035156250e+02,4.578999938964843750e+02,4.484500122070312500e+02,4.384500122070312500e+02,4.317500000000000000e+02,4.374500122070312500e+02,4.395000000000000000e+02,4.441499938964843750e+02,4.500000000000000000e+02,4.467000122070312500e+02,4.552000122070312500e+02,4.535000000000000000e+02,4.578999938964843750e+02,4.548999938964843750e+02,4.526499938964843750e+02,4.473500061035156250e+02,4.535499877929687500e+02,4.552000122070312500e+02,4.729500122070312500e+02,4.768999938964843750e+02,4.863500061035156250e+02,4.883500061035156250e+02,4.837000122070312500e+02,4.505000000000000000e+02,4.451000061035156250e+02,4.512500000000000000e+02,4.637000122070312500e+02,4.727500000000000000e+02,4.723999938964843750e+02,4.658999938964843750e+02,4.758999938964843750e+02,4.824500122070312500e+02,4.896499938964843750e+02,4.969500122070312500e+02,4.926000061035156250e+02,4.875000000000000000e+02,4.849500122070312500e+02,4.885000000000000000e+02,4.903500061035156250e+02,4.870499877929687500e+02,4.879500122070312500e+02,4.930000000000000000e+02,4.890000000000000000e+02,4.806000061035156250e+02,5.046000061035156250e+02,5.244500122070312500e+02,5.276500244140625000e+02,5.088500061035156250e+02,5.061499938964843750e+02,5.132999877929687500e+02,5.062999877929687500e+02,5.127999877929687500e+02,5.183499755859375000e+02,5.117000122070312500e+02,5.102000122070312500e+02,5.160999755859375000e+02,5.155499877929687500e+02,5.110000000000000000e+02,5.117500000000000000e+02,5.135999755859375000e+02,5.170000000000000000e+02,5.045499877929687500e+02,4.880000000000000000e+02,4.845000000000000000e+02,4.881000061035156250e+02,4.892000122070312500e+02,4.872000122070312500e+02,5.029500122070312500e+02,5.039500122070312500e+02,4.990499877929687500e+02,4.907999877929687500e+02,4.987999877929687500e+02,5.065000000000000000e+02,5.087000122070312500e+02,5.037999877929687500e+02,5.107500000000000000e+02,5.136500244140625000e+02,5.057000122070312500e+02,5.067000122070312500e+02,5.024500122070312500e+02,4.980000000000000000e+02,4.992500000000000000e+02,4.879500122070312500e+02,4.857999877929687500e+02,4.982000122070312500e+02,5.151500244140625000e+02,5.172999877929687500e+02,5.059500122070312500e+02,5.096000061035156250e+02,5.051499938964843750e+02,5.007000122070312500e+02,5.189000244140625000e+02,5.048999938964843750e+02,5.111000061035156250e+02,5.172999877929687500e+02,5.260000000000000000e+02,5.170999755859375000e+02,5.026000061035156250e+02,5.000000000000000000e+02,5.016000061035156250e+02,5.026499938964843750e+02,4.918500061035156250e+02,5.008500061035156250e+02,5.020499877929687500e+02,5.007000122070312500e+02,4.992000122070312500e+02,5.063500061035156250e+02,5.113999938964843750e+02,5.059500122070312500e+02,5.127500000000000000e+02,5.142000122070312500e+02,5.095000000000000000e+02,5.078500061035156250e+02,5.130499877929687500e+02,5.103500061035156250e+02,5.132999877929687500e+02,5.147000122070312500e+02,5.134500122070312500e+02,5.073999938964843750e+02,5.062999877929687500e+02,5.082000122070312500e+02,5.080499877929687500e+02,5.100000000000000000e+02,5.199000244140625000e+02,5.117999877929687500e+02,5.075499877929687500e+02,5.078999938964843750e+02,5.046000061035156250e+02,4.927999877929687500e+02,4.945000000000000000e+02,5.117000122070312500e+02,5.160999755859375000e+02,5.177500000000000000e+02,5.090000000000000000e+02,5.137999877929687500e+02,5.096499938964843750e+02,5.032999877929687500e+02,5.097500000000000000e+02,5.075000000000000000e+02,5.072999877929687500e+02,5.120000000000000000e+02,5.130999755859375000e+02,5.109500122070312500e+02,5.170000000000000000e+02,5.201500244140625000e+02,5.402999877929687500e+02,5.402000122070312500e+02,5.342999877929687500e+02,5.446500244140625000e+02,5.288499755859375000e+02,5.247000122070312500e+02,5.150000000000000000e+02,5.188499755859375000e+02,5.161500244140625000e+02,5.164000244140625000e+02,5.060000000000000000e+02,5.084500122070312500e+02,5.060000000000000000e+02,4.992999877929687500e+02,4.886499938964843750e+02,4.868999938964843750e+02,4.899500122070312500e+02,4.912500000000000000e+02,4.991000061035156250e+02,4.967999877929687500e+02,4.907000122070312500e+02,4.941499938964843750e+02,4.991499938964843750e+02,5.030000000000000000e+02,5.056000061035156250e+02,5.107500000000000000e+02,5.036499938964843750e+02,5.047000122070312500e+02,5.006499938964843750e+02,5.076499938964843750e+02,5.023500061035156250e+02,5.025000000000000000e+02,4.935000000000000000e+02,4.965000000000000000e+02,4.932500000000000000e+02,4.932000122070312500e+02,4.955499877929687500e+02,4.987999877929687500e+02,5.197500000000000000e+02,5.175499877929687500e+02,5.235499877929687500e+02,5.208499755859375000e+02,5.193499755859375000e+02,5.122500000000000000e+02,5.050499877929687500e+02,5.012999877929687500e+02,5.103999938964843750e+02,5.055000000000000000e+02,5.117500000000000000e+02,5.087999877929687500e+02,5.085000000000000000e+02,5.052999877929687500e+02,5.011499938964843750e+02,5.044500122070312500e+02,5.051499938964843750e+02,5.139500122070312500e+02,5.155499877929687500e+02,5.246500244140625000e+02,5.294500122070312500e+02,5.207000122070312500e+02,5.132000122070312500e+02,4.643500061035156250e+02,4.603500061035156250e+02,4.498999938964843750e+02,4.518500061035156250e+02,4.727000122070312500e+02,4.843999938964843750e+02,4.845000000000000000e+02,4.842999877929687500e+02,5.230499877929687500e+02,5.337500000000000000e+02,5.300999755859375000e+02
4.300000000000000000e+01,4.447000122070312500e+01,4.502000045776367188e+01,4.438000106811523438e+01,4.604000091552734375e+01,4.688999938964843750e+01,4.690999984741210938e+01,4.549000167846679688e+01,4.843000030517578125e+01,4.883000183105468750e+01,5.070999908447265625e+01,5.168999862670898438e+01,5.140999984741210938e+01,4.984999847412109375e+01,5.061999893188476562e+01,4.983000183105468750e+01,5.166999816894531250e+01,5.397000122070312500e+01,5.175000000000000000e+01,5.147999954223632812e+01,5.245999908447265625e+01,5.270999908447265625e+01,5.261999893188476562e+01,5.136999893188476562e+01,5.186999893188476562e+01,5.195000076293945312e+01,5.184999847412109375e+01,5.200000000000000000e+01,5.015999984741210938e+01,4.854999923706054688e+01,4.947000122070312500e+01,4.984000015258789062e+01,4.824000167846679688e+01,4.870999908447265625e+01,4.900999832153320312e+01,4.877999877929687500e+01,4.954999923706054688e+01,5.054999923706054688e+01,5.061999893188476562e+01,5.066999816894531250e+01,5.072999954223632812e+01,5.172999954223632812e+01,5.300999832153320312e+01,5.213000106811523438e+01,5.265999984741210938e+01,5.293999862670898438e+01,5.186999893188476562e+01,5.097000122070312500e+01,4.893999862670898438e+01,4.502000045776367188e+01,4.502999877929687500e+01,4.822000122070312500e+01,4.804000091552734375e+01,4.872999954223632812e+01,4.875999832153320312e+01,4.979000091552734375e+01,4.945999908447265625e+01,5.034000015258789062e+01,4.954999923706054688e+01,4.779999923706054688e+01,4.611000061035156250e+01,4.497000122070312500e+01,4.683000183105468750e+01,4.606000137329101562e+01,4.543999862670898438e+01,4.575999832153320312e+01,4.556000137329101562e+01,4.525000000000000000e+01,4.231999969482421875e+01,4.350000000000000000e+01,4.333000183105468750e+01,4.465000152587890625e+01,4.538999938964843750e+01,4.336000061035156250e+01,4.238999938964843750e+01,4.377000045776367188e+01,4.349000167846679688e+01,4.356999969482421875e+01,4.397999954223632812e+01,4.554999923706054688e+01,4.522999954223632812e+01,4.654999923706054688e+01,4.795000076293945312e+01,4.797999954223632812e+01,4.802999877929687500e+01,4.727999877929687500e+01,4.681000137329101562e+01,4.649000167846679688e+01,4.700999832153320312e+01,4.718999862670898438e+01,4.763999938964843750e+01,4.804000091552734375e+01,4.686999893188476562e+01,4.609999847412109375e+01,4.641999816894531250e+01,4.675000000000000000e+01,4.590000152587890625e+01,4.554000091552734375e+01,4.541999816894531250e+01,4.533000183105468750e+01,4.581999969482421875e+01,4.593999862670898438e+01,4.649000167846679688e+01,4.811000061035156250e+01,4.725999832153320312e+01,4.827000045776367188e+01,4.970000076293945312e+01,4.954999923706054688e+01,4.881999969482421875e+01,4.861999893188476562e+01,4.765999984741210938e+01,4.550000000000000000e+01,4.665999984741210938e+01,4.747000122070312500e+01,4.695999908447265625e+01,4.816999816894531250e+01,4.831999969482421875e+01,4.909999847412109375e+01,5.147000122070312500e+01,5.218999862670898438e+01,5.200000000000000000e+01,5.159999847412109375e+01,5.018999862670898438e+01,5.015999984741210938e+01,4.852000045776367188e+01,4.825999832153320312e+01,4.733000183105468750e+01,4.713999938964843750e+01,4.743000030517578125e+01,4.761000061035156250e+01,4.759999847412109375e+01,4.749000167846679688e+01,4.986999893188476562e+01,5.204999923706054688e+01,5.165999984741210938e+01,4.995000076293945312e+01,4.781000137329101562e+01,4.661999893188476562e+01,4.693999862670898438e+01,4.674000167846679688e+01,4.684999847412109375e+01,4.772000122070312500e+01,4.777000045776367188e+01,4.829000091552734375e+01,4.752000045776367188e+01,4.679999923706054688e+01,4.675999832153320312e+01,4.563999938964843750e+01,4.486999893188476562e+01,4.484999847412109375e+01,4.429999923706054688e+01,4.366999816894531250e+01,4.563999938964843750e+01,4.536000061035156250e+01,4.463999938964843750e+01,4.415999984741210938e+01,4.506999969482421875e+01,4.484999847412109375e+01,4.504000091552734375e+01,4.500999832153320312e+01,4.427999877929687500e+01,4.400000000000000000e+01,4.479000091552734375e+01,4.509999847412109375e+01,4.511000061035156250e+01,4.493000030517578125e+01,4.552000045776367188e+01,4.579999923706054688e+01,4.590000152587890625e+01,4.499000167846679688e+01,4.468000030517578125e+01,4.477999877929687500e+01,4.622999954223632812e+01,4.577999877929687500e+01,4.522999954223632812e+01,4.463999938964843750e+01,4.606000137329101562e+01,4.652999877929687500e+01,4.759000015258789062e+01,4.804000091552734375e+01,4.631000137329101562e+01,4.597999954223632812e+01,4.593000030517578125e+01,4.588999938964843750e+01,4.699000167846679688e+01,4.756999969482421875e+01,4.672999954223632812e+01,4.647999954223632812e+01,4.604999923706054688e+01,4.568999862670898438e+01,4.452999877929687500e+01,4.490000152587890625e+01,4.454999923706054688e+01,4.415999984741210938e+01,4.931000137329101562e+01,5.131000137329101562e+01,5.190000152587890625e+01,5.113999938964843750e+01,5.040999984741210938e+01,5.338999938964843750e+01,5.459000015258789062e+01,5.390999984741210938e+01,5.204000091552734375e+01,5.109000015258789062e+01,5.083000183105468750e+01,5.366999816894531250e+01,4.945000076293945312e+01,4.734999847412109375e+01,4.572000122070312500e+01,4.593999862670898438e+01,4.790000152587890625e+01,4.697000122070312500e+01,4.870000076293945312e+01,4.843000030517578125e+01,4.697999954223632812e+01,4.540999984741210938e+01,4.511000061035156250e+01,4.543000030517578125e+01,4.479000091552734375e+01,4.533000183105468750e+01,4.322999954223632812e+01,3.899000167846679688e+01,4.181999969482421875e+01,4.061000061035156250e+01,3.950999832153320312e+01,3.827000045776367188e+01,3.981999969482421875e+01,4.002000045776367188e+01,4.025999832153320312e+01,3.961999893188476562e+01,3.974000167846679688e+01,4.136999893188476562e+01,4.081999969482421875e+01,3.909000015258789062e+01,3.922999954223632812e+01,3.875999832153320312e+01,3.899000167846679688e+01,3.975999832153320312e+01,3.950999832153320312e+01,4.175999832153320312e+01,4.238000106811523438e+01,4.168000030517578125e+01,4.020999908447265625e+01,4.034999847412109375e+01,3.997999954223632812e+01,3.975000000000000000e+01,3.931000137329101562e+01,3.804999923706054688e+01,3.699000167846679688e+01,3.622999954223632812e+01,3.536999893188476562e+01,3.733000183105468750e+01,3.727000045776367188e+01,4.038000106811523438e+01,4.168000030517578125e+01,4.156999969482421875e+01,4.300999832153320312e+01,4.520999908447265625e+01,4.440000152587890625e+01,4.486999893188476562e+01,4.561000061035156250e+01,4.574000167846679688e+01,4.550000000000000000e+01,4.622999954223632812e+01,4.781999969482421875e+01,4.790999984741210938e+01,4.750999832153320312e+01,4.763999938964843750e+01,4.747000122070312500e+01,4.829999923706054688e+01,4.783000183105468750e+01,4.633000183105468750e+01,4.806999969482421875e+01,4.741999816894531250e+01,4.677000045776367188e+01,4.679000091552734375e+01,4.763000106811523438e+01,4.845999908447265625e+01,4.770000076293945312e+01,4.918000030517578125e+01,5.011999893188476562e+01,4.995000076293945312e+01,5.086999893188476562e+01,5.075000000000000000e+01,5.065999984741210938e+01,4.947999954223632812e+01,4.986000061035156250e+01,4.811000061035156250e+01,5.129000091552734375e+01,5.249000167846679688e+01,5.336000061035156250e+01,5.363999938964843750e+01,5.365999984741210938e+01,5.236000061035156250e+01,5.279000091552734375e+01,5.363000106811523438e+01,5.324000167846679688e+01,5.363000106811523438e+01,5.422999954223632812e+01,5.372999954223632812e+01,5.731999969482421875e+01,5.765000152587890625e+01,5.684999847412109375e+01,5.688000106811523438e+01,5.788000106811523438e+01,5.806999969482421875e+01,5.774000167846679688e+01,5.745000076293945312e+01,5.593999862670898438e+01,5.711000061035156250e+01,5.681999969482421875e+01,5.570000076293945312e+01,5.531999969482421875e+01,5.486000061035156250e+01,5.283000183105468750e+01,5.350000000000000000e+01,5.229999923706054688e+01,5.299000167846679688e+01,5.609000015258789062e+01,5.556999969482421875e+01,5.581000137329101562e+01,5.579000091552734375e+01,5.615000152587890625e+01,5.411000061035156250e+01,5.279999923706054688e+01,5.175999832153320312e+01,5.097000122070312500e+01,5.200999832153320312e+01,5.252000045776367188e+01,5.238999938964843750e+01,5.188000106811523438e+01,5.420999908447265625e+01,5.384999847412109375e+01,5.270999908447265625e+01,5.109000015258789062e+01,5.136000061035156250e+01,5.270000076293945312e+01,5.427999877929687500e+01,5.484000015258789062e+01,5.418999862670898438e+01,5.245000076293945312e+01,5.320999908447265625e+01,5.243000030517578125e+01,5.449000167846679688e+01,5.395999908447265625e+01,5.340000152587890625e+01,5.277999877929687500e+01,5.268000030517578125e+01,5.227000045776367188e+01,4.783000183105468750e+01,4.372000122070312500e+01,4.606000137329101562e+01,4.702999877929687500e+01,4.920999908447265625e+01,4.895000076293945312e+01,4.784999847412109375e+01,4.752000045776367188e+01,4.659000015258789062e+01,4.665000152587890625e+01,4.702999877929687500e+01,4.890999984741210938e+01,4.891999816894531250e+01,4.797999954223632812e+01,4.843000030517578125e+01,4.950999832153320312e+01,4.893999862670898438e+01,4.829999923706054688e+01,4.763000106811523438e+01,4.586999893188476562e+01,4.533000183105468750e+01,4.520000076293945312e+01,4.806999969482421875e+01,4.777999877929687500e+01,4.768999862670898438e+01,4.759999847412109375e+01,4.738000106811523438e+01,4.709000015258789062e+01,4.670000076293945312e+01,4.704999923706054688e+01,4.920999908447265625e+01,5.111999893188476562e+01,4.950000000000000000e+01,4.997000122070312500e+01,5.100000000000000000e+01,4.961999893188476562e+01,4.938000106811523438e+01,4.954999923706054688e+01,4.956000137329101562e+01,4.827999877929687500e+01,4.761999893188476562e+01,4.706000137329101562e+01,4.684000015258789062e+01,4.540999984741210938e+01,4.643999862670898438e+01,4.545000076293945312e+01,4.513999938964843750e+01,4.504000091552734375e+01,4.318999862670898438e+01,4.274000167846679688e+01,4.375000000000000000e+01,4.466999816894531250e+01,4.395000076293945312e+01,4.465000152587890625e+01,4.306999969482421875e+01,4.116999816894531250e+01,4.031000137329101562e+01,3.804999923706054688e+01,4.129000091552734375e+01,4.016999816894531250e+01,4.118000030517578125e+01,4.109999847412109375e+01,3.995000076293945312e+01,3.927999877929687500e+01,3.859999847412109375e+01,3.900999832153320312e+01,3.993000030517578125e+01,4.261000061035156250e+01,4.533000183105468750e+01,4.418999862670898438e+01,4.334000015258789062e+01,4.313999938964843750e+01,4.265999984741210938e+01,4.308000183105468750e+01,4.018999862670898438e+01,4.054999923706054688e+01,4.084999847412109375e+01,4.259999847412109375e+01,4.509000015258789062e+01,4.433000183105468750e+01,4.429999923706054688e+01,4.381000137329101562e+01,4.536999893188476562e+01,4.609999847412109375e+01,4.700000000000000000e+01,4.670000076293945312e+01,4.647000122070312500e+01,4.597000122070312500e+01,4.509000015258789062e+01,4.781000137329101562e+01,4.906999969482421875e+01,4.915000152587890625e+01,4.858000183105468750e+01,4.718999862670898438e+01,4.906000137329101562e+01,4.881000137329101562e+01,4.806000137329101562e+01,4.740999984741210938e+01,4.865000152587890625e+01,5.015999984741210938e+01,5.175000000000000000e+01,5.397999954223632812e+01,5.486000061035156250e+01,5.511000061035156250e+01,5.699000167846679688e+01,5.616999816894531250e+01,5.734999847412109375e+01,5.593999862670898438e+01,5.447999954223632812e+01,5.375000000000000000e+01,5.408000183105468750e+01,5.524000167846679688e+01,5.502000045776367188e+01,5.427000045776367188e+01,5.504000091552734375e+01,5.431000137329101562e+01,5.481999969482421875e+01,5.611999893188476562e+01,5.454000091552734375e+01,5.270999908447265625e+01,5.295999908447265625e+01,5.188000106811523438e+01,5.038999938964843750e+01,4.965999984741210938e+01,5.240000152587890625e+01,5.186999893188476562e+01,5.204999923706054688e+01,5.324000167846679688e+01,5.406999969482421875e+01,5.288999938964843750e+01,5.318999862670898438e+01,5.418999862670898438e+01,5.341999816894531250e+01,5.186000061035156250e+01,5.193000030517578125e+01,5.404999923706054688e+01,5.327999877929687500e+01,5.500000000000000000e+01,5.461999893188476562e+01,5.429999923706054688e+01,5.409000015258789062e+01,5.561999893188476562e+01,5.493000030517578125e+01,5.558000183105468750e+01,5.659999847412109375e+01,5.663999938964843750e+01,6.016999816894531250e+01,6.047999954223632812e+01,6.006000137329101562e+01,6.090000152587890625e+01,6.145000076293945312e+01,6.079000091552734375e+01,6.277000045776367188e+01,6.134999847412109375e+01,6.068999862670898438e+01,5.786000061035156250e+01,5.863000106811523438e+01,5.999000167846679688e+01,5.743999862670898438e+01,5.831000137329101562e+01,5.920999908447265625e+01,5.906999969482421875e+01,6.061999893188476562e+01,6.277999877929687500e+01,5.954000091552734375e+01,5.861000061035156250e+01,5.859000015258789062e+01,5.834999847412109375e+01,5.445999908447265625e+01,5.302999877929687500e+01,5.395000076293945312e+01,5.293000030517578125e+01,5.086999893188476562e+01,5.038999938964843750e+01,5.068999862670898438e+01,5.250000000000000000e+01,5.268000030517578125e+01,5.241999816894531250e+01,5.284000015258789062e+01,5.352000045776367188e+01,5.647999954223632812e+01,5.668999862670898438e+01,5.525999832153320312e+01,5.636000061035156250e+01,5.499000167846679688e+01,5.566999816894531250e+01,5.527999877929687500e+01,5.556000137329101562e+01,5.659999847412109375e+01,5.686000061035156250e+01,5.665000152587890625e+01,5.918999862670898438e+01,6.352000045776367188e+01,6.208000183105468750e+01,6.256000137329101562e+01,6.523999786376953125e+01,6.413999938964843750e+01,6.388999938964843750e+01,6.459999847412109375e+01,6.531999969482421875e+01,6.648000335693359375e+01,6.644999694824218750e+01,6.716000366210937500e+01,6.468000030517578125e+01,6.197999954223632812e+01,6.399000167846679688e+01,6.286999893188476562e+01,6.433000183105468750e+01,6.209999847412109375e+01,6.352999877929687500e+01,6.297000122070312500e+01,5.988999938964843750e+01,5.631999969482421875e+01,5.497000122070312500e+01,5.422999954223632812e+01,5.800999832153320312e+01,5.959999847412109375e+01,6.200000000000000000e+01,6.409999847412109375e+01,6.516999816894531250e+01,6.526999664306640625e+01,6.847000122070312500e+01,6.998999786376953125e+01,7.456999969482421875e+01,7.662000274658203125e+01,7.193000030517578125e+01,7.387000274658203125e+01,7.334999847412109375e+01,7.125000000000000000e+01,7.476000213623046875e+01,7.770999908447265625e+01,7.706999969482421875e+01,7.787999725341796875e+01,7.922000122070312500e+01,7.677999877929687500e+01,7.144999694824218750e+01,7.205000305175781250e+01,7.056999969482421875e+01,7.200000000000000000e+01,7.169999694824218750e+01,7.275000000000000000e+01,7.100000000000000000e+01,7.637999725341796875e+01,7.600000000000000000e+01,7.712000274658203125e+01,8.055000305175781250e+01,7.844000244140625000e+01,7.827999877929687500e+01,7.858999633789062500e+01,7.972000122070312500e+01,8.491999816894531250e+01,8.727999877929687500e+01,8.630000305175781250e+01,8.293000030517578125e+01,8.401999664306640625e+01,8.219000244140625000e+01,8.077999877929687500e+01,8.313999938964843750e+01,8.415000152587890625e+01,8.619999694824218750e+01,9.133999633789062500e+01,9.191999816894531250e+01,9.495999908447265625e+01,9.706999969482421875e+01,9.822000122070312500e+01,9.631999969482421875e+01,9.351000213623046875e+01,9.048000335693359375e+01,9.251000213623046875e+01,8.873000335693359375e+01,8.883000183105468750e+01,9.358000183105468750e+01,9.258000183105468750e+01,9.301000213623046875e+01,9.281999969482421875e+01,8.680000305175781250e+01,7.705000305175781250e+01,7.387000274658203125e+01,8.256999969482421875e+01,8.126999664306640625e+01,8.406999969482421875e+01,8.598999786376953125e+01,8.155000305175781250e+01,7.826000213623046875e+01,7.777999877929687500e+01,8.115000152587890625e+01,8.320999908447265625e+01,8.398000335693359375e+01,8.093000030517578125e+01,7.868000030517578125e+01,7.722000122070312500e+01,7.298000335693359375e+01,7.233000183105468750e+01,7.709999847412109375e+01,7.975000000000000000e+01,8.237000274658203125e+01,8.555000305175781250e+01,8.115000152587890625e+01,8.019999694824218750e+01,7.604000091552734375e+01,7.550000000000000000e+01,7.508999633789062500e+01,7.512000274658203125e+01,7.397000122070312500e+01,7.143000030517578125e+01,7.315000152587890625e+01,6.788999938964843750e+01,6.663999938964843750e+01,6.231000137329101562e+01,5.984000015258789062e+01,5.877000045776367188e+01,6.081000137329101562e+01,5.847000122070312500e+01,5.468000030517578125e+01,5.754000091552734375e+01,5.545999908447265625e+01,5.563000106811523438e+01,5.424000167846679688e+01,5.472999954223632812e+01,5.986000061035156250e+01,5.854999923706054688e+01,5.815000152587890625e+01,6.025999832153320312e+01,5.677999877929687500e+01,5.804999923706054688e+01,5.875000000000000000e+01,5.659999847412109375e+01,5.406999969482421875e+01,5.663000106811523438e+01,5.602999877929687500e+01,5.881999969482421875e+01,5.834000015258789062e+01,5.895000076293945312e+01,5.861000061035156250e+01,5.793999862670898438e+01,5.981000137329101562e+01,6.200000000000000000e+01,6.263999938964843750e+01,6.129999923706054688e+01,6.025000000000000000e+01,6.197000122070312500e+01,6.140999984741210938e+01,6.295999908447265625e+01,6.302999877929687500e+01,6.401999664306640625e+01,6.401000213623046875e+01,6.506999969482421875e+01,6.350999832153320312e+01,6.000999832153320312e+01,5.870999908447265625e+01,5.834999847412109375e+01,5.902000045776367188e+01,5.750000000000000000e+01,5.840999984741210938e+01,5.909000015258789062e+01,5.838000106811523438e+01,5.827000045776367188e+01,5.768999862670898438e+01,5.706000137329101562e+01,5.499000167846679688e+01,5.234999847412109375e+01,5.383000183105468750e+01,5.463999938964843750e+01,5.400999832153320312e+01,5.197999954223632812e+01,4.958000183105468750e+01,4.831999969482421875e+01,4.718999862670898438e+01,4.572999954223632812e+01,4.466999816894531250e+01,4.370999908447265625e+01,4.568999862670898438e+01,4.729000091552734375e+01,4.634999847412109375e+01,4.820999908447265625e+01,5.104000091552734375e+01,4.904999923706054688e+01,4.804000091552734375e+01,4.504000091552734375e+01,4.243999862670898438e+01,4.213000106811523438e+01,4.247000122070312500e+01,4.222999954223632812e+01,4.116999816894531250e+01,4.065000152587890625e+01,3.904000091552734375e+01,4.104000091552734375e+01,4.216999816894531250e+01,4.170000076293945312e+01,4.234000015258789062e+01,4.331000137329101562e+01,4.402999877929687500e+01,4.350999832153320312e+01,4.272999954223632812e+01,4.308000183105468750e+01,4.172999954223632812e+01,4.243999862670898438e+01,4.177000045776367188e+01,4.318999862670898438e+01,4.618999862670898438e+01,4.872999954223632812e+01,5.266999816894531250e+01,5.041999816894531250e+01,5.045000076293945312e+01,5.025999832153320312e+01,4.547000122070312500e+01,4.966999816894531250e+01,5.109999847412109375e+01,5.518000030517578125e+01,5.565999984741210938e+01,5.975000000000000000e+01,5.620000076293945312e+01,5.670999908447265625e+01,5.715999984741210938e+01,5.924000167846679688e+01,5.688000106811523438e+01,5.425999832153320312e+01,5.093000030517578125e+01,5.172000122070312500e+01,5.236000061035156250e+01,5.158000183105468750e+01,5.056999969482421875e+01,5.081999969482421875e+01,5.281000137329101562e+01,5.436999893188476562e+01,5.386999893188476562e+01,5.472000122070312500e+01,5.686000061035156250e+01,5.797999954223632812e+01,5.993999862670898438e+01,6.047999954223632812e+01,5.888999938964843750e+01,6.006999969482421875e+01,5.865000152587890625e+01,6.191999816894531250e+01,6.184999847412109375e+01,6.195999908447265625e+01,6.040999984741210938e+01,6.331000137329101562e+01,6.188000106811523438e+01,6.547000122070312500e+01,6.476999664306640625e+01,6.140000152587890625e+01,6.091999816894531250e+01,6.015999984741210938e+01,6.072000122070312500e+01,5.859999847412109375e+01,5.745000076293945312e+01,5.950999832153320312e+01,6.220000076293945312e+01,5.941999816894531250e+01,5.809999847412109375e+01,5.795999908447265625e+01,5.659000015258789062e+01,5.572000122070312500e+01,6.200000000000000000e+01,6.181999969482421875e+01,6.104000091552734375e+01,6.331999969482421875e+01,6.081000137329101562e+01,6.250999832153320312e+01,6.190999984741210938e+01,5.663000106811523438e+01,5.500000000000000000e+01,4.906999969482421875e+01,4.558000183105468750e+01,4.831999969482421875e+01,4.834000015258789062e+01,4.963999938964843750e+01,5.733000183105468750e+01,5.602000045776367188e+01,5.511000061035156250e+01,5.852999877929687500e+01,5.961999893188476562e+01,5.693999862670898438e+01,5.647000122070312500e+01,5.531000137329101562e+01,5.418999862670898438e+01,5.275999832153320312e+01,5.274000167846679688e+01,5.191999816894531250e+01,5.350999832153320312e+01,5.100000000000000000e+01,4.845999908447265625e+01,5.072999954223632812e+01,5.156999969482421875e+01,4.913999938964843750e+01,4.874000167846679688e+01,4.975000000000000000e+01,5.041999816894531250e+01,4.952999877929687500e+01,5.056999969482421875e+01,4.984999847412109375e+01,5.034000015258789062e+01,5.120999908447265625e+01,5.204999923706054688e+01,5.297999954223632812e+01,5.281000137329101562e+01,5.497999954223632812e+01,5.495999908447265625e+01,5.531999969482421875e+01,5.211999893188476562e+01,5.370999908447265625e+01,5.258000183105468750e+01,5.331999969482421875e+01,5.497999954223632812e+01,5.609000015258789062e+01,5.740000152587890625e+01,5.872999954223632812e+01,5.779000091552734375e+01,5.486999893188476562e+01,5.468999862670898438e+01,5.097999954223632812e+01,5.034000015258789062e+01,5.013000106811523438e+01,4.761999893188476562e+01,4.818999862670898438e+01,4.822000122070312500e+01,4.827000045776367188e+01,4.800999832153320312e+01,4.813999938964843750e+01,4.647999954223632812e+01,4.918000030517578125e+01,4.888999938964843750e+01,5.090999984741210938e+01,5.050999832153320312e+01,4.931000137329101562e+01,4.879000091552734375e+01,4.925999832153320312e+01,4.895999908447265625e+01,4.940999984741210938e+01,5.000999832153320312e+01,4.990999984741210938e+01,4.895000076293945312e+01,4.856999969482421875e+01,4.945999908447265625e+01,4.738000106811523438e+01,4.506000137329101562e+01,4.568000030517578125e+01,4.634999847412109375e+01,4.486999893188476562e+01,4.325000000000000000e+01,4.338999938964843750e+01,4.245000076293945312e+01,4.408000183105468750e+01,4.347000122070312500e+01,4.159000015258789062e+01,4.084000015258789062e+01,3.904000091552734375e+01,3.872999954223632812e+01,3.668999862670898438e+01,3.820999908447265625e+01,4.095000076293945312e+01,4.127999877929687500e+01,3.963999938964843750e+01,4.154000091552734375e+01,4.159000015258789062e+01,4.088000106811523438e+01,4.413999938964843750e+01,4.538000106811523438e+01,4.506000137329101562e+01,4.711999893188476562e+01,4.958000183105468750e+01,4.602000045776367188e+01,4.690999984741210938e+01,4.640999984741210938e+01,4.893000030517578125e+01,4.815000152587890625e+01,4.893000030517578125e+01,5.140000152587890625e+01,5.415000152587890625e+01,5.640000152587890625e+01,5.777999877929687500e+01,5.929999923706054688e+01,5.881999969482421875e+01,5.643000030517578125e+01,5.752999877929687500e+01,5.963000106811523438e+01,6.097999954223632812e+01,6.274000167846679688e+01,6.165000152587890625e+01,6.540000152587890625e+01,6.540000152587890625e+01,6.494999694824218750e+01,6.433999633789062500e+01,6.313999938964843750e+01,6.566999816894531250e+01,6.402999877929687500e+01,6.616999816894531250e+01,6.672000122070312500e+01,6.816000366210937500e+01,6.756999969482421875e+01,6.845999908447265625e+01,8.198000335693359375e+01,9.066999816894531250e+01,8.720999908447265625e+01,8.741000366210937500e+01,8.448999786376953125e+01,8.798999786376953125e+01,8.676000213623046875e+01,8.711000061035156250e+01,8.830999755859375000e+01,8.766000366210937500e+01,8.711000061035156250e+01,8.700000000000000000e+01,8.401000213623046875e+01,8.230999755859375000e+01,8.518000030517578125e+01,8.126999664306640625e+01,8.531999969482421875e+01,8.870999908447265625e+01,8.829000091552734375e+01,8.591999816894531250e+01,8.425000000000000000e+01,8.762000274658203125e+01,8.570999908447265625e+01,8.580000305175781250e+01,8.676000213623046875e+01,8.801999664306640625e+01,8.630000305175781250e+01,8.961000061035156250e+01,8.662000274658203125e+01,8.711000061035156250e+01,9.004000091552734375e+01,8.905999755859375000e+01,9.002999877929687500e+01,8.630000305175781250e+01,8.751000213623046875e+01,8.158000183105468750e+01,8.065000152587890625e+01,7.684999847412109375e+01,7.798000335693359375e+01,7.723000335693359375e+01,7.604000091552734375e+01,7.980000305175781250e+01,8.190000152587890625e+01,8.040000152587890625e+01,8.302999877929687500e+01,8.687999725341796875e+01,8.483000183105468750e+01,8.469999694824218750e+01,8.587999725341796875e+01,8.663999938964843750e+01,8.355000305175781250e+01,8.341000366210937500e+01,8.448000335693359375e+01,8.506999969482421875e+01,8.719999694824218750e+01,8.752999877929687500e+01,8.626000213623046875e+01,8.745999908447265625e+01,8.718000030517578125e+01,8.498000335693359375e+01,8.268000030517578125e+01,8.484999847412109375e+01,8.501999664306640625e+01,8.812000274658203125e+01,8.637000274658203125e+01,8.359999847412109375e+01,8.408000183105468750e+01,8.319999694824218750e+01,8.505000305175781250e+01,8.604000091552734375e+01,8.633000183105468750e+01,8.522000122070312500e+01,8.523000335693359375e+01,8.438999938964843750e+01,8.550000000000000000e+01,8.666999816894531250e+01,8.761000061035156250e+01,8.538999938964843750e+01,8.512999725341796875e+01,8.545999908447265625e+01,8.666000366210937500e+01,8.744000244140625000e+01,9.044000244140625000e+01,9.080000305175781250e+01,9.098000335693359375e+01,9.352999877929687500e+01,9.722000122070312500e+01,9.775000000000000000e+01,9.652999877929687500e+01,9.463999938964843750e+01,9.337000274658203125e+01,9.377999877929687500e+01,9.527999877929687500e+01,9.526999664306640625e+01,9.612999725341796875e+01,9.648000335693359375e+01,9.608999633789062500e+01,9.356999969482421875e+01,9.613999938964843750e+01,9.718000030517578125e+01,9.805000305175781250e+01,9.786000061035156250e+01,9.894000244140625000e+01,9.894000244140625000e+01,1.020100021362304688e+02,1.036399993896484375e+02,1.073300018310546875e+02,1.056999969482421875e+02,1.009899978637695312e+02,1.008000030517578125e+02,9.977999877929687500e+01,9.836000061035156250e+01,9.734999847412109375e+01,9.943000030517578125e+01,1.025100021362304688e+02,1.018300018310546875e+02,1.018000030517578125e+02,1.028899993896484375e+02,1.031999969482421875e+02,1.047500000000000000e+02,1.079700012207031250e+02,1.070199966430664062e+02,1.112399978637695312e+02,1.087900009155273438e+02,1.084100036621093750e+02,1.083700027465820312e+02,1.088099975585937500e+02,1.067399978637695312e+02,1.061500015258789062e+02,1.079499969482421875e+02,1.080899963378906250e+02,1.093700027465820312e+02,1.113600006103515625e+02,1.093499984741210938e+02,1.042799987792968750e+02,1.046699981689453125e+02,1.049499969482421875e+02,1.061399993896484375e+02,1.064800033569335938e+02,1.066699981689453125e+02,1.059700012207031250e+02,1.059000015258789062e+02,1.017300033569335938e+02,1.020299987792968750e+02,9.983000183105468750e+01,1.019800033569335938e+02,9.886000061035156250e+01,1.001299972534179688e+02,9.976999664306640625e+01,1.002900009155273438e+02,1.001500015258789062e+02,1.007600021362304688e+02,1.016399993896484375e+02,1.025599975585937500e+02,1.013000030517578125e+02,1.030999984741210938e+02,1.022600021362304688e+02,1.029800033569335938e+02,1.061399993896484375e+02,1.068300018310546875e+02,1.072200012207031250e+02,1.077600021362304688e+02,1.093700027465820312e+02,1.077600021362304688e+02,1.076500015258789062e+02,1.089800033569335938e+02,1.079499969482421875e+02,1.092600021362304688e+02,1.108300018310546875e+02,1.121200027465820312e+02,1.100299987792968750e+02,1.095100021362304688e+02,1.068399963378906250e+02,1.044899978637695312e+02,1.112500000000000000e+02,1.151800003051757812e+02,1.182099990844726562e+02,1.139899978637695312e+02,1.161699981689453125e+02,1.139899978637695312e+02,1.119899978637695312e+02,1.145400009155273438e+02,1.135800018310546875e+02,1.113799972534179688e+02,1.115199966430664062e+02,1.107399978637695312e+02,1.141900024414062500e+02,1.154199981689453125e+02,1.175500030517578125e+02,1.138300018310546875e+02,1.130400009155273438e+02,1.146200027465820312e+02,1.129300003051757812e+02,1.141600036621093750e+02,1.167799987792968750e+02,1.223099975585937500e+02,1.205899963378906250e+02,1.216900024414062500e+02,1.190800018310546875e+02,1.201800003051757812e+02,1.221299972534179688e+02,1.217600021362304688e+02,1.243799972534179688e+02,1.235299987792968750e+02,1.224199981689453125e+02,1.213899993896484375e+02,1.221699981689453125e+02,1.228099975585937500e+02,1.234199981689453125e+02,1.249199981689453125e+02,1.249700012207031250e+02,1.252799987792968750e+02,1.271699981689453125e+02,1.273300018310546875e+02,1.285800018310546875e+02,1.278499984741210938e+02,1.298500061035156250e+02,1.338500061035156250e+02,1.349700012207031250e+02,1.340599975585937500e+02,1.320599975585937500e+02,1.331900024414062500e+02,1.286300048828125000e+02,1.288899993896484375e+02,1.255100021362304688e+02,1.262500000000000000e+02,1.280399932861328125e+02,1.277099990844726562e+02,1.257200012207031250e+02,1.290599975585937500e+02,1.295800018310546875e+02,1.344299926757812500e+02,1.352500000000000000e+02,1.373500061035156250e+02,1.384100036621093750e+02,1.383099975585937500e+02,1.417200012207031250e+02,1.390599975585937500e+02,1.406399993896484375e+02,1.435700073242187500e+02,1.390399932861328125e+02,1.396699981689453125e+02,1.391100006103515625e+02,1.404199981689453125e+02,1.396900024414062500e+02,1.372799987792968750e+02,1.353500061035156250e+02,1.360800018310546875e+02,1.349299926757812500e+02,1.380800018310546875e+02,1.363500061035156250e+02,1.377899932861328125e+02,1.350700073242187500e+02,1.366100006103515625e+02,1.424199981689453125e+02,1.413399963378906250e+02,1.420800018310546875e+02,1.418200073242187500e+02,1.425099945068359375e+02,1.475200042724609375e+02,1.483699951171875000e+02,1.489100036621093750e+02,1.465899963378906250e+02,1.460299987792968750e+02,1.464700012207031250e+02,1.464700012207031250e+02,1.461499938964843750e+02,1.460500030517578125e+02,1.452400054931640625e+02,1.427299957275390625e+02,1.409100036621093750e+02,1.442100067138671875e+02,1.431000061035156250e+02,1.423300018310546875e+02,1.382899932861328125e+02,1.391300048828125000e+02,1.428099975585937500e+02,1.414400024414062500e+02,1.403899993896484375e+02,1.439900054931640625e+02,1.429400024414062500e+02,1.431000061035156250e+02,1.431000061035156250e+02,1.433500061035156250e+02,1.435500030517578125e+02,1.433500061035156250e+02,1.430000000000000000e+02,1.427799987792968750e+02,1.429799957275390625e+02,1.434100036621093750e+02,1.455500030517578125e+02,1.464600067138671875e+02,1.461399993896484375e+02,1.452899932861328125e+02,1.452299957275390625e+02,1.450299987792968750e+02,1.443999938964843750e+02,1.445500030517578125e+02,1.432299957275390625e+02,1.468500061035156250e+02,1.506100006103515625e+02,1.529199981689453125e+02,1.552599945068359375e+02,1.540800018310546875e+02,1.533200073242187500e+02,1.518899993896484375e+02,1.542500000000000000e+02,1.521600036621093750e+02,1.524499969482421875e+02,1.544199981689453125e+02,1.556100006103515625e+02,1.572100067138671875e+02,1.669499969482421875e+02,1.678699951171875000e+02,1.662700042724609375e+02,1.661000061035156250e+02,1.663600006103515625e+02,1.628399963378906250e+02,1.631900024414062500e+02,1.657100067138671875e+02,1.619299926757812500e+02,1.604199981689453125e+02,1.609799957275390625e+02,1.632599945068359375e+02,1.661699981689453125e+02,1.648999938964843750e+02,1.663899993896484375e+02,1.652799987792968750e+02,1.679600067138671875e+02,1.681799926757812500e+02,1.733699951171875000e+02,1.739900054931640625e+02,1.737200012207031250e+02,1.772100067138671875e+02,1.750299987792968750e+02,1.758200073242187500e+02,1.736699981689453125e+02,1.745899963378906250e+02,1.728600006103515625e+02,1.748600006103515625e+02,1.746100006103515625e+02,1.758399963378906250e+02,1.772899932861328125e+02,1.745599975585937500e+02,1.773200073242187500e+02,1.807500000000000000e+02,1.817700042724609375e+02,1.848099975585937500e+02,1.834100036621093750e+02,1.884700012207031250e+02,1.929100036621093750e+02,1.937599945068359375e+02,1.936699981689453125e+02,1.958399963378906250e+02,1.923000030517578125e+02,1.967700042724609375e+02,1.939299926757812500e+02,1.956100006103515625e+02,1.986499938964843750e+02,1.977200012207031250e+02,1.977799987792968750e+02,1.962400054931640625e+02,1.980599975585937500e+02,2.021600036621093750e+02,2.021999969482421875e+02,2.038300018310546875e+02,2.051499938964843750e+02,2.062599945068359375e+02,2.077500000000000000e+02,2.062899932861328125e+02,2.023099975585937500e+02,2.042599945068359375e+02,2.016100006103515625e+02,1.964299926757812500e+02,1.971499938964843750e+02,1.943099975585937500e+02,1.917299957275390625e+02,1.876199951171875000e+02,1.929499969482421875e+02,1.929499969482421875e+02,1.853200073242187500e+02,1.792599945068359375e+02,1.782700042724609375e+02,1.822700042724609375e+02,1.875500030517578125e+02,1.909100036621093750e+02,1.936300048828125000e+02,1.920099945068359375e+02,1.855500030517578125e+02,1.803200073242187500e+02,1.784199981689453125e+02,1.755200042724609375e+02,1.765500030517578125e+02,1.768699951171875000e+02,1.809600067138671875e+02,1.765700073242187500e+02,1.788399963378906250e+02,1.770599975585937500e+02,1.781799926757812500e+02,1.778099975585937500e+02,1.778399963378906250e+02,1.778399963378906250e+02,1.768999938964843750e+02,1.780299987792968750e+02,1.776900024414062500e+02,1.795299987792968750e+02,1.793000030517578125e+02,1.784700012207031250e+02,1.756499938964843750e+02,1.751100006103515625e+02,1.681000061035156250e+02,1.691799926757812500e+02,1.696900024414062500e+02,1.709299926757812500e+02,1.710700073242187500e+02,1.657700042724609375e+02,1.652299957275390625e+02,1.656199951171875000e+02,1.624799957275390625e+02,1.650800018310546875e+02,1.656199951171875000e+02,1.672599945068359375e+02,1.747899932861328125e+02,1.740299987792968750e+02,1.688500061035156250e+02,1.670099945068359375e+02,1.738300018310546875e+02,1.713699951171875000e+02,1.726600036621093750e+02,1.712799987792968750e+02,1.671300048828125000e+02,1.653600006103515625e+02,1.640500030517578125e+02,1.633699951171875000e+02,1.639299926757812500e+02,1.707299957275390625e+02,1.791399993896484375e+02,1.834900054931640625e+02,1.815700073242187500e+02,1.835899963378906250e+02,1.795099945068359375e+02,1.802700042724609375e+02,1.764600067138671875e+02,1.761600036621093750e+02,1.677299957275390625e+02,1.732700042724609375e+02,1.741699981689453125e+02,1.784700012207031250e+02,1.778099975585937500e+02,1.767400054931640625e+02,1.788899993896484375e+02,1.825099945068359375e+02,1.819600067138671875e+02,1.817899932861328125e+02,1.783800048828125000e+02,1.808500061035156250e+02,1.799199981689453125e+02,1.818699951171875000e+02,1.810800018310546875e+02,1.792400054931640625e+02,1.783899993896484375e+02,1.786600036621093750e+02,1.798200073242187500e+02,1.810000000000000000e+02,1.855000000000000000e+02,1.892200012207031250e+02,1.879199981689453125e+02,1.922400054931640625e+02,1.926300048828125000e+02,1.892299957275390625e+02,1.900200042724609375e+02,1.924799957275390625e+02,1.918300018310546875e+02,1.960399932861328125e+02,1.929400024414062500e+02,1.924299926757812500e+02,1.948399963378906250e+02,1.966900024414062500e+02,1.948699951171875000e+02,1.953999938964843750e+02,1.971399993896484375e+02,1.956699981689453125e+02,1.968500061035156250e+02,1.976900024414062500e+02,1.980299987792968750e+02,1.880899963378906250e+02,1.824299926757812500e+02,1.780500030517578125e+02,1.727299957275390625e+02,1.698000030517578125e+02,1.695399932861328125e+02,1.740599975585937500e+02,1.772599945068359375e+02,1.771499938964843750e+02,1.771100006103515625e+02,1.756799926757812500e+02,1.765800018310546875e+02,1.798899993896484375e+02,1.722299957275390625e+02,1.684700012207031250e+02,1.669299926757812500e+02,1.677899932861328125e+02,1.617899932861328125e+02,1.652299957275390625e+02,1.653200073242187500e+02,1.630200042724609375e+02,1.676000061035156250e+02,1.681399993896484375e+02,1.726799926757812500e+02,1.731999969482421875e+02,1.725599975585937500e+02,1.705299987792968750e+02,1.706399993896484375e+02,1.722200012207031250e+02,1.734700012207031250e+02,1.759499969482421875e+02,1.741100006103515625e+02,1.742599945068359375e+02,1.735200042724609375e+02,1.721199951171875000e+02,1.718899993896484375e+02,1.719400024414062500e+02,1.717299957275390625e+02,1.717899932861328125e+02,1.724499969482421875e+02,1.693399963378906250e+02,1.730899963378906250e+02,1.769400024414062500e+02,1.753200073242187500e+02,1.735500030517578125e+02,1.743800048828125000e+02,1.740500030517578125e+02,1.766999969482421875e+02,1.789100036621093750e+02,1.786399993896484375e+02,1.816100006103515625e+02,1.787899932861328125e+02,1.754600067138671875e+02,1.742299957275390625e+02,1.751799926757812500e+02,1.776799926757812500e+02,1.760500030517578125e+02,1.756100006103515625e+02,1.780500030517578125e+02,1.793500061035156250e+02,1.774600067138671875e+02,1.802700042724609375e+02,1.825700073242187500e+02,1.799199981689453125e+02,1.750800018310546875e+02,1.740200042724609375e+02,1.756600036621093750e+02,1.754400024414062500e+02,1.733300018310546875e+02,1.748999938964843750e+02,1.749799957275390625e+02,1.726799926757812500e+02,1.713699951171875000e+02,1.708399963378906250e+02,1.716699981689453125e+02,1.680299987792968750e+02,1.650500030517578125e+02,1.599600067138671875e+02,1.585500030517578125e+02,1.514700012207031250e+02,1.487500000000000000e+02,1.465700073242187500e+02,1.471100006103515625e+02,1.450500030517578125e+02,1.426900024414062500e+02,1.377700042724609375e+02,1.457700042724609375e+02,1.473200073242187500e+02,1.456000061035156250e+02,1.478800048828125000e+02,1.472200012207031250e+02,1.532100067138671875e+02,1.517599945068359375e+02,1.524199981689453125e+02,1.507299957275390625e+02,1.485500030517578125e+02,1.509199981689453125e+02,1.544100036621093750e+02,1.549600067138671875e+02,1.519900054931640625e+02,1.539499969482421875e+02,1.578999938964843750e+02,1.534799957275390625e+02,1.548999938964843750e+02,1.583600006103515625e+02,1.620500030517578125e+02,1.585599975585937500e+02,1.589299926757812500e+02,1.527700042724609375e+02,1.498200073242187500e+02,1.475000000000000000e+02,1.458699951171875000e+02,1.484700012207031250e+02,1.488699951171875000e+02,1.485700073242187500e+02,1.515299987792968750e+02,1.532500000000000000e+02,1.543500061035156250e+02,1.518300018310546875e+02,1.491799926757812500e+02,1.499600067138671875e+02,1.498899993896484375e+02,1.488399963378906250e+02,1.472500000000000000e+02,1.438699951171875000e+02,1.477799987792968750e+02,1.543000030517578125e+02,1.597299957275390625e+02,1.600599975585937500e+02,1.645200042724609375e+02,1.628699951171875000e+02,1.637700042724609375e+02,1.578200073242187500e+02,1.551900024414062500e+02,1.555599975585937500e+02,1.530000000000000000e+02,1.492500000000000000e+02,1.484499969482421875e+02,1.435099945068359375e+02,1.406000061035156250e+02,1.394100036621093750e+02,1.392599945068359375e+02,1.373699951171875000e+02,1.449400024414062500e+02,1.482200012207031250e+02,1.429299926757812500e+02,1.401199951171875000e+02,1.423699951171875000e+02,1.461799926757812500e+02,1.479400024414062500e+02,1.480000000000000000e+02,1.461699981689453125e+02,1.450899963378906250e+02,1.425200042724609375e+02,1.437500000000000000e+02,1.435500030517578125e+02,1.439799957275390625e+02,1.408600006103515625e+02,1.359100036621093750e+02,1.279300003051757812e+02,1.342299957275390625e+02,1.360399932861328125e+02,1.351699981689453125e+02,1.357500000000000000e+02,1.356499938964843750e+02,1.320000000000000000e+02,1.364799957275390625e+02,1.321699981689453125e+02,1.337500000000000000e+02,1.400299987792968750e+02,1.403899993896484375e+02,1.387899932861328125e+02,1.406799926757812500e+02,1.390899963378906250e+02,1.428600006103515625e+02,1.440299987792968750e+02,1.458300018310546875e+02,1.452299957275390625e+02,1.465299987792968750e+02,1.516100006103515625e+02,1.487200012207031250e+02,1.486900024414062500e+02,1.559199981689453125e+02,1.551199951171875000e+02,1.599700012207031250e+02,1.579799957275390625e+02,1.519100036621093750e+02,1.480899963378906250e+02,1.506900024414062500e+02,1.509100036621093750e+02,1.512500000000000000e+02,1.525800018310546875e+02,1.571799926757812500e+02,1.567700042724609375e+02,1.599900054931640625e+02,1.610599975585937500e+02,1.646900024414062500e+02,1.641499938964843750e+02,1.661600036621093750e+02,1.705099945068359375e+02,1.726600036621093750e+02,1.726999969482421875e+02,1.734299926757812500e+02,1.632299957275390625e+02,1.616900024414062500e+02,1.590700073242187500e+02,1.521199951171875000e+02,1.618999938964843750e+02,1.607599945068359375e+02,1.646799926757812500e+02,1.649400024414062500e+02,1.635000000000000000e+02,1.604199981689453125e+02,1.585099945068359375e+02,1.625099945068359375e+02,1.651799926757812500e+02,1.641699981689453125e+02,1.690500030517578125e+02,1.680599975585937500e+02,1.618000030517578125e+02,1.580299987792968750e+02,1.586000061035156250e+02,1.633000030517578125e+02,1.575800018310546875e+02,1.604600067138671875e+02,1.577400054931640625e+02,1.580200042724609375e+02,1.565299987792968750e+02,1.544799957275390625e+02,1.587299957275390625e+02,1.588999938964843750e+02,1.607799987792968750e+02,1.602700042724609375e+02,1.589600067138671875e+02,1.567599945068359375e+02,1.573899993896484375e+02,1.599299926757812500e+02,1.578300018310546875e+02,1.582799987792968750e+02,1.577200012207031250e+02,1.574299926757812500e+02,1.549799957275390625e+02,1.519299926757812500e+02,1.488300018310546875e+02,1.514799957275390625e+02,1.526000061035156250e+02,1.533500061035156250e+02,1.522500000000000000e+02,1.522500000000000000e+02,1.514799957275390625e+02,1.461799926757812500e+02,1.374100036621093750e+02,1.360299987792968750e+02,1.317200012207031250e+02,1.282899932861328125e+02,1.281300048828125000e+02,1.298200073242187500e+02,1.249899978637695312e+02,1.268099975585937500e+02,1.281600036621093750e+02,1.283999938964843750e+02,1.281100006103515625e+02,1.331000061035156250e+02,1.340800018310546875e+02,1.314400024414062500e+02,1.365200042724609375e+02,1.343699951171875000e+02,1.373800048828125000e+02,1.388000030517578125e+02,1.376900024414062500e+02,1.373999938964843750e+02,1.320700073242187500e+02,1.356199951171875000e+02,1.380599975585937500e+02,1.441399993896484375e+02,1.440099945068359375e+02,1.450099945068359375e+02,1.430000000000000000e+02,1.457200012207031250e+02,1.438300018310546875e+02,1.389400024414062500e+02,1.405500030517578125e+02,1.355899963378906250e+02,1.341199951171875000e+02,1.359900054931640625e+02,1.397599945068359375e+02,1.413000030517578125e+02,1.396199951171875000e+02,1.413300018310546875e+02,1.431900024414062500e+02,1.442400054931640625e+02,1.465000000000000000e+02,1.455299987792968750e+02,1.447500000000000000e+02,1.462899932861328125e+02,1.466999969482421875e+02,1.451199951171875000e+02,1.422299957275390625e+02,1.459799957275390625e+02,1.470399932861328125e+02,1.444299926757812500e+02,1.439100036621093750e+02,1.450899963378906250e+02,1.458500061035156250e+02,1.430500030517578125e+02,1.393399963378906250e+02,1.392500000000000000e+02,1.364600067138671875e+02,1.373699951171875000e+02,1.354600067138671875e+02,1.331900024414062500e+02,1.299199981689453125e+02,1.345200042724609375e+02,1.312100067138671875e+02,1.327899932861328125e+02,1.313399963378906250e+02,1.301799926757812500e+02,1.306600036621093750e+02,1.316799926757812500e+02,1.316499938964843750e+02,1.293899993896484375e+02,1.255100021362304688e+02,1.255800018310546875e+02,1.278899993896484375e+02,1.288099975585937500e+02,1.271699981689453125e+02,1.272799987792968750e+02,1.290299987792968750e+02,1.292899932861328125e+02,1.287500000000000000e+02,1.250199966430664062e+02,1.253899993896484375e+02,1.248700027465820312e+02,1.268300018310546875e+02,1.264499969482421875e+02,1.255599975585937500e+02,1.259000015258789062e+02,1.225299987792968750e+02,1.220999984741210938e+02,1.255999984741210938e+02,1.265699996948242188e+02,1.289499969482421875e+02,1.288999938964843750e+02,1.281000061035156250e+02,1.357100067138671875e+02,1.451199951171875000e+02,1.490800018310546875e+02,1.494799957275390625e+02,1.558500061035156250e+02,1.543600006103515625e+02,1.560200042724609375e+02,1.548200073242187500e+02,1.555299987792968750e+02,1.597100067138671875e+02,1.572200012207031250e+02,1.561000061035156250e+02,1.583800048828125000e+02,1.586399993896484375e+02,1.541999969482421875e+02,1.545800018310546875e+02,1.535000000000000000e+02,1.577400054931640625e+02,1.554199981689453125e+02,1.559499969482421875e+02,1.533600006103515625e+02,1.537400054931640625e+02,1.599799957275390625e+02,1.593899993896484375e+02,1.566699981689453125e+02,1.566499938964843750e+02,1.541999969482421875e+02,1.508200073242187500e+02,1.438200073242187500e+02,1.450200042724609375e+02,1.465299987792968750e+02,1.486199951171875000e+02,1.486300048828125000e+02,1.506300048828125000e+02,1.558399963378906250e+02,1.538200073242187500e+02,1.512899932861328125e+02,1.521100006103515625e+02,1.504100036621093750e+02,1.472500000000000000e+02,1.457400054931640625e+02,1.445599975585937500e+02,1.459499969482421875e+02,1.468099975585937500e+02,1.454799957275390625e+02,1.446399993896484375e+02,1.458600006103515625e+02,1.480500030517578125e+02,1.526100006103515625e+02,1.516699981689453125e+02,1.543500061035156250e+02,1.563899993896484375e+02,1.583200073242187500e+02,1.594799957275390625e+02,1.656499938964843750e+02,1.651300048828125000e+02,1.636999969482421875e+02,1.631100006103515625e+02,1.686600036621093750e+02,1.682599945068359375e+02,1.699400024414062500e+02,1.721199951171875000e+02,1.716000061035156250e+02,1.682799987792968750e+02,1.694499969482421875e+02,1.708800048828125000e+02,1.719900054931640625e+02,1.718800048828125000e+02,1.733899993896484375e+02,1.766300048828125000e+02,1.777299957275390625e+02,1.776999969482421875e+02,1.768300018310546875e+02,1.759199981689453125e+02,1.763000030517578125e+02,1.741300048828125000e+02,1.766199951171875000e+02,1.743899993896484375e+02,1.756199951171875000e+02,1.754400024414062500e+02,1.744700012207031250e+02,1.733699951171875000e+02,1.769199981689453125e+02,1.764700012207031250e+02,1.743899993896484375e+02,1.734400024414062500e+02,1.682200012207031250e+02,1.761399993896484375e+02,1.740200042724609375e+02,1.694299926757812500e+02,1.665299987792968750e+02,1.734799957275390625e+02,1.734299926757812500e+02,1.604199981689453125e+02,1.566999969482421875e+02,1.591499938964843750e+02,1.546199951171875000e+02,1.536699981689453125e+02,1.531199951171875000e+02,1.542100067138671875e+02,1.521799926757812500e+02,1.515099945068359375e+02,1.515500030517578125e+02,1.519400024414062500e+02,1.531000061035156250e+02,1.525200042724609375e+02,1.491100006103515625e+02,1.482100067138671875e+02,1.461300048828125000e+02,1.452100067138671875e+02,1.471699981689453125e+02,1.405800018310546875e+02,1.417400054931640625e+02,1.415200042724609375e+02,1.424400024414062500e+02,1.460299987792968750e+02,1.451999969482421875e+02,1.463999938964843750e+02,1.480099945068359375e+02,1.477400054931640625e+02,1.441100006103515625e+02,1.449900054931640625e+02,1.440599975585937500e+02,1.436999969482421875e+02,1.403099975585937500e+02,1.374799957275390625e+02,1.302400054931640625e+02,1.352500000000000000e+02,1.320299987792968750e+02,1.326900024414062500e+02,1.355599975585937500e+02,1.369299926757812500e+02,1.392500000000000000e+02,1.340599975585937500e+02,1.312299957275390625e+02,1.310800018310546875e+02,1.288399963378906250e+02,1.273700027465820312e+02,1.298399963378906250e+02,1.296399993896484375e+02,1.312200012207031250e+02,1.355899963378906250e+02,1.358600006103515625e+02,1.352799987792968750e+02,1.376799926757812500e+02,1.397100067138671875e+02,1.384600067138671875e+02,1.411499938964843750e+02,1.394400024414062500e+02,1.397400054931640625e+02,1.397400054931640625e+02,1.421000061035156250e+02,1.398399963378906250e+02,1.395899963378906250e+02,1.409900054931640625e+02,1.384199981689453125e+02,1.398300018310546875e+02,1.409700012207031250e+02,1.383699951171875000e+02,1.406100006103515625e+02,1.457299957275390625e+02,1.455899963378906250e+02,1.477500000000000000e+02,1.474299926757812500e+02,1.469299926757812500e+02,1.426999969482421875e+02,1.378600006103515625e+02,1.384799957275390625e+02,1.367200012207031250e+02,1.368099975585937500e+02,1.358699951171875000e+02,1.367599945068359375e+02,1.307899932861328125e+02,1.324700012207031250e+02,1.320899963378906250e+02,1.320899963378906250e+02,1.348999938964843750e+02,1.317100067138671875e+02,1.304600067138671875e+02,1.304100036621093750e+02,1.303800048828125000e+02,1.249100036621093750e+02,1.268399963378906250e+02,1.270599975585937500e+02,1.233700027465820312e+02,1.229899978637695312e+02,1.153199996948242188e+02,1.098600006103515625e+02,1.098199996948242188e+02,1.135000000000000000e+02,1.133600006103515625e+02,1.133499984741210938e+02,1.149000015258789062e+02,1.180000000000000000e+02,1.180100021362304688e+02,1.087699966430664062e+02,1.094700012207031250e+02,1.116200027465820312e+02,1.120100021362304688e+02,1.136600036621093750e+02,1.108099975585937500e+02,1.135299987792968750e+02,1.137300033569335938e+02,1.181100006103515625e+02,1.129700012207031250e+02,1.097300033569335938e+02,1.132300033569335938e+02,1.139400024414062500e+02,1.174599990844726562e+02,1.236299972534179688e+02,1.180899963378906250e+02,1.164800033569335938e+02,1.145500030517578125e+02,1.131699981689453125e+02,1.107500000000000000e+02,1.121100006103515625e+02,1.032300033569335938e+02,9.754000091552734375e+01,1.007600021362304688e+02,9.762999725341796875e+01,1.003799972534179688e+02,1.024100036621093750e+02,1.035400009155273438e+02,1.040100021362304688e+02,1.047200012207031250e+02,9.581999969482421875e+01,9.030000305175781250e+01,9.056999969482421875e+01,9.054000091552734375e+01,9.205999755859375000e+01,9.411000061035156250e+01,9.469000244140625000e+01,9.195999908447265625e+01,8.908999633789062500e+01,9.048999786376953125e+01,9.258000183105468750e+01,9.448000335693359375e+01,9.208999633789062500e+01,9.305000305175781250e+01,1.005299987792968750e+02,9.770999908447265625e+01,9.631999969482421875e+01,1.041600036621093750e+02,1.041399993896484375e+02,1.061200027465820312e+02,1.070999984741210938e+02,1.037799987792968750e+02,1.060299987792968750e+02,1.155400009155273438e+02,1.099199981689453125e+02,1.022799987792968750e+02,1.009499969482421875e+02,1.019199981689453125e+02,1.018600006103515625e+02,1.001699981689453125e+02,9.872000122070312500e+01,9.976000213623046875e+01,1.049599990844726562e+02,1.040400009155273438e+02,1.033600006103515625e+02,1.040999984741210938e+02,1.061299972534179688e+02,1.071500015258789062e+02,1.124499969482421875e+02,1.141999969482421875e+02,1.102799987792968750e+02,1.073799972534179688e+02,1.108899993896484375e+02,1.133600006103515625e+02,1.127099990844726562e+02,1.178700027465820312e+02,1.195500030517578125e+02,1.191600036621093750e+02,1.138899993896484375e+02,1.186800003051757812e+02,1.161399993896484375e+02,1.286399993896484375e+02,1.343300018310546875e+02,1.327400054931640625e+02,1.284600067138671875e+02,1.208700027465820312e+02,1.202200012207031250e+02,1.179499969482421875e+02,1.152200012207031250e+02,1.168499984741210938e+02,1.207300033569335938e+02,1.240800018310546875e+02,1.280000000000000000e+02,1.256800003051757812e+02,1.215199966430664062e+02,1.218600006103515625e+02,1.266200027465820312e+02,1.217500000000000000e+02,1.225699996948242188e+02,1.229700012207031250e+02,1.289199981689453125e+02,1.303099975585937500e+02,1.297100067138671875e+02,1.291499938964843750e+02,1.337700042724609375e+02,1.364900054931640625e+02,1.393399963378906250e+02,1.408399963378906250e+02,1.378300018310546875e+02,1.360200042724609375e+02,1.320399932861328125e+02,1.315299987792968750e+02,1.298600006103515625e+02,1.300599975585937500e+02,1.276699981689453125e+02,1.304600067138671875e+02,1.315500030517578125e+02,1.293699951171875000e+02,1.294299926757812500e+02,1.303300018310546875e+02,1.284700012207031250e+02,1.291499938964843750e+02,1.315399932861328125e+02,1.300399932861328125e+02,1.299900054931640625e+02,1.275800018310546875e+02,1.233499984741210938e+02,1.259700012207031250e+02,1.240299987792968750e+02,1.224899978637695312e+02,1.235599975585937500e+02,1.241399993896484375e+02,1.286000061035156250e+02,1.279700012207031250e+02,1.257799987792968750e+02,1.244700012207031250e+02,1.264499969482421875e+02,1.263300018310546875e+02,1.254800033569335938e+02,1.205100021362304688e+02,1.139899978637695312e+02,1.135199966430664062e+02,1.112099990844726562e+02,1.066699981689453125e+02,1.097900009155273438e+02,1.062900009155273438e+02,1.084700012207031250e+02,1.084899978637695312e+02,1.075500030517578125e+02,1.115000000000000000e+02,1.124599990844726562e+02,1.120199966430664062e+02,1.123399963378906250e+02,1.063199996948242188e+02,1.072300033569335938e+02,1.067500000000000000e+02,1.075400009155273438e+02,1.062900009155273438e+02,1.026800003051757812e+02,1.036600036621093750e+02,1.054000015258789062e+02,1.074700012207031250e+02,1.075599975585937500e+02,1.101299972534179688e+02,1.091200027465820312e+02,1.153099975585937500e+02,1.224400024414062500e+02,1.230299987792968750e+02,1.298999938964843750e+02,1.305599975585937500e+02,1.294499969482421875e+02,1.284299926757812500e+02,1.286699981689453125e+02,1.313500061035156250e+02,1.320599975585937500e+02,1.320500030517578125e+02,1.282799987792968750e+02,1.311799926757812500e+02,1.330000000000000000e+02,1.328600006103515625e+02,1.358000030517578125e+02,1.388999938964843750e+02,1.460800018310546875e+02,1.442700042724609375e+02,1.468699951171875000e+02,1.551900024414062500e+02,1.511900024414062500e+02,1.512799987792968750e+02,1.502200012207031250e+02,1.583399963378906250e+02,1.573300018310546875e+02,1.561600036621093750e+02,1.505200042724609375e+02,1.514900054931640625e+02,1.542299957275390625e+02,1.570399932861328125e+02,1.561199951171875000e+02,1.611300048828125000e+02,1.611300048828125000e+02,1.620399932861328125e+02,1.643099975585937500e+02,1.634400024414062500e+02,1.638999938964843750e+02,1.601600036621093750e+02,1.618999938964843750e+02,1.612400054931640625e+02,1.608000030517578125e+02,1.617400054931640625e+02,1.659799957275390625e+02,1.678699951171875000e+02,1.755800018310546875e+02,1.917700042724609375e+02,1.842700042724609375e+02,1.869100036621093750e+02,1.938300018310546875e+02,1.876900024414062500e+02,1.869700012207031250e+02,1.850899963378906250e+02,1.909199981689453125e+02,1.821600036621093750e+02,1.776999969482421875e+02,1.749100036621093750e+02,1.754400024414062500e+02,1.686799926757812500e+02,1.750099945068359375e+02,1.739600067138671875e+02,1.782299957275390625e+02,1.770399932861328125e+02,1.808600006103515625e+02,1.809799957275390625e+02,1.777899932861328125e+02,1.783800048828125000e+02,1.751000061035156250e+02,1.680899963378906250e+02,1.700700073242187500e+02,1.752100067138671875e+02,1.716100006103515625e+02,1.686100006103515625e+02,1.663600006103515625e+02,1.670000000000000000e+02,1.727700042724609375e+02,1.735500030517578125e+02,1.698699951171875000e+02,1.692500000000000000e+02,1.754299926757812500e+02,1.756600036621093750e+02,1.760700073242187500e+02,1.752100067138671875e+02,1.750399932861328125e+02,1.731499938964843750e+02,1.662700042724609375e+02,1.668800048828125000e+02,1.652899932861328125e+02,1.567400054931640625e+02,1.592700042724609375e+02,1.660000000000000000e+02,1.675599975585937500e+02,1.690099945068359375e+02,1.673099975585937500e+02,1.672599945068359375e+02,1.663699951171875000e+02,1.707899932861328125e+02,1.765000000000000000e+02,1.723099975585937500e+02,1.732200012207031250e+02,1.772400054931640625e+02,1.741300048828125000e+02,1.788699951171875000e+02,1.797299957275390625e+02,1.819600067138671875e+02,1.784799957275390625e+02,1.756600036621093750e+02,1.716499938964843750e+02,1.780700073242187500e+02,1.826499938964843750e+02,1.758300018310546875e+02,1.757899932861328125e+02,1.771600036621093750e+02,1.775000000000000000e+02,1.760399932861328125e+02,1.802299957275390625e+02,1.839700012207031250e+02,1.791399993896484375e+02,1.781799926757812500e+02,1.775500030517578125e+02,1.741699981689453125e+02,1.778600006103515625e+02,1.777599945068359375e+02,1.773099975585937500e+02,1.753600006103515625e+02,1.770200042724609375e+02,1.780399932861328125e+02,1.806600036621093750e+02,1.813399963378906250e+02,1.847400054931640625e+02,1.888300018310546875e+02,1.900599975585937500e+02,1.846900024414062500e+02,1.857500000000000000e+02,1.913800048828125000e+02,1.898200073242187500e+02,1.907899932861328125e+02,1.857200012207031250e+02,1.810800018310546875e+02,1.775599975585937500e+02,1.795599975585937500e+02,1.797500000000000000e+02,1.805000000000000000e+02,1.796799926757812500e+02,1.732500000000000000e+02,1.716199951171875000e+02,1.744700012207031250e+02,1.717500000000000000e+02,1.730599975585937500e+02,1.744600067138671875e+02,1.744600067138671875e+02,1.734600067138671875e+02,1.744299926757812500e+02,1.746699981689453125e+02,1.767799987792968750e+02,1.775700073242187500e+02,1.808000030517578125e+02,1.841100006103515625e+02,1.811000061035156250e+02,1.824700012207031250e+02,1.861000061035156250e+02,1.898699951171875000e+02,1.905399932861328125e+02,1.921199951171875000e+02,1.965700073242187500e+02,2.021499938964843750e+02,2.037200012207031250e+02,1.997200012207031250e+02,2.030099945068359375e+02,2.111699981689453125e+02,2.105099945068359375e+02,2.074499969482421875e+02,2.051100006103515625e+02,2.077700042724609375e+02,2.082799987792968750e+02,2.026199951171875000e+02,2.023699951171875000e+02,2.029600067138671875e+02,2.176399993896484375e+02,2.167500000000000000e+02,2.168500061035156250e+02,2.174799957275390625e+02,2.167899932861328125e+02,2.210000000000000000e+02,2.171999969482421875e+02,2.099100036621093750e+02,2.143999938964843750e+02,2.144900054931640625e+02,2.119400024414062500e+02,2.110899963378906250e+02,2.019199981689453125e+02,2.016799926757812500e+02,2.112100067138671875e+02,2.083500061035156250e+02,2.112500000000000000e+02,2.118699951171875000e+02,2.119100036621093750e+02,2.137299957275390625e+02,2.137500000000000000e+02,2.165700073242187500e+02,2.168999938964843750e+02,2.165700073242187500e+02,2.188200073242187500e+02,2.191100006103515625e+02,2.118600006103515625e+02,2.131399993896484375e+02,2.155599975585937500e+02,2.118300018310546875e+02,2.159400024414062500e+02,2.163999938964843750e+02,2.149100036621093750e+02,2.193800048828125000e+02,2.160599975585937500e+02,2.167299957275390625e+02,2.173000030517578125e+02,2.255800018310546875e+02,2.238999938964843750e+02,2.230000000000000000e+02,2.226999969482421875e+02,2.238000030517578125e+02,2.174499969482421875e+02,1.933500061035156250e+02,1.878500061035156250e+02,1.851000061035156250e+02,1.848999938964843750e+02,1.783000030517578125e+02,1.758500061035156250e+02,1.733500061035156250e+02,1.768999938964843750e+02,1.804499969482421875e+02,1.808000030517578125e+02,1.828500061035156250e+02,1.826999969482421875e+02,1.831000061035156250e+02,1.785000000000000000e+02,1.834499969482421875e+02,1.826000061035156250e+02,1.773500061035156250e+02,1.771999969482421875e+02,1.723999938964843750e+02,1.809499969482421875e+02,1.825000000000000000e+02,1.876999969482421875e+02,1.804499969482421875e+02,1.841999969482421875e+02,1.801499938964843750e+02,1.798999938964843750e+02,1.776499938964843750e+02,1.801999969482421875e+02,1.790000000000000000e+02,1.827500000000000000e+02,1.825500030517578125e+02,1.825000000000000000e+02,1.765000000000000000e+02,1.728999938964843750e+02,1.697500000000000000e+02,1.678999938964843750e+02,1.660000000000000000e+02,1.611999969482421875e+02,1.615500030517578125e+02,1.638500061035156250e+02,1.633000030517578125e+02,1.690500030517578125e+02,1.689499969482421875e+02,1.701000061035156250e+02,1.690500030517578125e+02,1.731000061035156250e+02,1.740500030517578125e+02,1.756000061035156250e+02,1.781499938964843750e+02,1.771999969482421875e+02,1.775500030517578125e+02,1.798500061035156250e+02,1.802500000000000000e+02,1.800500030517578125e+02,1.794499969482421875e+02,1.747500000000000000e+02,1.709499969482421875e+02,1.741000061035156250e+02,1.722500000000000000e+02,1.689499969482421875e+02,1.711999969482421875e+02,1.701499938964843750e+02,1.623999938964843750e+02,1.538500061035156250e+02,1.451499938964843750e+02,1.696499938964843750e+02,1.583999938964843750e+02,1.624499969482421875e+02,1.645000000000000000e+02,1.601000061035156250e+02,1.624499969482421875e+02,1.617500000000000000e+02,1.600000000000000000e+02,1.571000061035156250e+02,1.555500030517578125e+02,1.578999938964843750e+02,1.595500030517578125e+02,1.612500000000000000e+02,1.616000061035156250e+02,1.625500030517578125e+02,1.652500000000000000e+02,1.601999969482421875e+02,1.611999969482421875e+02,1.617500000000000000e+02,1.612500000000000000e+02,1.557500000000000000e+02,1.531999969482421875e+02,1.537500000000000000e+02,1.484499969482421875e+02,1.470500030517578125e+02,1.430000000000000000e+02,1.421000061035156250e+02,1.406499938964843750e+02,1.393999938964843750e+02,1.422500000000000000e+02,1.466000061035156250e+02,1.502500000000000000e+02,1.463500061035156250e+02,1.450000000000000000e+02,1.445000000000000000e+02,1.441499938964843750e+02,1.441999969482421875e+02,1.500500030517578125e+02,1.496000061035156250e+02,1.506000061035156250e+02,1.531000061035156250e+02,1.538500061035156250e+02,1.511999969482421875e+02,1.530500030517578125e+02,1.561000061035156250e+02,1.563000030517578125e+02,1.556000061035156250e+02,1.561499938964843750e+02,1.558500061035156250e+02,1.561999969482421875e+02,1.530000000000000000e+02,1.509499969482421875e+02,1.526999969482421875e+02,1.526999969482421875e+02,1.551999969482421875e+02,1.521000061035156250e+02,1.539499969482421875e+02,1.530500030517578125e+02,1.683999938964843750e+02,1.773999938964843750e+02,1.846499938964843750e+02,1.910500030517578125e+02,1.888500061035156250e+02,1.891999969482421875e+02,1.851000061035156250e+02,1.821499938964843750e+02,1.780500030517578125e+02,1.760000000000000000e+02,1.768000030517578125e+02,1.844499969482421875e+02,2.123999938964843750e+02,2.127500000000000000e+02,2.085000000000000000e+02,2.011499938964843750e+02,1.996000061035156250e+02,1.825000000000000000e+02,1.828500061035156250e+02,1.770500030517578125e+02,1.875500030517578125e+02,1.851999969482421875e+02,1.846499938964843750e+02,1.726000061035156250e+02,1.696000061035156250e+02,1.751999969482421875e+02,1.741999969482421875e+02,1.697500000000000000e+02,1.775000000000000000e+02,1.804499969482421875e+02,1.786499938964843750e+02,1.811000061035156250e+02,1.863999938964843750e+02,1.817500000000000000e+02,1.825500030517578125e+02,1.905500030517578125e+02,1.920000000000000000e+02,1.867500000000000000e+02,1.883500061035156250e+02,1.865000000000000000e+02,1.838500061035156250e+02,1.868999938964843750e+02,1.833000030517578125e+02,1.813000030517578125e+02,1.866000061035156250e+02,1.845500030517578125e+02,1.860000000000000000e+02,1.858500061035156250e+02,1.823000030517578125e+02,1.768000030517578125e+02,1.761000061035156250e+02,1.735000000000000000e+02,1.794499969482421875e+02,1.778000030517578125e+02,1.753000030517578125e+02,1.762500000000000000e+02,1.743500061035156250e+02,1.733500061035156250e+02,1.721000061035156250e+02,1.683000030517578125e+02,1.642500000000000000e+02,1.624499969482421875e+02,1.603000030517578125e+02,1.618000030517578125e+02,1.618500061035156250e+02,1.634499969482421875e+02,1.595000000000000000e+02,1.673999938964843750e+02,1.710000000000000000e+02,1.726000061035156250e+02,1.736999969482421875e+02,1.764499969482421875e+02,1.731999969482421875e+02,1.683000030517578125e+02,1.681499938964843750e+02,1.716000061035156250e+02,1.698000030517578125e+02,1.681000061035156250e+02,1.701000061035156250e+02,1.792500000000000000e+02,1.798500061035156250e+02,1.773999938964843750e+02,1.737500000000000000e+02,1.717500000000000000e+02,1.674499969482421875e+02,1.658500061035156250e+02,1.618500061035156250e+02,1.604499969482421875e+02,1.593000030517578125e+02,1.553000030517578125e+02,1.568000030517578125e+02,1.581999969482421875e+02,1.591999969482421875e+02,1.603000030517578125e+02,1.591999969482421875e+02,1.594499969482421875e+02,1.571499938964843750e+02,1.583999938964843750e+02,1.584499969482421875e+02,1.588500061035156250e+02,1.576000061035156250e+02,1.561999969482421875e+02,1.567500000000000000e+02,1.590000000000000000e+02,1.511000061035156250e+02,1.477500000000000000e+02,1.486499938964843750e+02,1.395000000000000000e+02,1.405000000000000000e+02,1.391499938964843750e+02,1.343999938964843750e+02,1.321000061035156250e+02,1.311499938964843750e+02,1.260500030517578125e+02,1.265000000000000000e+02,1.252500000000000000e+02,1.212500000000000000e+02,1.245999984741210938e+02,1.302500000000000000e+02,1.295500030517578125e+02,1.301499938964843750e+02,1.301000061035156250e+02,1.258000030517578125e+02,1.222500000000000000e+02,1.210999984741210938e+02,1.206999969482421875e+02,1.229499969482421875e+02,1.269000015258789062e+02,1.307500000000000000e+02,1.240000000000000000e+02,1.174499969482421875e+02,1.159499969482421875e+02,1.143499984741210938e+02,1.395500030517578125e+02,1.310000000000000000e+02,1.383000030517578125e+02,1.388000030517578125e+02,1.396000061035156250e+02,1.393999938964843750e+02,1.328999938964843750e+02,1.337500000000000000e+02,1.303500061035156250e+02,1.326499938964843750e+02,1.320000000000000000e+02,1.361000061035156250e+02,1.451499938964843750e+02,1.451499938964843750e+02,1.487500000000000000e+02,1.418999938964843750e+02,1.430000000000000000e+02,1.393500061035156250e+02,1.407500000000000000e+02,1.410000000000000000e+02,1.432500000000000000e+02,1.430500030517578125e+02,1.421000061035156250e+02,1.440500030517578125e+02,1.471999969482421875e+02,1.464499969482421875e+02,1.440000000000000000e+02,1.391499938964843750e+02,1.405000000000000000e+02,1.470000000000000000e+02,1.471000061035156250e+02,1.526499938964843750e+02,1.512500000000000000e+02,1.443000030517578125e+02,1.433999938964843750e+02,1.433500061035156250e+02,1.431000061035156250e+02,1.491999969482421875e+02,1.491000061035156250e+02,1.524499969482421875e+02,1.482500000000000000e+02,1.523000030517578125e+02,1.578999938964843750e+02,1.617500000000000000e+02,1.579499969482421875e+02,1.618000030517578125e+02,1.611499938964843750e+02,1.601499938964843750e+02,1.580000000000000000e+02,1.554499969482421875e+02,1.528999938964843750e+02,1.486999969482421875e+02,1.487500000000000000e+02,1.505500030517578125e+02,1.551999969482421875e+02,1.573500061035156250e+02,1.568500061035156250e+02,1.576999969482421875e+02,1.549499969482421875e+02,1.421999969482421875e+02,1.417500000000000000e+02,1.426499938964843750e+02,1.370500030517578125e+02,1.355500030517578125e+02,1.317500000000000000e+02,1.298999938964843750e+02,1.333000030517578125e+02,1.349499969482421875e+02,1.386999969482421875e+02,1.384499969482421875e+02,1.426999969482421875e+02,1.387500000000000000e+02,1.413500061035156250e+02,1.401999969482421875e+02,1.429499969482421875e+02,1.452500000000000000e+02,1.478500061035156250e+02,1.489499969482421875e+02,1.464499969482421875e+02,1.458999938964843750e+02,1.488000030517578125e+02,1.517500000000000000e+02,1.518500061035156250e+02,1.506999969482421875e+02,1.518999938964843750e+02,1.499499969482421875e+02,1.489499969482421875e+02,1.521499938964843750e+02,1.469499969482421875e+02,1.518500061035156250e+02,1.543500061035156250e+02,1.538999938964843750e+02,1.540000000000000000e+02,1.565500030517578125e+02,1.598000030517578125e+02,1.595000000000000000e+02,1.580500030517578125e+02,1.548000030517578125e+02,1.621999969482421875e+02,1.607500000000000000e+02,1.598000030517578125e+02,1.636999969482421875e+02,1.645000000000000000e+02,1.591000061035156250e+02,1.584499969482421875e+02,1.576999969482421875e+02,1.522500000000000000e+02,1.508999938964843750e+02,1.557500000000000000e+02,1.541999969482421875e+02,1.546999969482421875e+02,1.543999938964843750e+02,1.521999969482421875e+02,1.475500030517578125e+02,1.511000061035156250e+02,1.488000030517578125e+02,1.555000000000000000e+02,1.575000000000000000e+02,1.571499938964843750e+02,1.583500061035156250e+02,1.603000030517578125e+02,1.459499969482421875e+02,1.493500061035156250e+02,1.496999969482421875e+02,1.511499938964843750e+02,1.546000061035156250e+02,1.616499938964843750e+02,1.600000000000000000e+02,1.642500000000000000e+02,1.631499938964843750e+02,1.618000030517578125e+02,1.584499969482421875e+02,1.603000030517578125e+02,1.641499938964843750e+02,1.628500061035156250e+02,1.611999969482421875e+02,1.663999938964843750e+02,1.694499969482421875e+02,1.748000030517578125e+02,1.747500000000000000e+02,1.718999938964843750e+02,1.616999969482421875e+02,1.683000030517578125e+02,1.666000061035156250e+02,1.651499938964843750e+02,1.663999938964843750e+02,1.668000030517578125e+02,1.646999969482421875e+02,1.694499969482421875e+02,1.691000061035156250e+02,1.665500030517578125e+02,1.640000000000000000e+02,1.685000000000000000e+02,1.617500000000000000e+02,1.673000030517578125e+02,1.687500000000000000e+02,1.698000030517578125e+02,1.695000000000000000e+02,1.646499938964843750e+02,1.638999938964843750e+02,1.620000000000000000e+02,1.543000030517578125e+02,1.541499938964843750e+02,1.508999938964843750e+02,1.556499938964843750e+02,1.551999969482421875e+02,1.576499938964843750e+02,1.562500000000000000e+02,1.583000030517578125e+02,1.568500061035156250e+02,1.551499938964843750e+02,1.530500030517578125e+02,1.558500061035156250e+02,1.549499969482421875e+02,1.498999938964843750e+02,1.466499938964843750e+02,1.424499969482421875e+02,1.480500030517578125e+02,1.490000000000000000e+02,1.511499938964843750e+02,1.648000030517578125e+02,1.606999969482421875e+02,1.743500061035156250e+02,1.732500000000000000e+02,1.746999969482421875e+02,1.766999969482421875e+02,1.614499969482421875e+02,1.631999969482421875e+02,1.623999938964843750e+02,1.672500000000000000e+02,1.678500061035156250e+02,1.629499969482421875e+02,1.618000030517578125e+02,1.642500000000000000e+02,1.616000061035156250e+02,1.610000000000000000e+02,1.625000000000000000e+02,1.622500000000000000e+02,1.578500061035156250e+02,1.585000000000000000e+02,1.621000061035156250e+02,1.589499969482421875e+02,1.603999938964843750e+02,1.583000030517578125e+02,1.599499969482421875e+02,1.596000061035156250e+02,1.593000030517578125e+02,1.556499938964843750e+02,1.571499938964843750e+02,1.551000061035156250e+02,1.529499969482421875e+02,1.472500000000000000e+02,1.498500061035156250e+02,1.500000000000000000e+02,1.511999969482421875e+02,1.528500061035156250e+02,1.490500030517578125e+02,1.488999938964843750e+02,1.480000000000000000e+02,1.506999969482421875e+02,1.531000061035156250e+02,1.526999969482421875e+02,1.526999969482421875e+02,1.596499938964843750e+02,1.586499938964843750e+02,1.576999969482421875e+02,1.596999969482421875e+02,1.591999969482421875e+02,1.586499938964843750e+02,1.601499938964843750e+02,1.541999969482421875e+02,1.541499938964843750e+02,1.560500030517578125e+02,1.613000030517578125e+02,1.676000061035156250e+02,1.672500000000000000e+02,1.651000061035156250e+02,1.731499938964843750e+02,1.776499938964843750e+02,1.863000030517578125e+02,1.844499969482421875e+02,1.873000030517578125e+02,1.870000000000000000e+02,1.843999938964843750e+02,1.880500030517578125e+02,1.687500000000000000e+02,1.688999938964843750e+02,1.631999969482421875e+02,1.660500030517578125e+02,1.660000000000000000e+02,1.687500000000000000e+02,1.691000061035156250e+02,1.676999969482421875e+02,1.681499938964843750e+02,1.644499969482421875e+02,1.650500030517578125e+02,1.653999938964843750e+02,1.616000061035156250e+02,1.599499969482421875e+02,1.608000030517578125e+02,1.603000030517578125e+02,1.591499938964843750e+02,1.593000030517578125e+02,1.590500030517578125e+02,1.610500030517578125e+02,1.661999969482421875e+02,1.682500000000000000e+02,1.648999938964843750e+02,1.655500030517578125e+02,1.629499969482421875e+02,1.612500000000000000e+02,1.621499938964843750e+02,1.690500030517578125e+02,1.716999969482421875e+02,1.736499938964843750e+02,1.734499969482421875e+02,1.733999938964843750e+02,1.729499969482421875e+02,1.724499969482421875e+02,1.743500061035156250e+02,1.741499938964843750e+02,1.686999969482421875e+02,1.708999938964843750e+02,1.745000000000000000e+02,1.723999938964843750e+02,1.755000000000000000e+02,1.758999938964843750e+02,1.759499969482421875e+02,1.749499969482421875e+02,1.796499938964843750e+02,1.753000030517578125e+02,1.788999938964843750e+02,1.818999938964843750e+02,1.816000061035156250e+02,1.813500061035156250e+02,1.875000000000000000e+02,1.888000030517578125e+02,1.897500000000000000e+02,1.958000030517578125e+02,1.873500061035156250e+02,1.889499969482421875e+02,1.868000030517578125e+02,1.858000030517578125e+02,1.878999938964843750e+02,1.865500030517578125e+02,1.886499938964843750e+02,1.935500030517578125e+02,1.921999969482421875e+02,1.877500000000000000e+02,1.885500030517578125e+02,1.826499938964843750e+02,1.821000061035156250e+02,1.756999969482421875e+02,1.812500000000000000e+02,1.798000030517578125e+02,1.740500030517578125e+02,1.783999938964843750e+02,1.780000000000000000e+02,1.789499969482421875e+02,1.791000061035156250e+02,1.788000030517578125e+02,1.745000000000000000e+02,1.769499969482421875e+02,1.750500030517578125e+02,1.736499938964843750e+02,1.683000030517578125e+02,1.697500000000000000e+02,1.730000000000000000e+02,1.696000061035156250e+02,1.680500030517578125e+02,1.680000000000000000e+02,1.673500061035156250e+02,1.672500000000000000e+02,1.650000000000000000e+02,1.606499938964843750e+02,1.548000030517578125e+02,1.554499969482421875e+02,1.555000000000000000e+02,1.611000061035156250e+02,1.618000030517578125e+02,1.594499969482421875e+02,1.608500061035156250e+02,1.620000000000000000e+02,1.606000061035156250e+02,1.667500000000000000e+02,1.625000000000000000e+02,1.634499969482421875e+02,1.630500030517578125e+02,1.648000030517578125e+02,1.643000030517578125e+02,1.636000061035156250e+02,1.643500061035156250e+02,1.618999938964843750e+02,1.616999969482421875e+02,1.640500030517578125e+02,1.648000030517578125e+02,1.631999969482421875e+02,1.610000000000000000e+02,1.615000000000000000e+02,1.656000061035156250e+02,1.631499938964843750e+02,1.631999969482421875e+02,1.580500030517578125e+02,1.589499969482421875e+02,1.598999938964843750e+02,1.566000061035156250e+02,1.553500061035156250e+02,1.483500061035156250e+02,1.425500030517578125e+02,1.421999969482421875e+02,1.471499938964843750e+02,1.483500061035156250e+02,1.471000061035156250e+02,1.419499969482421875e+02,1.393999938964843750e+02,1.408999938964843750e+02,1.428500061035156250e+02,1.440500030517578125e+02,1.400500030517578125e+02,1.394499969482421875e+02,1.376499938964843750e+02,1.383000030517578125e+02,1.367500000000000000e+02,1.384499969482421875e+02,1.380000000000000000e+02,1.393999938964843750e+02,1.368000030517578125e+02,1.376000061035156250e+02,1.416499938964843750e+02,1.438500061035156250e+02,1.458000030517578125e+02,1.451999969482421875e+02,1.453999938964843750e+02,1.443000030517578125e+02,1.483999938964843750e+02,1.454499969482421875e+02,1.417500000000000000e+02,1.423500061035156250e+02,1.425500030517578125e+02,1.386000061035156250e+02,1.388999938964843750e+02,1.375000000000000000e+02,1.371999969482421875e+02,1.375000000000000000e+02,1.399499969482421875e+02,1.418999938964843750e+02,1.415500030517578125e+02,1.416000061035156250e+02,1.384499969482421875e+02,1.386499938964843750e+02,1.396000061035156250e+02,1.380500030517578125e+02,1.390500030517578125e+02,1.368000030517578125e+02,1.350500030517578125e+02,1.378500061035156250e+02,1.431499938964843750e+02,1.881999969482421875e+02,1.853500061035156250e+02,1.743000030517578125e+02,1.741000061035156250e+02,1.698500061035156250e+02,1.723500061035156250e+02,1.693999938964843750e+02
1.397467899322509766e+01,1.402812004089355469e+01,1.442892265319824219e+01,1.444419193267822266e+01,1.411209774017333984e+01,1.422279644012451172e+01,1.441365528106689453e+01,1.448999786376953125e+01,1.447091197967529297e+01,1.447091197967529297e+01,1.401666831970214844e+01,1.413881778717041016e+01,1.423042964935302734e+01,1.392505645751953125e+01,1.407392597198486328e+01,1.535649681091308594e+01,1.468085670471191406e+01,1.420752716064453125e+01,1.468849086761474609e+01,1.495187568664550781e+01,1.461214828491210938e+01,1.437930011749267578e+01,1.444419193267822266e+01,1.428005313873291016e+01,1.414645195007324219e+01,1.405102252960205078e+01,1.396322822570800781e+01,1.334866333007812500e+01,1.325323295593261719e+01,1.397849655151367188e+01,1.370747661590576172e+01,1.382962703704833984e+01,1.403193664550781250e+01,1.391742229461669922e+01,1.416172122955322266e+01,1.403957080841064453e+01,1.402430343627929688e+01,1.389070224761962891e+01,1.395177555084228516e+01,1.402430343627929688e+01,1.427623558044433594e+01,1.426478481292724609e+01,1.459687900543212891e+01,1.446327781677246094e+01,1.491752243041992188e+01,1.478392124176025391e+01,1.432204246520996094e+01,1.346699523925781250e+01,1.371892929077148438e+01,1.420752716064453125e+01,1.432967662811279297e+01,1.457779312133789062e+01,1.429532241821289062e+01,1.431440830230712891e+01,1.454343891143798828e+01,1.485644721984863281e+01,1.493660831451416016e+01,1.494042491912841797e+01,1.466558837890625000e+01,1.430295658111572266e+01,1.436784839630126953e+01,1.420370960235595703e+01,1.393268966674804688e+01,1.404338932037353516e+01,1.378382110595703125e+01,1.323414707183837891e+01,1.298603057861328125e+01,1.295931053161621094e+01,1.273791503906250000e+01,1.278372097015380859e+01,1.276463508605957031e+01,1.189050197601318359e+01,1.189050197601318359e+01,1.229893875122070312e+01,1.237146568298339844e+01,1.237146568298339844e+01,1.255469036102294922e+01,1.238673400878906250e+01,1.318070697784423828e+01,1.318452358245849609e+01,1.328758811950683594e+01,1.298221397399902344e+01,1.319597625732421875e+01,1.310436344146728516e+01,1.311581516265869141e+01,1.276463508605957031e+01,1.273409652709960938e+01,1.282189178466796875e+01,1.294404220581054688e+01,1.307764339447021484e+01,1.306237411499023438e+01,1.360059642791748047e+01,1.334866333007812500e+01,1.364258480072021484e+01,1.385252952575683594e+01,1.361968231201171875e+01,1.339828586578369141e+01,1.333339405059814453e+01,1.387161636352539062e+01,1.376091766357421875e+01,1.354333877563476562e+01,1.379908943176269531e+01,1.424569892883300781e+01,1.357005882263183594e+01,1.365021896362304688e+01,1.384871292114257812e+01,1.397467899322509766e+01,1.374183177947998047e+01,1.383726119995117188e+01,1.366548824310302734e+01,1.301275062561035156e+01,1.358150959014892578e+01,1.381054115295410156e+01,1.410064601898193359e+01,1.392123889923095703e+01,1.380672359466552734e+01,1.402048587799072266e+01,1.401285076141357422e+01,1.443274021148681641e+01,1.418462371826171875e+01,1.412736606597900391e+01,1.385634708404541016e+01,1.365403747558593750e+01,1.350135040283203125e+01,1.334484481811523438e+01,1.364640235900878906e+01,1.387924957275390625e+01,1.417317295074462891e+01,1.464650154113769531e+01,1.415790367126464844e+01,1.402430343627929688e+01,1.354715633392333984e+01,1.413500118255615234e+01,1.380290699005126953e+01,1.379145526885986328e+01,1.356624221801757812e+01,1.347844696044921875e+01,1.328758811950683594e+01,1.330667400360107422e+01,1.336393070220947266e+01,1.344409179687500000e+01,1.374564933776855469e+01,1.389451885223388672e+01,1.370747661590576172e+01,1.355097293853759766e+01,1.360441303253173828e+01,1.326850223541259766e+01,1.318070697784423828e+01,1.323033046722412109e+01,1.309672927856445312e+01,1.330285739898681641e+01,1.337538337707519531e+01,1.329140472412109375e+01,1.317689037322998047e+01,1.309672927856445312e+01,1.316543769836425781e+01,1.323033046722412109e+01,1.318452358245849609e+01,1.327613639831542969e+01,1.344027519226074219e+01,1.373801517486572266e+01,1.408156013488769531e+01,1.402812004089355469e+01,1.386779785156250000e+01,1.373801517486572266e+01,1.354333877563476562e+01,1.337919998168945312e+01,1.332957744598388672e+01,1.307764339447021484e+01,1.394032478332519531e+01,1.478392124176025391e+01,1.443655776977539062e+01,1.491752243041992188e+01,1.542902278900146484e+01,1.500150012969970703e+01,1.539466857910156250e+01,1.548246383666992188e+01,1.589090156555175781e+01,1.624208259582519531e+01,1.542902278900146484e+01,1.530687427520751953e+01,1.524198246002197266e+01,1.508547782897949219e+01,1.542520618438720703e+01,1.564278507232666016e+01,1.549391460418701172e+01,1.558170986175537109e+01,1.564278507232666016e+01,1.553590393066406250e+01,1.544047546386718750e+01,1.559316158294677734e+01,1.581455802917480469e+01,1.592525577545166016e+01,1.618864059448242188e+01,1.651691818237304688e+01,1.651691818237304688e+01,1.629170417785644531e+01,1.629933929443359375e+01,1.650164985656738281e+01,1.679175567626953125e+01,1.651691818237304688e+01,1.614283561706542969e+01,1.613520050048828125e+01,1.628025245666503906e+01,1.686809921264648438e+01,1.600541687011718750e+01,1.590616989135742188e+01,1.371892929077148438e+01,1.435639667510986328e+01,1.434494495391845703e+01,1.392505645751953125e+01,1.447854709625244141e+01,1.461214828491210938e+01,1.440602016448974609e+01,1.448236370086669922e+01,1.450144958496093750e+01,1.411973190307617188e+01,1.363495063781738281e+01,1.331430816650390625e+01,1.229512214660644531e+01,1.095147609710693359e+01,1.220351028442382812e+01,1.173399734497070312e+01,1.063846778869628906e+01,1.077970314025878906e+01,1.122249603271484375e+01,1.204318904876708984e+01,1.211189842224121094e+01,1.206227397918701172e+01,1.222641277313232422e+01,1.263866806030273438e+01,1.268829059600830078e+01,1.190577030181884766e+01,1.218442440032958984e+01,1.197447872161865234e+01,1.243635845184326172e+01,1.269210815429687500e+01,1.258904457092285156e+01,1.275318336486816406e+01,1.293258953094482422e+01,1.273409652709960938e+01,1.240963745117187500e+01,1.295167636871337891e+01,1.302038574218750000e+01,1.329903888702392578e+01,1.332575988769531250e+01,1.311963176727294922e+01,1.283334445953369141e+01,1.303183746337890625e+01,1.292877292633056641e+01,1.305855655670166016e+01,1.289060211181640625e+01,1.261958217620849609e+01,1.298984813690185547e+01,1.304328918457031250e+01,1.307382583618164062e+01,1.337156581878662109e+01,1.336393070220947266e+01,1.337919998168945312e+01,1.344409179687500000e+01,1.364640235900878906e+01,1.363113403320312500e+01,1.351280117034912109e+01,1.372656345367431641e+01,1.394795894622802734e+01,1.380672359466552734e+01,1.414645195007324219e+01,1.421516132354736328e+01,1.419607639312744141e+01,1.442510604858398438e+01,1.435639667510986328e+01,1.439456939697265625e+01,1.436403083801269531e+01,1.435639667510986328e+01,1.432586002349853516e+01,1.439075183868408203e+01,1.437166595458984375e+01,1.437548255920410156e+01,1.549391460418701172e+01,1.494424152374267578e+01,1.513128376007080078e+01,1.593288993835449219e+01,1.546337795257568359e+01,1.531832504272460938e+01,1.521526145935058594e+01,1.514273452758789062e+01,1.388306713104248047e+01,1.390215301513671875e+01,1.531069087982177734e+01,1.599778175354003906e+01,1.601686859130859375e+01,1.558934497833251953e+01,1.549773216247558594e+01,1.551300144195556641e+01,1.621536064147949219e+01,1.590235328674316406e+01,1.535268020629882812e+01,1.518472385406494141e+01,1.534886264801025391e+01,1.610848045349121094e+01,1.616573715209960938e+01,1.594434165954589844e+01,1.546719455718994141e+01,1.606649208068847656e+01,1.649401473999023438e+01,1.682229232788085938e+01,1.680702400207519531e+01,1.610466384887695312e+01,1.663525009155273438e+01,1.632224273681640625e+01,1.658944511413574219e+01,1.648638153076171875e+01,1.636423110961914062e+01,1.624208259582519531e+01,1.637186622619628906e+01,1.610466384887695312e+01,1.645202636718750000e+01,1.715820312500000000e+01,1.693680763244628906e+01,1.662379837036132812e+01,1.679938888549804688e+01,1.675358390808105469e+01,1.662379837036132812e+01,1.668105697631835938e+01,1.650928306579589844e+01,1.644057464599609375e+01,1.644820976257324219e+01,1.631460762023925781e+01,1.624971580505371094e+01,1.620772743225097656e+01,1.637949943542480469e+01,1.706659126281738281e+01,1.658180999755859375e+01,1.626116752624511719e+01,1.668105697631835938e+01,1.657417678833007812e+01,1.665052032470703125e+01,1.653600311279296875e+01,1.645202636718750000e+01,1.629170417785644531e+01,1.647492980957031250e+01,1.657035827636718750e+01,1.703605461120605469e+01,1.702460289001464844e+01,1.758190917968750000e+01,1.744067573547363281e+01,1.749793243408203125e+01,1.737578392028808594e+01,1.602068519592285156e+01,1.487553310394287109e+01,1.549773216247558594e+01,1.599014759063720703e+01,1.647111129760742188e+01,1.657417678833007812e+01,1.631079101562500000e+01,1.618482398986816406e+01,1.649401473999023438e+01,1.716583824157714844e+01,1.704368972778320312e+01,1.669250869750976562e+01,1.693680763244628906e+01,1.666197013854980469e+01,1.697879791259765625e+01,1.722309684753417969e+01,1.723073005676269531e+01,1.682611083984375000e+01,1.716202163696289062e+01,1.718874168395996094e+01,1.725745010375976562e+01,1.812394905090332031e+01,1.947141265869140625e+01,1.979587173461914062e+01,1.981114006042480469e+01,2.036081314086914062e+01,2.021194458007812500e+01,1.984931373596191406e+01,1.934926223754882812e+01,1.944087409973144531e+01,1.920802688598632812e+01,1.960119628906250000e+01,1.925765037536621094e+01,1.893319129943847656e+01,1.914695167541503906e+01,2.014323425292968750e+01,2.024629974365234375e+01,2.024629974365234375e+01,1.992947387695312500e+01,1.992565536499023438e+01,1.920039367675781250e+01,1.816975593566894531e+01,1.890646934509277344e+01,1.831862449645996094e+01,1.801706886291503906e+01,1.832244110107421875e+01,1.802470207214355469e+01,1.768115615844726562e+01,1.755900764465332031e+01,1.711239814758300781e+01,1.718492317199707031e+01,1.734906387329101562e+01,1.682992744445800781e+01,1.692535591125488281e+01,1.678030204772949219e+01,1.530305671691894531e+01,1.491752243041992188e+01,1.473811531066894531e+01,1.549773216247558594e+01,1.590616989135742188e+01,1.611993217468261719e+01,1.598251438140869141e+01,1.568095684051513672e+01,1.584891319274902344e+01,1.574966621398925781e+01,1.570004272460937500e+01,1.619245719909667969e+01,1.662761688232421875e+01,1.712003135681152344e+01,1.694444274902343750e+01,1.685283088684082031e+01,1.669632530212402344e+01,1.657799339294433594e+01,1.645584487915039062e+01,1.549391460418701172e+01,1.573058032989501953e+01,1.581837463378906250e+01,1.663525009155273438e+01,1.712003135681152344e+01,1.774604988098144531e+01,1.756664276123046875e+01,1.751320075988769531e+01,1.794454193115234375e+01,1.834152793884277344e+01,1.833007621765136719e+01,1.827281951904296875e+01,1.840641975402832031e+01,1.827663612365722656e+01,1.825373268127441406e+01,1.846367835998535156e+01,1.848276329040527344e+01,1.852857017517089844e+01,1.837969970703125000e+01,1.859727859497070312e+01,1.845604324340820312e+01,1.857819366455078125e+01,1.865453720092773438e+01,1.870416069030761719e+01,1.959737968444824219e+01,1.954393959045410156e+01,2.004780578613281250e+01,2.010888099670410156e+01,2.015468788146972656e+01,2.040280342102050781e+01,2.063565063476562500e+01,2.124258232116699219e+01,2.198693084716796875e+01,2.162429809570312500e+01,2.102882003784179688e+01,2.057075881958007812e+01,2.105554008483886719e+01,2.117769050598144531e+01,2.125785064697265625e+01,2.050586700439453125e+01,2.038371658325195312e+01,2.069290733337402344e+01,2.107844352722167969e+01,2.182661056518554688e+01,2.136473083496093750e+01,2.137618255615234375e+01,2.082269287109375000e+01,2.084941291809082031e+01,2.105935668945312500e+01,2.102882003784179688e+01,2.163193321228027344e+01,2.176171875000000000e+01,2.151360130310058594e+01,2.177316856384277344e+01,2.246407890319824219e+01,2.270455932617187500e+01,2.260531234741210938e+01,2.271601104736328125e+01,2.219305992126464844e+01,2.213580131530761719e+01,2.244117546081542969e+01,2.305955696105957031e+01,2.391078758239746094e+01,2.384207725524902344e+01,2.371992874145507812e+01,2.336493110656738281e+01,2.302902030944824219e+01,2.359014511108398438e+01,2.354815673828125000e+01,2.362449836730957031e+01,2.397567939758300781e+01,2.497196197509765625e+01,2.555217361450195312e+01,2.573921585083007812e+01,2.538421630859375000e+01,2.517045593261718750e+01,2.453680419921875000e+01,2.468567466735839844e+01,2.486508178710937500e+01,2.472766304016113281e+01,2.494524192810058594e+01,2.540330314636230469e+01,2.684619522094726562e+01,2.717828941345214844e+01,2.673931503295898438e+01,2.798753166198730469e+01,2.810586357116699219e+01,2.772032928466796875e+01,2.678893852233886719e+01,2.681184005737304688e+01,2.588426780700683594e+01,2.528497123718261719e+01,2.578120422363281250e+01,2.554835510253906250e+01,2.481164169311523438e+01,2.467040443420410156e+01,2.469330978393554688e+01,2.295267677307128906e+01,2.384589576721191406e+01,2.324278259277343750e+01,2.345272636413574219e+01,2.450626754760742188e+01,2.444900894165039062e+01,2.484599685668945312e+01,2.546437835693359375e+01,2.654845619201660156e+01,2.635759735107421875e+01,2.638813400268554688e+01,2.646066093444824219e+01,2.687291526794433594e+01,2.724318122863769531e+01,2.745694351196289062e+01,2.725463294982910156e+01,2.709431266784667969e+01,2.696452713012695312e+01,2.678893852233886719e+01,2.646447753906250000e+01,2.706377410888671875e+01,2.732334327697753906e+01,2.693780708312988281e+01,2.691490554809570312e+01,2.712484931945800781e+01,2.823946571350097656e+01,2.839215278625488281e+01,2.771269416809082031e+01,2.840360260009765625e+01,2.889983558654785156e+01,2.950676727294921875e+01,2.927010154724121094e+01,2.826236724853515625e+01,2.740732002258300781e+01,2.794172477722167969e+01,2.794935989379882812e+01,2.901053428649902344e+01,2.890747070312500000e+01,2.973197937011718750e+01,2.910596466064453125e+01,2.849903297424316406e+01,2.823564720153808594e+01,2.778140449523925781e+01,2.783102607727050781e+01,2.936171340942382812e+01,2.956402587890625000e+01,2.928155326843261719e+01,2.960601425170898438e+01,2.984649658203125000e+01,2.975870132446289062e+01,2.979305458068847656e+01,3.044197463989257812e+01,3.009842872619628906e+01,3.046106147766113281e+01,3.105653953552246094e+01,3.388888549804687500e+01,3.401103210449218750e+01,3.457979202270507812e+01,3.412936782836914062e+01,3.412554931640625000e+01,3.419425964355468750e+01,3.622499465942382812e+01,3.681499862670898438e+01,3.541999816894531250e+01,3.428499984741210938e+01,3.517499923706054688e+01,3.371500015258789062e+01,3.340499877929687500e+01,3.242499923706054688e+01,3.123999977111816406e+01,3.111499977111816406e+01,3.151499938964843750e+01,3.350999832153320312e+01,3.302000045776367188e+01,3.293000030517578125e+01,3.274499893188476562e+01,3.263000106811523438e+01,3.250500106811523438e+01,3.281000137329101562e+01,3.270999908447265625e+01,3.243500137329101562e+01,3.270000076293945312e+01,3.239500045776367188e+01,3.196999931335449219e+01,3.207500076293945312e+01,3.202500152587890625e+01,3.200500106811523438e+01,3.234000015258789062e+01,3.211000061035156250e+01,3.347499847412109375e+01,3.359500122070312500e+01,3.329999923706054688e+01,3.534999847412109375e+01,3.501499938964843750e+01,3.451499938964843750e+01,3.433499908447265625e+01,3.332500076293945312e+01,3.382500076293945312e+01,3.421500015258789062e+01,3.446500015258789062e+01,3.420000076293945312e+01,3.437500000000000000e+01,3.452999877929687500e+01,3.399499893188476562e+01,3.352500152587890625e+01,3.086000061035156250e+01,2.948500061035156250e+01,3.102499961853027344e+01,3.137500000000000000e+01,3.365499877929687500e+01,3.308000183105468750e+01,3.179999923706054688e+01,3.139999961853027344e+01,3.109000015258789062e+01,3.100000000000000000e+01,3.160000038146972656e+01,3.129500007629394531e+01,3.023999977111816406e+01,3.034499931335449219e+01,3.061499977111816406e+01,2.979999923706054688e+01,2.975499916076660156e+01,2.900499916076660156e+01,2.969499969482421875e+01,2.952499961853027344e+01,2.978000068664550781e+01,3.000000000000000000e+01,2.917499923706054688e+01,2.929999923706054688e+01,2.931999969482421875e+01,2.950000000000000000e+01,2.939999961853027344e+01,2.910000038146972656e+01,2.900499916076660156e+01,2.969499969482421875e+01,2.900000000000000000e+01,2.877499961853027344e+01,2.800000000000000000e+01,2.730999946594238281e+01,2.704999923706054688e+01,2.651499938964843750e+01,2.687500000000000000e+01,2.523999977111816406e+01,2.421500015258789062e+01,2.123999977111816406e+01,1.995499992370605469e+01,2.098500061035156250e+01,2.104500007629394531e+01,2.175000000000000000e+01,2.142499923706054688e+01,2.192000007629394531e+01,2.235499954223632812e+01,2.162999916076660156e+01,2.131999969482421875e+01,2.167499923706054688e+01,2.205500030517578125e+01,2.177000045776367188e+01,2.206999969482421875e+01,2.279999923706054688e+01,2.370000076293945312e+01,2.270999908447265625e+01,2.315500068664550781e+01,2.330500030517578125e+01,2.362999916076660156e+01,2.426000022888183594e+01,2.454999923706054688e+01,2.539999961853027344e+01,2.473500061035156250e+01,2.419000053405761719e+01,2.454999923706054688e+01,2.412999916076660156e+01,2.470499992370605469e+01,2.402499961853027344e+01,2.535499954223632812e+01,2.605999946594238281e+01,2.561499977111816406e+01,2.563500022888183594e+01,2.520000076293945312e+01,2.454999923706054688e+01,2.394000053405761719e+01,2.404500007629394531e+01,2.395999908447265625e+01,2.400000000000000000e+01,2.394000053405761719e+01,2.445999908447265625e+01,2.464999961853027344e+01,2.451000022888183594e+01,2.363500022888183594e+01,2.219499969482421875e+01,2.139999961853027344e+01,2.143499946594238281e+01,2.150000000000000000e+01,2.193499946594238281e+01,2.150000000000000000e+01,2.105500030517578125e+01,2.112999916076660156e+01,2.102499961853027344e+01,2.072999954223632812e+01,2.056999969482421875e+01,1.951499938964843750e+01,1.945000076293945312e+01,1.937500000000000000e+01,1.960000038146972656e+01,2.000499916076660156e+01,2.134499931335449219e+01,2.151499938964843750e+01,2.073999977111816406e+01,1.993499946594238281e+01,1.873500061035156250e+01,1.811499977111816406e+01,1.801499938964843750e+01,1.894000053405761719e+01,1.839999961853027344e+01,1.820000076293945312e+01,1.800499916076660156e+01,1.878499984741210938e+01,1.840999984741210938e+01,1.839999961853027344e+01,1.769499969482421875e+01,1.730500030517578125e+01,1.796999931335449219e+01,1.751000022888183594e+01,1.731500053405761719e+01,1.705500030517578125e+01,1.659499931335449219e+01,1.650000000000000000e+01,1.684000015258789062e+01,1.745499992370605469e+01,1.768000030517578125e+01,1.797500038146972656e+01,2.022999954223632812e+01,2.043000030517578125e+01,2.004999923706054688e+01,2.013999938964843750e+01,1.950000000000000000e+01,1.970000076293945312e+01,1.914500045776367188e+01,2.042000007629394531e+01,2.079000091552734375e+01,2.147500038146972656e+01,2.196500015258789062e+01,2.200000000000000000e+01,2.229000091552734375e+01,2.276000022888183594e+01,2.294000053405761719e+01,2.250000000000000000e+01,2.151000022888183594e+01,2.125000000000000000e+01,2.112500000000000000e+01,2.144499969482421875e+01,2.093499946594238281e+01,2.087500000000000000e+01,2.065999984741210938e+01,2.088999938964843750e+01,2.093000030517578125e+01,2.054000091552734375e+01,2.147500038146972656e+01,2.121999931335449219e+01,2.199500083923339844e+01,2.267000007629394531e+01,2.255500030517578125e+01,2.282500076293945312e+01,2.228000068664550781e+01,2.253000068664550781e+01,2.210000038146972656e+01,2.189999961853027344e+01,2.145499992370605469e+01,2.096999931335449219e+01,2.064999961853027344e+01,2.075000000000000000e+01,2.195999908447265625e+01,2.225000000000000000e+01,2.154999923706054688e+01,2.107500076293945312e+01,2.107500076293945312e+01,2.063999938964843750e+01,2.019499969482421875e+01,2.045000076293945312e+01,2.139999961853027344e+01,2.019499969482421875e+01,1.921500015258789062e+01,1.943000030517578125e+01,1.840999984741210938e+01,1.748500061035156250e+01,1.782500076293945312e+01,1.798999977111816406e+01,1.697999954223632812e+01,1.694000053405761719e+01,1.646500015258789062e+01,1.610499954223632812e+01,1.601000022888183594e+01,1.557999992370605469e+01,1.507499980926513672e+01,1.363000011444091797e+01,1.269999980926513672e+01,1.226500034332275391e+01,1.280500030517578125e+01,1.398999977111816406e+01,1.423499965667724609e+01,1.478499984741210938e+01,1.435000038146972656e+01,1.480000019073486328e+01,1.540499973297119141e+01,1.476500034332275391e+01,1.431999969482421875e+01,1.444499969482421875e+01,1.457499980926513672e+01,1.420499992370605469e+01,1.430500030517578125e+01,1.361499977111816406e+01,1.338000011444091797e+01,1.319999980926513672e+01,1.331999969482421875e+01,1.340999984741210938e+01,1.340999984741210938e+01,1.343000030517578125e+01,1.336999988555908203e+01,1.317000007629394531e+01,1.347999954223632812e+01,1.389999961853027344e+01,1.335499954223632812e+01,1.344999980926513672e+01,1.360499954223632812e+01,1.382499980926513672e+01,1.388000011444091797e+01,1.430000019073486328e+01,1.431499958038330078e+01,1.442500019073486328e+01,1.454500007629394531e+01,1.473999977111816406e+01,1.578999996185302734e+01,1.575000000000000000e+01,1.598499965667724609e+01,1.569999980926513672e+01,1.594999980926513672e+01,1.643499946594238281e+01,1.602499961853027344e+01,1.692000007629394531e+01,1.716500091552734375e+01,1.679500007629394531e+01,1.643000030517578125e+01,1.594499969482421875e+01,1.522999954223632812e+01,1.487500000000000000e+01,1.436499977111816406e+01,1.424499988555908203e+01,1.558500003814697266e+01,1.573999977111816406e+01,1.532999992370605469e+01,1.469999980926513672e+01,1.396000003814697266e+01,1.405000019073486328e+01,1.396500015258789062e+01,1.413500022888183594e+01,1.368500041961669922e+01,1.400500011444091797e+01,1.425500011444091797e+01,1.419999980926513672e+01,1.417000007629394531e+01,1.387500000000000000e+01,1.411499977111816406e+01,1.451500034332275391e+01,1.441499996185302734e+01,1.431499958038330078e+01,1.421000003814697266e+01,1.455500030517578125e+01,1.393999958038330078e+01,1.327999973297119141e+01,1.336999988555908203e+01,1.355500030517578125e+01,1.328499984741210938e+01,1.292500019073486328e+01,1.259500026702880859e+01,1.214000034332275391e+01,1.240499973297119141e+01,1.197500038146972656e+01,1.179500007629394531e+01,1.205000019073486328e+01,1.197000026702880859e+01,1.188000011444091797e+01,1.231000041961669922e+01,1.165999984741210938e+01,1.197000026702880859e+01,1.197000026702880859e+01,1.193000030517578125e+01,1.311999988555908203e+01,1.305500030517578125e+01,1.336999988555908203e+01,1.351000022888183594e+01,1.319499969482421875e+01,1.330000019073486328e+01,1.343000030517578125e+01,1.468500041961669922e+01,1.365499973297119141e+01,1.381000041961669922e+01,1.426500034332275391e+01,1.490499973297119141e+01,1.585499954223632812e+01,1.568000030517578125e+01,1.665500068664550781e+01,1.753499984741210938e+01,1.751499938964843750e+01,1.623999977111816406e+01,1.720499992370605469e+01,1.797500038146972656e+01,1.794000053405761719e+01,1.699500083923339844e+01,1.732500076293945312e+01,1.779500007629394531e+01,1.878000068664550781e+01,1.768000030517578125e+01,1.870000076293945312e+01,1.870000076293945312e+01,1.903499984741210938e+01,1.832999992370605469e+01,1.741500091552734375e+01,1.712500000000000000e+01,1.718499946594238281e+01,1.717499923706054688e+01,1.766500091552734375e+01,1.854999923706054688e+01,1.855999946594238281e+01,1.928000068664550781e+01,2.150000000000000000e+01,2.319000053405761719e+01,2.385000038146972656e+01,2.491500091552734375e+01,2.282500076293945312e+01,2.367000007629394531e+01,2.398500061035156250e+01,2.500499916076660156e+01,2.499500083923339844e+01,2.465999984741210938e+01,2.440999984741210938e+01,2.471500015258789062e+01,2.481999969482421875e+01,2.531999969482421875e+01,2.513999938964843750e+01,2.443000030517578125e+01,2.415999984741210938e+01,2.505999946594238281e+01,2.520000076293945312e+01,2.443000030517578125e+01,2.500000000000000000e+01,2.525000000000000000e+01,2.500499916076660156e+01,2.409000015258789062e+01,2.419499969482421875e+01,2.420000076293945312e+01,2.431999969482421875e+01,2.458499908447265625e+01,2.422500038146972656e+01,2.452499961853027344e+01,2.548999977111816406e+01,2.481999969482421875e+01,2.492499923706054688e+01,2.492000007629394531e+01,2.473999977111816406e+01,2.348500061035156250e+01,2.286499977111816406e+01,2.250000000000000000e+01,2.223999977111816406e+01,2.209499931335449219e+01,2.161499977111816406e+01,2.203000068664550781e+01,2.261499977111816406e+01,2.301499938964843750e+01,2.323500061035156250e+01,2.404500007629394531e+01,2.389500045776367188e+01,2.406500053405761719e+01,2.450499916076660156e+01,2.461000061035156250e+01,2.460499954223632812e+01,2.465500068664550781e+01,2.387500000000000000e+01,2.379000091552734375e+01,2.402000045776367188e+01,2.415500068664550781e+01,2.388999938964843750e+01,2.356500053405761719e+01,2.277499961853027344e+01,2.249500083923339844e+01,2.209000015258789062e+01,2.166500091552734375e+01,2.172500038146972656e+01,2.232999992370605469e+01,2.259000015258789062e+01,2.159499931335449219e+01,2.220499992370605469e+01,2.152000045776367188e+01,2.172999954223632812e+01,2.175000000000000000e+01,2.200499916076660156e+01,2.182999992370605469e+01,2.179500007629394531e+01,2.188999938964843750e+01,2.148500061035156250e+01,2.197500038146972656e+01,2.231500053405761719e+01,2.191500091552734375e+01,2.230500030517578125e+01,2.272999954223632812e+01,2.347999954223632812e+01,2.327000045776367188e+01,2.284499931335449219e+01,2.267000007629394531e+01,2.329999923706054688e+01,2.352000045776367188e+01,2.445999908447265625e+01,2.503000068664550781e+01,2.470999908447265625e+01,2.451000022888183594e+01,2.460499954223632812e+01,2.538500022888183594e+01,2.474500083923339844e+01,2.501000022888183594e+01,2.462500000000000000e+01,2.517499923706054688e+01,2.489500045776367188e+01,2.371500015258789062e+01,2.360000038146972656e+01,2.317499923706054688e+01,2.324500083923339844e+01,2.239500045776367188e+01,2.228499984741210938e+01,2.228499984741210938e+01,2.351000022888183594e+01,2.425499916076660156e+01,2.517000007629394531e+01,2.652000045776367188e+01,2.585499954223632812e+01,2.538999938964843750e+01,2.605999946594238281e+01,2.570499992370605469e+01,2.451000022888183594e+01,2.435499954223632812e+01,2.447500038146972656e+01,2.401499938964843750e+01,2.197999954223632812e+01,2.251499938964843750e+01,2.304000091552734375e+01,2.280999946594238281e+01,2.391500091552734375e+01,2.340999984741210938e+01,2.381500053405761719e+01,2.307500076293945312e+01,2.319499969482421875e+01,2.360499954223632812e+01,2.379999923706054688e+01,2.359000015258789062e+01,2.328000068664550781e+01,2.379000091552734375e+01,2.400000000000000000e+01,2.456500053405761719e+01,2.431500053405761719e+01,2.367000007629394531e+01,2.311499977111816406e+01,2.352000045776367188e+01,2.424500083923339844e+01,2.480500030517578125e+01,2.442499923706054688e+01,2.426499938964843750e+01,2.422999954223632812e+01,2.479999923706054688e+01,2.487500000000000000e+01,2.486499977111816406e+01,2.460000038146972656e+01,2.448999977111816406e+01,2.360499954223632812e+01,2.372500038146972656e+01,2.400499916076660156e+01,2.393499946594238281e+01,2.392000007629394531e+01,2.410000038146972656e+01,2.422500038146972656e+01,2.449500083923339844e+01,2.383499908447265625e+01,2.374500083923339844e+01,2.357500076293945312e+01,2.357999992370605469e+01,2.392000007629394531e+01,2.437999916076660156e+01,2.456500053405761719e+01,2.476000022888183594e+01,2.525499916076660156e+01,2.463500022888183594e+01,2.469499969482421875e+01,2.562000083923339844e+01,2.621500015258789062e+01,2.697500038146972656e+01,2.670999908447265625e+01,2.703000068664550781e+01,2.683499908447265625e+01,2.704500007629394531e+01,2.613999938964843750e+01,2.560000038146972656e+01,2.493000030517578125e+01,2.553499984741210938e+01,2.610000038146972656e+01,2.601000022888183594e+01,2.589500045776367188e+01,2.530500030517578125e+01,2.505500030517578125e+01,2.537999916076660156e+01,2.499500083923339844e+01,2.505999946594238281e+01,2.510499954223632812e+01,2.472999954223632812e+01,2.516500091552734375e+01,2.512000083923339844e+01,2.493499946594238281e+01,2.504000091552734375e+01,2.486000061035156250e+01,2.497999954223632812e+01,2.492000007629394531e+01,2.469000053405761719e+01,2.572500038146972656e+01,2.571500015258789062e+01,2.622500038146972656e+01,2.674500083923339844e+01,2.612500000000000000e+01,2.652000045776367188e+01,2.655500030517578125e+01,2.602000045776367188e+01,2.577499961853027344e+01,2.648500061035156250e+01,2.575000000000000000e+01,2.639500045776367188e+01,2.612000083923339844e+01,2.644499969482421875e+01,2.587500000000000000e+01,2.563500022888183594e+01,2.557500076293945312e+01,2.524500083923339844e+01,2.570999908447265625e+01,2.642499923706054688e+01,2.679000091552734375e+01,2.669499969482421875e+01,2.650000000000000000e+01,2.667000007629394531e+01,2.800499916076660156e+01,2.800499916076660156e+01,2.798500061035156250e+01,2.813500022888183594e+01,2.765500068664550781e+01,2.750000000000000000e+01,2.771999931335449219e+01,2.765999984741210938e+01,2.772999954223632812e+01,2.804000091552734375e+01,2.825000000000000000e+01,2.871999931335449219e+01,2.917000007629394531e+01,2.946500015258789062e+01,2.890999984741210938e+01,2.832500076293945312e+01,2.909000015258789062e+01,2.919499969482421875e+01,2.912999916076660156e+01,2.870999908447265625e+01,2.971999931335449219e+01,2.940500068664550781e+01,2.799500083923339844e+01,2.841500091552734375e+01,2.788999938964843750e+01,2.793499946594238281e+01,2.854000091552734375e+01,2.806500053405761719e+01,2.926499938964843750e+01,3.072999954223632812e+01,3.128499984741210938e+01,3.194000053405761719e+01,3.131999969482421875e+01,3.114999961853027344e+01,3.044499969482421875e+01,3.140999984741210938e+01,3.271500015258789062e+01,3.309500122070312500e+01,3.463999938964843750e+01,3.333499908447265625e+01,3.333499908447265625e+01,3.341999816894531250e+01,3.411500167846679688e+01,3.361999893188476562e+01,3.417499923706054688e+01,3.390499877929687500e+01,3.390499877929687500e+01,3.318000030517578125e+01,3.301499938964843750e+01,3.309500122070312500e+01,3.236999893188476562e+01,3.236999893188476562e+01,3.270500183105468750e+01,3.333000183105468750e+01,3.286000061035156250e+01,3.309999847412109375e+01,3.245999908447265625e+01,3.182500076293945312e+01,3.148999977111816406e+01,3.147500038146972656e+01,3.180500030517578125e+01,3.166500091552734375e+01,3.297499847412109375e+01,3.308000183105468750e+01,3.449499893188476562e+01,3.499499893188476562e+01,3.527000045776367188e+01,3.606499862670898438e+01,3.620500183105468750e+01,3.595999908447265625e+01,3.574000167846679688e+01,3.540499877929687500e+01,3.566999816894531250e+01,3.557500076293945312e+01,3.632500076293945312e+01,3.595000076293945312e+01,3.561999893188476562e+01,3.549000167846679688e+01,3.431999969482421875e+01,3.459500122070312500e+01,3.433499908447265625e+01,3.525000000000000000e+01,3.468000030517578125e+01,3.486000061035156250e+01,3.445500183105468750e+01,3.402000045776367188e+01,3.368500137329101562e+01,3.288999938964843750e+01,3.347999954223632812e+01,3.300500106811523438e+01,3.263000106811523438e+01,3.236999893188476562e+01,3.306499862670898438e+01,3.374000167846679688e+01,3.396500015258789062e+01,3.475999832153320312e+01,3.573500061035156250e+01,3.541500091552734375e+01,3.547000122070312500e+01,3.504499816894531250e+01,3.431499862670898438e+01,3.451499938964843750e+01,3.450999832153320312e+01,3.459999847412109375e+01,3.395000076293945312e+01,3.468000030517578125e+01,3.472000122070312500e+01,3.463499832153320312e+01,3.508499908447265625e+01,3.580500030517578125e+01,3.624000167846679688e+01,3.725500106811523438e+01,3.699499893188476562e+01,3.700000000000000000e+01,3.780500030517578125e+01,3.665000152587890625e+01,3.761999893188476562e+01,3.737500000000000000e+01,3.704999923706054688e+01,3.683499908447265625e+01,3.694499969482421875e+01,3.886000061035156250e+01,3.888000106811523438e+01,4.043999862670898438e+01,4.043999862670898438e+01,3.915999984741210938e+01,3.985499954223632812e+01,3.995500183105468750e+01,4.203499984741210938e+01,4.254499816894531250e+01,4.193000030517578125e+01,4.158000183105468750e+01,4.287500000000000000e+01,4.271500015258789062e+01,4.353499984741210938e+01,4.459000015258789062e+01,4.325500106811523438e+01,4.382500076293945312e+01,4.571500015258789062e+01,4.555500030517578125e+01,4.732500076293945312e+01,4.765499877929687500e+01,4.756000137329101562e+01,4.647999954223632812e+01,4.629999923706054688e+01,4.697000122070312500e+01,4.711999893188476562e+01,4.909999847412109375e+01,4.933499908447265625e+01,4.898500061035156250e+01,4.929000091552734375e+01,4.872000122070312500e+01,4.884500122070312500e+01,4.874000167846679688e+01,4.665999984741210938e+01,4.385499954223632812e+01,4.618999862670898438e+01,4.554999923706054688e+01,4.561000061035156250e+01,4.445000076293945312e+01,4.593999862670898438e+01,4.588000106811523438e+01,4.469499969482421875e+01,4.353499984741210938e+01,4.440999984741210938e+01,4.409500122070312500e+01,4.434500122070312500e+01,4.614500045776367188e+01,4.671500015258789062e+01,4.595999908447265625e+01,4.467499923706054688e+01,4.375999832153320312e+01,4.298500061035156250e+01,4.058499908447265625e+01,4.088000106811523438e+01,4.165499877929687500e+01,4.156999969482421875e+01,4.052000045776367188e+01,4.031499862670898438e+01,3.963499832153320312e+01,3.963499832153320312e+01,3.956499862670898438e+01,3.960499954223632812e+01,3.927000045776367188e+01,3.941999816894531250e+01,3.938999938964843750e+01,3.952500152587890625e+01,3.929999923706054688e+01,3.975999832153320312e+01,4.040499877929687500e+01,3.929999923706054688e+01,3.820000076293945312e+01,3.747000122070312500e+01,3.735499954223632812e+01,3.747999954223632812e+01,3.747999954223632812e+01,3.804499816894531250e+01,3.761999893188476562e+01,3.734999847412109375e+01,3.661000061035156250e+01,3.706499862670898438e+01,3.764500045776367188e+01,3.764500045776367188e+01,3.790499877929687500e+01,3.786000061035156250e+01,3.745999908447265625e+01,3.598500061035156250e+01,3.500500106811523438e+01,3.645500183105468750e+01,3.629499816894531250e+01,3.561500167846679688e+01,3.540499877929687500e+01,3.468999862670898438e+01,3.479000091552734375e+01,3.438999938964843750e+01,3.393999862670898438e+01,3.500000000000000000e+01,3.693999862670898438e+01,3.784000015258789062e+01,3.849499893188476562e+01,3.845999908447265625e+01,3.845000076293945312e+01,3.738999938964843750e+01,3.634000015258789062e+01,3.561000061035156250e+01,3.480500030517578125e+01,3.384999847412109375e+01,3.354499816894531250e+01,3.484999847412109375e+01,3.649000167846679688e+01,3.604499816894531250e+01,3.702999877929687500e+01,3.670500183105468750e+01,3.766999816894531250e+01,3.795999908447265625e+01,3.738999938964843750e+01,3.638999938964843750e+01,3.650000000000000000e+01,3.604000091552734375e+01,3.679499816894531250e+01,3.740000152587890625e+01,3.722000122070312500e+01,3.699000167846679688e+01,3.705500030517578125e+01,3.826499938964843750e+01,3.790000152587890625e+01,3.857500076293945312e+01,3.957500076293945312e+01,4.004999923706054688e+01,4.211000061035156250e+01,4.188999938964843750e+01,4.186999893188476562e+01,4.215499877929687500e+01,4.154000091552734375e+01,4.140000152587890625e+01,4.202500152587890625e+01,4.234500122070312500e+01,4.175999832153320312e+01,4.334000015258789062e+01,4.452999877929687500e+01,4.404000091552734375e+01,4.527000045776367188e+01,4.477000045776367188e+01,4.413999938964843750e+01,4.365499877929687500e+01,4.395500183105468750e+01,4.374499893188476562e+01,4.306499862670898438e+01,4.211500167846679688e+01,4.120000076293945312e+01,4.081999969482421875e+01,4.104000091552734375e+01,4.086000061035156250e+01,4.034500122070312500e+01,4.198500061035156250e+01,4.211500167846679688e+01,4.336999893188476562e+01,4.345000076293945312e+01,4.392499923706054688e+01,4.408000183105468750e+01,4.357500076293945312e+01,4.377000045776367188e+01,4.351499938964843750e+01,4.326499938964843750e+01,4.219499969482421875e+01,4.197999954223632812e+01,4.200999832153320312e+01,4.220500183105468750e+01,4.361999893188476562e+01,4.383000183105468750e+01,4.438000106811523438e+01,4.497000122070312500e+01,4.444499969482421875e+01,4.445000076293945312e+01,4.449499893188476562e+01,4.515499877929687500e+01,4.529000091552734375e+01,4.585499954223632812e+01,4.572000122070312500e+01,4.559999847412109375e+01,4.582500076293945312e+01,4.546500015258789062e+01,4.492499923706054688e+01,4.397000122070312500e+01,4.233000183105468750e+01,4.349499893188476562e+01,4.284999847412109375e+01,4.271500015258789062e+01,4.360499954223632812e+01,4.490000152587890625e+01,4.465499877929687500e+01,4.504999923706054688e+01,4.518000030517578125e+01,4.502999877929687500e+01,4.564500045776367188e+01,4.565499877929687500e+01,4.603499984741210938e+01,4.707500076293945312e+01,4.604499816894531250e+01,4.546500015258789062e+01,4.488000106811523438e+01,4.549499893188476562e+01,4.546500015258789062e+01,4.565999984741210938e+01,4.608499908447265625e+01,4.604999923706054688e+01,4.588000106811523438e+01,4.574499893188476562e+01,4.575500106811523438e+01,4.577000045776367188e+01,4.487500000000000000e+01,4.400999832153320312e+01,4.325000000000000000e+01,4.252999877929687500e+01,4.202000045776367188e+01,4.047499847412109375e+01,4.061000061035156250e+01,4.015499877929687500e+01,3.897000122070312500e+01,3.849000167846679688e+01,3.839500045776367188e+01,3.997999954223632812e+01,3.998500061035156250e+01,3.915999984741210938e+01,3.834999847412109375e+01,3.662500000000000000e+01,3.674499893188476562e+01,3.572499847412109375e+01,3.545000076293945312e+01,3.467499923706054688e+01,3.536999893188476562e+01,3.499000167846679688e+01,3.338999938964843750e+01,3.524000167846679688e+01,3.704499816894531250e+01,3.663999938964843750e+01,3.857500076293945312e+01,3.745500183105468750e+01,3.763499832153320312e+01,3.830500030517578125e+01,3.846500015258789062e+01,3.658499908447265625e+01,3.646500015258789062e+01,3.688999938964843750e+01,3.740499877929687500e+01,3.716500091552734375e+01,3.690999984741210938e+01,3.770999908447265625e+01,3.759000015258789062e+01,3.615499877929687500e+01,3.606000137329101562e+01,3.571500015258789062e+01,3.749499893188476562e+01,3.694499969482421875e+01,3.691999816894531250e+01,3.670500183105468750e+01,3.590000152587890625e+01,3.490999984741210938e+01,3.418000030517578125e+01,3.513499832153320312e+01,3.625500106811523438e+01,3.672999954223632812e+01,3.790000152587890625e+01,3.832500076293945312e+01,3.872999954223632812e+01,3.863999938964843750e+01,3.770999908447265625e+01,3.904000091552734375e+01,3.957500076293945312e+01,3.836000061035156250e+01,3.830500030517578125e+01,3.895999908447265625e+01,4.112500000000000000e+01,4.149499893188476562e+01,4.152500152587890625e+01,4.117499923706054688e+01,4.140000152587890625e+01,4.179000091552734375e+01,4.136500167846679688e+01,4.034500122070312500e+01,4.004499816894531250e+01,3.904499816894531250e+01,3.784500122070312500e+01,3.854000091552734375e+01,3.841999816894531250e+01,3.769499969482421875e+01,3.598500061035156250e+01,3.503499984741210938e+01,3.401499938964843750e+01,3.537500000000000000e+01,3.521500015258789062e+01,3.617499923706054688e+01,3.569499969482421875e+01,3.567499923706054688e+01,3.666999816894531250e+01,3.965000152587890625e+01,3.956000137329101562e+01,3.957500076293945312e+01,3.939500045776367188e+01,3.885499954223632812e+01,3.820500183105468750e+01,3.787500000000000000e+01,3.722000122070312500e+01,3.740000152587890625e+01,3.752500152587890625e+01,3.579000091552734375e+01,3.511000061035156250e+01,3.594499969482421875e+01,3.593500137329101562e+01,3.522000122070312500e+01,3.509500122070312500e+01,3.360499954223632812e+01,3.277999877929687500e+01,3.312500000000000000e+01,3.377999877929687500e+01,3.363999938964843750e+01,3.534000015258789062e+01,3.584500122070312500e+01,3.569499969482421875e+01,3.593500137329101562e+01,3.652999877929687500e+01,3.708000183105468750e+01,3.636000061035156250e+01,3.629499816894531250e+01,3.636000061035156250e+01,3.620000076293945312e+01,3.675500106811523438e+01,3.606499862670898438e+01,3.634999847412109375e+01,3.815999984741210938e+01,3.833499908447265625e+01,3.915999984741210938e+01,4.102999877929687500e+01,4.032500076293945312e+01,3.914500045776367188e+01,3.995000076293945312e+01,4.012500000000000000e+01,3.992499923706054688e+01,4.029000091552734375e+01,4.127999877929687500e+01,4.161000061035156250e+01,4.125500106811523438e+01,4.170500183105468750e+01,4.168500137329101562e+01,4.068000030517578125e+01,4.161000061035156250e+01,4.336999893188476562e+01,4.423500061035156250e+01,4.443999862670898438e+01,4.512500000000000000e+01,4.243999862670898438e+01,4.233000183105468750e+01,4.097499847412109375e+01,3.999000167846679688e+01,4.063499832153320312e+01,4.062500000000000000e+01,4.002999877929687500e+01,4.149000167846679688e+01,4.056000137329101562e+01,4.051499938964843750e+01,4.038999938964843750e+01,4.150999832153320312e+01,4.241999816894531250e+01,4.291500091552734375e+01,4.325999832153320312e+01,4.280500030517578125e+01,4.276499938964843750e+01,4.161999893188476562e+01,4.243500137329101562e+01,4.304999923706054688e+01,4.193500137329101562e+01,4.268999862670898438e+01,4.249000167846679688e+01,4.242499923706054688e+01,4.179499816894531250e+01,4.209999847412109375e+01,4.259999847412109375e+01,4.320999908447265625e+01,4.425999832153320312e+01,4.402999877929687500e+01,4.356999969482421875e+01,4.336999893188476562e+01,4.305500030517578125e+01,4.331999969482421875e+01,4.281499862670898438e+01,4.315999984741210938e+01,4.320999908447265625e+01,4.277500152587890625e+01,4.307500076293945312e+01,4.299000167846679688e+01,4.168500137329101562e+01,4.145000076293945312e+01,4.107500076293945312e+01,4.076499938964843750e+01,4.156499862670898438e+01,4.197999954223632812e+01,4.192499923706054688e+01,4.145000076293945312e+01,4.130500030517578125e+01,4.093000030517578125e+01,4.070999908447265625e+01,4.063499832153320312e+01,4.083000183105468750e+01,4.152999877929687500e+01,4.131000137329101562e+01,4.168500137329101562e+01,4.087500000000000000e+01,3.990499877929687500e+01,4.037500000000000000e+01,4.110499954223632812e+01,4.050500106811523438e+01,4.008000183105468750e+01,4.070500183105468750e+01,4.127999877929687500e+01,4.158499908447265625e+01,4.208499908447265625e+01,4.154999923706054688e+01,4.186999893188476562e+01,4.116999816894531250e+01,4.125500106811523438e+01,4.140999984741210938e+01,4.179999923706054688e+01,4.185499954223632812e+01,4.310499954223632812e+01,4.253499984741210938e+01,4.331000137329101562e+01,4.292499923706054688e+01,4.224000167846679688e+01,4.241500091552734375e+01,4.227999877929687500e+01,4.280500030517578125e+01,4.283499908447265625e+01,4.341999816894531250e+01,4.368000030517578125e+01,4.361500167846679688e+01,4.458499908447265625e+01,4.450000000000000000e+01,4.445500183105468750e+01,4.483499908447265625e+01,4.523500061035156250e+01,4.506999969482421875e+01,4.513999938964843750e+01,4.540999984741210938e+01,4.511000061035156250e+01,4.463499832153320312e+01,4.475000000000000000e+01,4.425000000000000000e+01,4.400500106811523438e+01,4.340499877929687500e+01,4.313499832153320312e+01,4.299000167846679688e+01,4.320000076293945312e+01,4.267499923706054688e+01,4.164500045776367188e+01,4.080500030517578125e+01,4.069499969482421875e+01,4.044499969482421875e+01,4.006999969482421875e+01,4.007500076293945312e+01,4.092499923706054688e+01,4.136500167846679688e+01,4.093500137329101562e+01,4.127500152587890625e+01,4.056999969482421875e+01,4.104999923706054688e+01,4.160499954223632812e+01,4.246500015258789062e+01,4.181499862670898438e+01,4.233000183105468750e+01,4.275500106811523438e+01,4.274499893188476562e+01,4.354999923706054688e+01,4.374000167846679688e+01,4.377999877929687500e+01,4.368500137329101562e+01,4.351499938964843750e+01,4.274000167846679688e+01,4.145000076293945312e+01,4.018999862670898438e+01,4.076499938964843750e+01,4.075000000000000000e+01,4.070500183105468750e+01,4.062500000000000000e+01,4.068000030517578125e+01,4.009500122070312500e+01,4.009999847412109375e+01,4.043000030517578125e+01,4.032500076293945312e+01,4.042499923706054688e+01,4.070000076293945312e+01,4.061999893188476562e+01,4.097000122070312500e+01,4.292499923706054688e+01,4.284500122070312500e+01,4.230500030517578125e+01,4.469499969482421875e+01,4.399000167846679688e+01,4.467499923706054688e+01,4.378499984741210938e+01,4.388000106811523438e+01,4.457500076293945312e+01,4.497000122070312500e+01,4.493000030517578125e+01,4.588000106811523438e+01,4.570999908447265625e+01,4.602999877929687500e+01,4.631499862670898438e+01,4.590999984741210938e+01,4.797999954223632812e+01,4.826499938964843750e+01,4.715499877929687500e+01,4.704499816894531250e+01,4.702999877929687500e+01,4.825500106811523438e+01,4.822000122070312500e+01,4.865999984741210938e+01,4.880500030517578125e+01,4.904499816894531250e+01,4.861500167846679688e+01,4.797000122070312500e+01,4.831499862670898438e+01,4.838499832153320312e+01,4.754000091552734375e+01,4.796500015258789062e+01,4.774000167846679688e+01,4.817499923706054688e+01,4.777500152587890625e+01,4.722999954223632812e+01,4.656000137329101562e+01,4.620000076293945312e+01,4.587500000000000000e+01,4.561500167846679688e+01,4.586000061035156250e+01,4.633000183105468750e+01,4.629999923706054688e+01,4.618999862670898438e+01,4.687500000000000000e+01,4.613499832153320312e+01,4.720000076293945312e+01,4.818000030517578125e+01,4.834000015258789062e+01,4.831000137329101562e+01,4.826499938964843750e+01,4.813000106811523438e+01,4.820500183105468750e+01,5.058000183105468750e+01,5.002999877929687500e+01,4.983499908447265625e+01,4.854000091552734375e+01,4.820500183105468750e+01,4.890000152587890625e+01,4.973500061035156250e+01,5.268999862670898438e+01,5.218500137329101562e+01,5.175500106811523438e+01,5.205500030517578125e+01,5.240999984741210938e+01,5.352000045776367188e+01,5.388499832153320312e+01,5.383000183105468750e+01,5.402999877929687500e+01,5.427000045776367188e+01,5.377000045776367188e+01,5.266500091552734375e+01,5.222999954223632812e+01,5.206000137329101562e+01,5.240499877929687500e+01,5.153499984741210938e+01,5.072999954223632812e+01,5.198500061035156250e+01,5.250000000000000000e+01,5.163999938964843750e+01,5.120000076293945312e+01,5.031999969482421875e+01,5.012500000000000000e+01,5.031999969482421875e+01,5.018999862670898438e+01,4.975000000000000000e+01,5.062500000000000000e+01,5.025500106811523438e+01,5.050000000000000000e+01,5.088000106811523438e+01,5.061000061035156250e+01,5.111500167846679688e+01,5.072499847412109375e+01,5.083000183105468750e+01,5.129000091552734375e+01,5.172000122070312500e+01,5.156999969482421875e+01,5.154999923706054688e+01,5.149499893188476562e+01,5.075999832153320312e+01,4.996500015258789062e+01,5.034500122070312500e+01,5.008499908447265625e+01,5.049000167846679688e+01,5.001499938964843750e+01,4.940000152587890625e+01,4.956999969482421875e+01,4.955500030517578125e+01,4.936500167846679688e+01,5.000999832153320312e+01,4.936000061035156250e+01,4.902500152587890625e+01,4.888999938964843750e+01,4.902500152587890625e+01,4.959999847412109375e+01,4.899499893188476562e+01,4.929999923706054688e+01,4.961000061035156250e+01,4.929999923706054688e+01,4.846500015258789062e+01,4.917499923706054688e+01,4.896500015258789062e+01,4.866500091552734375e+01,4.872999954223632812e+01,4.804499816894531250e+01,4.697000122070312500e+01,4.822000122070312500e+01,4.829999923706054688e+01,4.882500076293945312e+01,4.805500030517578125e+01,4.865000152587890625e+01,4.879499816894531250e+01,4.815000152587890625e+01,4.740499877929687500e+01,4.659500122070312500e+01,4.499000167846679688e+01,4.440000152587890625e+01,4.479499816894531250e+01,4.445000076293945312e+01,4.406000137329101562e+01,4.181999969482421875e+01,4.385499954223632812e+01,4.363499832153320312e+01,4.521500015258789062e+01,4.641999816894531250e+01,4.508000183105468750e+01,4.544499969482421875e+01,4.622999954223632812e+01,4.482500076293945312e+01,4.568500137329101562e+01,4.525000000000000000e+01,4.473500061035156250e+01,4.481000137329101562e+01,4.516500091552734375e+01,4.502000045776367188e+01,4.475999832153320312e+01,4.559500122070312500e+01,4.459000015258789062e+01,4.572000122070312500e+01,4.765999984741210938e+01,4.819499969482421875e+01,4.761500167846679688e+01,4.695000076293945312e+01,4.683000183105468750e+01,4.631000137329101562e+01,4.493999862670898438e+01,4.515499877929687500e+01,4.565999984741210938e+01,4.559000015258789062e+01,4.507500076293945312e+01,4.508499908447265625e+01,4.494499969482421875e+01,4.579499816894531250e+01,4.576499938964843750e+01,4.579499816894531250e+01,4.545500183105468750e+01,4.486500167846679688e+01,4.419499969482421875e+01,4.263499832153320312e+01,4.220999908447265625e+01,4.220500183105468750e+01,4.252500152587890625e+01,4.315999984741210938e+01,4.341999816894531250e+01,4.420999908447265625e+01,4.302000045776367188e+01,4.174499893188476562e+01,4.007500076293945312e+01,4.099499893188476562e+01,4.029499816894531250e+01,3.990000152587890625e+01,4.092499923706054688e+01,4.174000167846679688e+01,4.152500152587890625e+01,4.017499923706054688e+01,4.013000106811523438e+01,3.975000000000000000e+01,3.975500106811523438e+01,3.986999893188476562e+01,3.953499984741210938e+01,4.024000167846679688e+01,3.965499877929687500e+01,3.995999908447265625e+01,3.854999923706054688e+01,3.681999969482421875e+01,3.794499969482421875e+01,3.814500045776367188e+01,3.813000106811523438e+01,3.790000152587890625e+01,3.491999816894531250e+01,3.468000030517578125e+01,3.465000152587890625e+01,3.398500061035156250e+01,3.364500045776367188e+01,3.491500091552734375e+01,3.470500183105468750e+01,3.499499893188476562e+01,3.560499954223632812e+01,3.384500122070312500e+01,3.343500137329101562e+01,3.177000045776367188e+01,3.304999923706054688e+01,3.415999984741210938e+01,3.276499938964843750e+01,3.097500038146972656e+01,2.956500053405761719e+01,2.970999908447265625e+01,2.864500045776367188e+01,2.768499946594238281e+01,2.853000068664550781e+01,2.868499946594238281e+01,2.675499916076660156e+01,2.568499946594238281e+01,2.707500076293945312e+01,2.571999931335449219e+01,2.486499977111816406e+01,2.298500061035156250e+01,2.439999961853027344e+01,2.742000007629394531e+01,2.809000015258789062e+01,2.862999916076660156e+01,2.983499908447265625e+01,2.970000076293945312e+01,3.007500076293945312e+01,3.011000061035156250e+01,2.964500045776367188e+01,2.962000083923339844e+01,3.162000083923339844e+01,3.057999992370605469e+01,2.959499931335449219e+01,3.004999923706054688e+01,2.994499969482421875e+01,3.003000068664550781e+01,2.979000091552734375e+01,2.850499916076660156e+01,2.868000030517578125e+01,2.915999984741210938e+01,2.894499969482421875e+01,2.912000083923339844e+01,2.949500083923339844e+01,3.029000091552734375e+01,3.123500061035156250e+01,3.270000076293945312e+01,3.471500015258789062e+01,3.352500152587890625e+01,3.450000000000000000e+01,3.567499923706054688e+01,3.920000076293945312e+01,3.945000076293945312e+01,3.922499847412109375e+01,4.112500000000000000e+01,4.012500000000000000e+01,3.817499923706054688e+01,3.987500000000000000e+01,3.987500000000000000e+01,4.107500076293945312e+01,4.132500076293945312e+01,4.275000000000000000e+01,4.070000076293945312e+01,3.940000152587890625e+01,3.897499847412109375e+01,3.820000076293945312e+01,3.742499923706054688e+01,3.684999847412109375e+01,3.779999923706054688e+01,3.904999923706054688e+01,3.870000076293945312e+01,3.940000152587890625e+01,3.879999923706054688e+01,3.877500152587890625e+01,3.952500152587890625e+01,3.902500152587890625e+01,3.890000152587890625e+01,3.820000076293945312e+01,3.940000152587890625e+01,3.965000152587890625e+01,3.947499847412109375e+01,3.895000076293945312e+01,3.925000000000000000e+01,3.947499847412109375e+01,4.127500152587890625e+01,4.009999847412109375e+01,4.022499847412109375e+01,3.947499847412109375e+01,3.854999923706054688e+01,3.857500076293945312e+01,3.917499923706054688e+01,3.997499847412109375e+01,3.917499923706054688e+01,3.972499847412109375e+01,4.175000000000000000e+01,4.107500076293945312e+01,4.202500152587890625e+01,4.220000076293945312e+01,4.129999923706054688e+01,4.204999923706054688e+01,4.327500152587890625e+01,4.134999847412109375e+01,4.200000000000000000e+01,4.240000152587890625e+01,4.107500076293945312e+01,4.154999923706054688e+01,4.087500000000000000e+01,3.890000152587890625e+01,3.992499923706054688e+01,4.004999923706054688e+01,4.095000076293945312e+01,4.084999847412109375e+01,3.972499847412109375e+01,4.132500076293945312e+01,4.177500152587890625e+01,4.190000152587890625e+01,4.190000152587890625e+01,4.072499847412109375e+01,3.995000076293945312e+01,3.997499847412109375e+01,3.934999847412109375e+01,3.852500152587890625e+01,3.962500000000000000e+01,3.859999847412109375e+01,3.842499923706054688e+01,3.837500000000000000e+01,3.842499923706054688e+01,3.897499847412109375e+01,3.904999923706054688e+01,3.900000000000000000e+01,3.884999847412109375e+01,3.792499923706054688e+01,3.712500000000000000e+01,3.715000152587890625e+01,3.722499847412109375e+01,3.709999847412109375e+01,3.632500076293945312e+01,3.672499847412109375e+01,3.679999923706054688e+01,3.765000152587890625e+01,3.757500076293945312e+01,3.832500076293945312e+01,3.979999923706054688e+01,3.990000152587890625e+01,4.029999923706054688e+01,4.042499923706054688e+01,4.204999923706054688e+01,4.284999847412109375e+01,4.240000152587890625e+01,4.254999923706054688e+01,4.172499847412109375e+01,4.170000076293945312e+01,4.297499847412109375e+01,4.300000000000000000e+01,4.202500152587890625e+01,4.297499847412109375e+01,4.575000000000000000e+01,4.572499847412109375e+01,4.604999923706054688e+01,4.690000152587890625e+01,4.807500076293945312e+01,4.775000000000000000e+01,4.690000152587890625e+01,4.792499923706054688e+01,4.692499923706054688e+01,4.722499847412109375e+01,4.650000000000000000e+01,4.877500152587890625e+01,4.907500076293945312e+01,4.865000152587890625e+01,4.670000076293945312e+01,4.547499847412109375e+01,4.717499923706054688e+01,4.790000152587890625e+01,4.675000000000000000e+01,4.745000076293945312e+01,4.745000076293945312e+01,4.707500076293945312e+01,4.745000076293945312e+01,4.612500000000000000e+01,4.520000076293945312e+01,4.612500000000000000e+01,4.647499847412109375e+01,4.615000152587890625e+01,4.570000076293945312e+01,4.597499847412109375e+01,4.765000152587890625e+01,4.892499923706054688e+01,5.129999923706054688e+01,5.207500076293945312e+01,5.107500076293945312e+01,5.372499847412109375e+01,5.745000076293945312e+01,5.820000076293945312e+01,5.965000152587890625e+01,6.227500152587890625e+01,6.325000000000000000e+01,6.025000000000000000e+01,5.907500076293945312e+01,5.842499923706054688e+01,5.784999847412109375e+01,5.807500076293945312e+01,5.884999847412109375e+01,5.784999847412109375e+01,6.117499923706054688e+01,6.104999923706054688e+01,6.340000152587890625e+01,6.382500076293945312e+01,6.287500000000000000e+01,6.327500152587890625e+01,6.320000076293945312e+01,6.132500076293945312e+01,5.957500076293945312e+01,6.254999923706054688e+01,6.317499923706054688e+01,6.137500000000000000e+01,6.157500076293945312e+01,6.340000152587890625e+01,6.594999694824218750e+01,6.582499694824218750e+01,6.477500152587890625e+01,6.547499847412109375e+01,6.684999847412109375e+01,6.572499847412109375e+01,6.540000152587890625e+01,6.582499694824218750e+01,6.452500152587890625e+01,6.329999923706054688e+01,5.934999847412109375e+01,5.809999847412109375e+01,5.950000000000000000e+01,5.695000076293945312e+01,5.847499847412109375e+01,6.202500152587890625e+01,6.259999847412109375e+01,6.215000152587890625e+01,6.292499923706054688e+01,6.265000152587890625e+01,6.184999847412109375e+01,6.229999923706054688e+01,6.187500000000000000e+01,5.912500000000000000e+01,5.977500152587890625e+01,5.975000000000000000e+01,6.000000000000000000e+01,5.902500152587890625e+01,5.990000152587890625e+01,5.972499847412109375e+01,5.954999923706054688e+01,5.845000076293945312e+01,5.657500076293945312e+01,5.707500076293945312e+01,5.740000152587890625e+01,5.587500000000000000e+01,5.717499923706054688e+01,5.942499923706054688e+01,6.020000076293945312e+01,5.902500152587890625e+01,6.125000000000000000e+01,6.137500000000000000e+01,5.940000152587890625e+01,5.890000152587890625e+01,6.090000152587890625e+01,6.040000152587890625e+01,6.217499923706054688e+01,6.175000000000000000e+01,6.292499923706054688e+01,6.265000152587890625e+01,6.232500076293945312e+01,6.340000152587890625e+01,6.265000152587890625e+01,6.200000000000000000e+01,6.409999847412109375e+01,6.377500152587890625e+01,6.407499694824218750e+01,6.100000000000000000e+01,6.117499923706054688e+01,6.282500076293945312e+01,6.290000152587890625e+01,6.415000152587890625e+01,6.279999923706054688e+01,6.325000000000000000e+01,6.107500076293945312e+01,6.275000000000000000e+01,6.270000076293945312e+01,6.279999923706054688e+01,6.172499847412109375e+01,6.075000000000000000e+01,6.117499923706054688e+01,6.592500305175781250e+01,6.419999694824218750e+01,6.780000305175781250e+01,6.934999847412109375e+01,6.934999847412109375e+01,6.580000305175781250e+01,6.794999694824218750e+01,6.922499847412109375e+01,7.025000000000000000e+01,7.075000000000000000e+01,6.922499847412109375e+01,6.982499694824218750e+01,6.940000152587890625e+01,6.969999694824218750e+01,7.097499847412109375e+01,7.205000305175781250e+01,7.297499847412109375e+01,7.244999694824218750e+01,7.250000000000000000e+01,7.319999694824218750e+01,7.267500305175781250e+01,7.109999847412109375e+01,6.994999694824218750e+01,7.200000000000000000e+01,7.172499847412109375e+01,7.144999694824218750e+01,7.094999694824218750e+01,7.375000000000000000e+01,7.312500000000000000e+01,7.205000305175781250e+01,7.175000000000000000e+01,7.380000305175781250e+01,7.565000152587890625e+01,7.392500305175781250e+01,7.325000000000000000e+01,7.482499694824218750e+01,7.377500152587890625e+01,7.297499847412109375e+01,7.062500000000000000e+01,6.915000152587890625e+01,7.037500000000000000e+01,7.107499694824218750e+01,7.119999694824218750e+01,7.007499694824218750e+01,6.709999847412109375e+01,6.925000000000000000e+01,7.102500152587890625e+01,7.284999847412109375e+01,7.282499694824218750e+01,7.325000000000000000e+01,7.380000305175781250e+01,7.384999847412109375e+01,7.455000305175781250e+01,7.530000305175781250e+01,7.580000305175781250e+01,7.525000000000000000e+01,7.457499694824218750e+01,7.392500305175781250e+01,7.282499694824218750e+01,7.322499847412109375e+01,7.440000152587890625e+01,7.444999694824218750e+01,7.487500000000000000e+01,7.415000152587890625e+01,7.402500152587890625e+01,7.240000152587890625e+01,7.222499847412109375e+01,7.330000305175781250e+01,7.247499847412109375e+01,7.225000000000000000e+01,7.190000152587890625e+01,7.184999847412109375e+01,7.252500152587890625e+01,7.250000000000000000e+01,7.215000152587890625e+01,7.102500152587890625e+01,7.242500305175781250e+01,7.159999847412109375e+01,7.007499694824218750e+01,6.855000305175781250e+01,6.977500152587890625e+01,7.030000305175781250e+01,6.867500305175781250e+01,6.987500000000000000e+01,7.040000152587890625e+01,7.012500000000000000e+01,6.955000305175781250e+01,6.840000152587890625e+01,6.847499847412109375e+01,6.940000152587890625e+01,7.132499694824218750e+01,7.072499847412109375e+01,7.002500152587890625e+01,6.940000152587890625e+01,7.109999847412109375e+01,7.509999847412109375e+01,7.537500000000000000e+01,7.307499694824218750e+01,7.350000000000000000e+01,7.137500000000000000e+01,6.940000152587890625e+01,6.912500000000000000e+01,6.977500152587890625e+01,6.792500305175781250e+01,6.832499694824218750e+01,7.025000000000000000e+01,7.040000152587890625e+01,6.967500305175781250e+01,6.882499694824218750e+01,6.765000152587890625e+01,6.622499847412109375e+01,6.815000152587890625e+01,6.665000152587890625e+01,6.557499694824218750e+01,6.594999694824218750e+01,6.600000000000000000e+01,6.669999694824218750e+01,6.522499847412109375e+01,6.534999847412109375e+01,6.525000000000000000e+01,6.527500152587890625e+01,6.444999694824218750e+01,6.462500000000000000e+01,6.617500305175781250e+01,6.550000000000000000e+01,6.580000305175781250e+01,6.397499847412109375e+01,6.387500000000000000e+01,6.390000152587890625e+01,6.452500152587890625e+01,6.329999923706054688e+01,6.132500076293945312e+01,6.365000152587890625e+01,6.507499694824218750e+01,6.565000152587890625e+01,6.822499847412109375e+01,6.740000152587890625e+01,6.415000152587890625e+01,6.284999847412109375e+01,6.562500000000000000e+01,6.750000000000000000e+01,6.527500152587890625e+01,6.600000000000000000e+01,6.837500000000000000e+01,6.937500000000000000e+01,6.840000152587890625e+01,6.917500305175781250e+01,7.050000000000000000e+01,7.127500152587890625e+01,7.025000000000000000e+01,7.052500152587890625e+01,7.065000152587890625e+01,7.212500000000000000e+01,7.150000000000000000e+01,7.150000000000000000e+01,7.140000152587890625e+01,6.950000000000000000e+01,6.894999694824218750e+01,6.805000305175781250e+01,6.762500000000000000e+01,6.650000000000000000e+01,6.787500000000000000e+01,6.807499694824218750e+01,6.607499694824218750e+01,6.590000152587890625e+01,6.632499694824218750e+01,6.752500152587890625e+01,7.044999694824218750e+01,7.027500152587890625e+01,7.072499847412109375e+01,7.172499847412109375e+01,7.112500000000000000e+01,7.067500305175781250e+01,7.469999694824218750e+01,7.372499847412109375e+01,7.367500305175781250e+01,7.390000152587890625e+01,7.500000000000000000e+01,7.690000152587890625e+01,7.762500000000000000e+01,7.797499847412109375e+01,7.682499694824218750e+01,7.565000152587890625e+01,7.615000152587890625e+01,7.605000305175781250e+01,7.840000152587890625e+01,7.794999694824218750e+01,7.755000305175781250e+01,7.669999694824218750e+01,7.584999847412109375e+01,7.075000000000000000e+01,6.980000305175781250e+01,7.050000000000000000e+01,7.000000000000000000e+01,6.984999847412109375e+01,6.844999694824218750e+01,6.869999694824218750e+01,6.850000000000000000e+01,6.844999694824218750e+01,6.784999847412109375e+01,6.755000305175781250e+01,6.755000305175781250e+01,6.844999694824218750e+01,6.775000000000000000e+01,6.794999694824218750e+01,6.719999694824218750e+01,6.734999847412109375e+01,6.509999847412109375e+01,6.450000000000000000e+01,6.709999847412109375e+01,6.759999847412109375e+01,6.734999847412109375e+01,6.715000152587890625e+01,6.650000000000000000e+01,6.690000152587890625e+01,6.104999923706054688e+01,6.254999923706054688e+01,6.059999847412109375e+01,6.179999923706054688e+01,6.254999923706054688e+01,6.125000000000000000e+01,5.929999923706054688e+01,5.925000000000000000e+01,5.929999923706054688e+01,5.765000152587890625e+01,5.715000152587890625e+01,5.809999847412109375e+01,5.970000076293945312e+01,5.970000076293945312e+01,6.045000076293945312e+01,6.100000000000000000e+01,6.000000000000000000e+01,6.045000076293945312e+01,6.315000152587890625e+01,6.550000000000000000e+01,6.359999847412109375e+01,6.425000000000000000e+01,6.459999847412109375e+01,6.409999847412109375e+01,6.450000000000000000e+01,6.405000305175781250e+01,6.530000305175781250e+01,6.505000305175781250e+01,6.534999847412109375e+01,6.519999694824218750e+01,6.459999847412109375e+01,6.430000305175781250e+01,6.640000152587890625e+01,6.475000000000000000e+01,6.430000305175781250e+01,6.425000000000000000e+01,6.450000000000000000e+01,6.500000000000000000e+01,6.540000152587890625e+01,5.750000000000000000e+01,5.704999923706054688e+01,5.720000076293945312e+01,5.665000152587890625e+01,5.629999923706054688e+01,5.509999847412109375e+01,5.434999847412109375e+01,5.475000000000000000e+01,5.515000152587890625e+01,5.525000000000000000e+01,5.454999923706054688e+01,5.459999847412109375e+01,5.420000076293945312e+01,5.370000076293945312e+01,5.365000152587890625e+01,5.679999923706054688e+01,5.679999923706054688e+01,5.534999847412109375e+01,5.695000076293945312e+01,5.634999847412109375e+01,5.695000076293945312e+01,5.695000076293945312e+01,5.675000000000000000e+01,5.890000152587890625e+01,5.859999847412109375e+01,5.884999847412109375e+01,5.729999923706054688e+01,5.700000000000000000e+01,5.679999923706054688e+01,5.754999923706054688e+01,5.740000152587890625e+01,5.504999923706054688e+01,5.545000076293945312e+01,5.459999847412109375e+01,5.354999923706054688e+01,5.359999847412109375e+01,5.434999847412109375e+01,5.545000076293945312e+01,5.509999847412109375e+01,5.629999923706054688e+01,5.615000152587890625e+01,5.634999847412109375e+01,5.615000152587890625e+01,5.675000000000000000e+01,5.690000152587890625e+01,5.640000152587890625e+01,5.600000000000000000e+01,5.684999847412109375e+01,5.579999923706054688e+01,5.579999923706054688e+01,5.490000152587890625e+01,5.254999923706054688e+01,5.259999847412109375e+01,5.229999923706054688e+01,4.825000000000000000e+01,5.000000000000000000e+01,4.804999923706054688e+01,4.784999847412109375e+01,4.809999847412109375e+01,4.859999847412109375e+01,4.765000152587890625e+01,4.759999847412109375e+01,4.859999847412109375e+01,4.720000076293945312e+01,4.745000076293945312e+01,4.645000076293945312e+01,4.615000152587890625e+01,4.679999923706054688e+01,4.654999923706054688e+01,4.609999847412109375e+01,4.504999923706054688e+01,4.579999923706054688e+01,4.609999847412109375e+01,4.459999847412109375e+01,4.525000000000000000e+01,4.375000000000000000e+01,4.309999847412109375e+01,4.429999923706054688e+01,4.465000152587890625e+01,4.570000076293945312e+01,4.690000152587890625e+01,4.840000152587890625e+01,4.945000076293945312e+01,4.815000152587890625e+01,4.629999923706054688e+01,4.495000076293945312e+01,4.604999923706054688e+01,4.620000076293945312e+01,4.765000152587890625e+01,5.000000000000000000e+01,4.945000076293945312e+01,4.990000152587890625e+01,4.965000152587890625e+01,4.895000076293945312e+01,4.895000076293945312e+01,4.854999923706054688e+01,4.820000076293945312e+01,4.759999847412109375e+01,4.834999847412109375e+01,4.990000152587890625e+01,4.990000152587890625e+01,5.045000076293945312e+01,4.979999923706054688e+01,4.970000076293945312e+01,4.754999923706054688e+01,4.695000076293945312e+01,4.659999847412109375e+01,4.609999847412109375e+01,4.675000000000000000e+01,4.495000076293945312e+01,4.375000000000000000e+01,4.395000076293945312e+01,4.284999847412109375e+01,4.325000000000000000e+01,4.359999847412109375e+01,4.409999847412109375e+01,4.465000152587890625e+01,4.509999847412109375e+01,4.400000000000000000e+01,4.600000000000000000e+01,4.745000076293945312e+01,4.815000152587890625e+01,4.834999847412109375e+01,4.795000076293945312e+01,4.640000152587890625e+01,4.595000076293945312e+01,4.654999923706054688e+01,4.695000076293945312e+01,4.884999847412109375e+01,4.900000000000000000e+01,4.815000152587890625e+01,4.925000000000000000e+01,4.900000000000000000e+01,4.850000000000000000e+01,4.884999847412109375e+01,5.000000000000000000e+01,5.084999847412109375e+01,5.054999923706054688e+01,5.034999847412109375e+01,4.970000076293945312e+01,5.050000000000000000e+01,4.950000000000000000e+01,4.945000076293945312e+01,5.054999923706054688e+01,5.275000000000000000e+01,5.275000000000000000e+01,5.240000152587890625e+01,5.234999847412109375e+01,5.095000076293945312e+01,5.150000000000000000e+01,5.109999847412109375e+01,5.370000076293945312e+01,5.665000152587890625e+01,5.795000076293945312e+01,5.840000152587890625e+01,5.834999847412109375e+01,5.670000076293945312e+01,5.840000152587890625e+01,5.915000152587890625e+01,5.784999847412109375e+01,5.770000076293945312e+01,5.704999923706054688e+01,5.670000076293945312e+01,5.559999847412109375e+01,5.600000000000000000e+01,5.509999847412109375e+01,5.590000152587890625e+01,5.595000076293945312e+01,5.625000000000000000e+01,5.754999923706054688e+01,5.904999923706054688e+01,6.084999847412109375e+01,6.020000076293945312e+01,6.004999923706054688e+01,6.095000076293945312e+01,6.145000076293945312e+01,6.250000000000000000e+01,6.100000000000000000e+01,6.265000152587890625e+01,6.170000076293945312e+01,5.984999847412109375e+01,6.020000076293945312e+01,6.275000000000000000e+01,6.100000000000000000e+01,6.384999847412109375e+01,6.600000000000000000e+01,6.434999847412109375e+01,6.500000000000000000e+01,6.480000305175781250e+01,6.469999694824218750e+01,6.494999694824218750e+01,6.334999847412109375e+01,6.204999923706054688e+01,6.279999923706054688e+01,6.415000152587890625e+01,6.359999847412109375e+01,6.384999847412109375e+01,6.254999923706054688e+01,6.295000076293945312e+01,6.365000152587890625e+01,6.494999694824218750e+01,6.415000152587890625e+01,6.484999847412109375e+01,6.640000152587890625e+01,6.650000000000000000e+01,6.715000152587890625e+01,6.775000000000000000e+01,6.694999694824218750e+01,6.655000305175781250e+01,6.705000305175781250e+01,6.769999694824218750e+01,6.880000305175781250e+01,6.969999694824218750e+01,7.005000305175781250e+01,7.175000000000000000e+01,7.444999694824218750e+01,7.369999694824218750e+01,7.325000000000000000e+01,7.090000152587890625e+01,7.240000152587890625e+01,7.150000000000000000e+01,7.234999847412109375e+01,7.394999694824218750e+01,7.184999847412109375e+01,7.100000000000000000e+01,7.319999694824218750e+01,7.290000152587890625e+01,7.290000152587890625e+01,7.244999694824218750e+01,7.550000000000000000e+01,7.034999847412109375e+01,7.194999694824218750e+01,7.450000000000000000e+01,7.530000305175781250e+01,7.419999694824218750e+01,7.300000000000000000e+01,7.319999694824218750e+01,7.284999847412109375e+01,7.055000305175781250e+01,7.094999694824218750e+01,6.990000152587890625e+01,7.180000305175781250e+01,7.084999847412109375e+01,7.325000000000000000e+01,7.325000000000000000e+01,7.494999694824218750e+01,8.115000152587890625e+01,8.200000000000000000e+01,8.150000000000000000e+01,8.209999847412109375e+01,8.180000305175781250e+01,7.940000152587890625e+01,7.694999694824218750e+01,7.659999847412109375e+01,7.719999694824218750e+01,7.719999694824218750e+01,7.619999694824218750e+01,8.040000152587890625e+01,7.740000152587890625e+01,7.384999847412109375e+01,7.234999847412109375e+01,7.315000152587890625e+01,7.109999847412109375e+01,6.694999694824218750e+01,6.950000000000000000e+01,6.965000152587890625e+01,6.794999694824218750e+01,7.069999694824218750e+01,6.990000152587890625e+01,6.959999847412109375e+01,7.065000152587890625e+01,6.934999847412109375e+01,6.819999694824218750e+01,6.834999847412109375e+01,6.934999847412109375e+01,6.915000152587890625e+01,7.030000305175781250e+01,7.109999847412109375e+01,7.034999847412109375e+01,7.084999847412109375e+01,6.969999694824218750e+01,6.940000152587890625e+01,6.859999847412109375e+01,6.794999694824218750e+01,6.780000305175781250e+01,6.705000305175781250e+01,6.584999847412109375e+01,6.505000305175781250e+01,6.229999923706054688e+01,6.444999694824218750e+01,6.530000305175781250e+01,6.640000152587890625e+01,6.690000152587890625e+01,6.650000000000000000e+01,6.619999694824218750e+01,6.580000305175781250e+01,6.755000305175781250e+01,6.734999847412109375e+01,6.825000000000000000e+01,6.980000305175781250e+01,7.240000152587890625e+01,7.234999847412109375e+01,7.255000305175781250e+01,7.469999694824218750e+01,7.555000305175781250e+01,7.680000305175781250e+01,7.705000305175781250e+01,7.794999694824218750e+01,7.800000000000000000e+01,7.850000000000000000e+01,7.865000152587890625e+01,7.850000000000000000e+01,7.744999694824218750e+01,7.605000305175781250e+01,7.944999694824218750e+01,8.390000152587890625e+01,8.455000305175781250e+01,8.394999694824218750e+01,8.290000152587890625e+01,8.330000305175781250e+01,8.384999847412109375e+01,8.440000152587890625e+01,8.390000152587890625e+01,8.300000000000000000e+01,8.090000152587890625e+01,8.255000305175781250e+01,8.330000305175781250e+01,8.605000305175781250e+01,8.615000152587890625e+01,8.415000152587890625e+01,8.405000305175781250e+01,8.340000152587890625e+01,8.734999847412109375e+01,8.790000152587890625e+01,8.490000152587890625e+01,8.530000305175781250e+01,8.555000305175781250e+01,8.465000152587890625e+01,8.425000000000000000e+01,8.559999847412109375e+01,8.490000152587890625e+01,8.640000152587890625e+01,8.650000000000000000e+01,8.850000000000000000e+01,8.715000152587890625e+01,8.690000152587890625e+01,8.880000305175781250e+01,8.709999847412109375e+01,8.819999694824218750e+01,8.969999694824218750e+01,9.015000152587890625e+01,9.050000000000000000e+01,9.109999847412109375e+01,9.080000305175781250e+01,9.134999847412109375e+01,9.044999694824218750e+01,9.094999694824218750e+01,8.890000152587890625e+01,8.784999847412109375e+01,8.980000305175781250e+01,9.184999847412109375e+01,9.255000305175781250e+01,9.259999847412109375e+01,9.250000000000000000e+01,9.184999847412109375e+01,9.165000152587890625e+01,9.255000305175781250e+01,9.240000152587890625e+01,9.294999694824218750e+01,9.394999694824218750e+01,9.434999847412109375e+01,9.459999847412109375e+01,1.074499969482421875e+02,1.125500030517578125e+02,1.120999984741210938e+02,1.124000015258789062e+02,1.164000015258789062e+02,1.182500000000000000e+02,1.183000030517578125e+02,1.170500030517578125e+02,1.160000000000000000e+02,1.149000015258789062e+02,1.170500030517578125e+02,1.152500000000000000e+02,1.149000015258789062e+02,1.111500015258789062e+02,1.124000015258789062e+02,1.104499969482421875e+02,1.076999969482421875e+02,1.073000030517578125e+02,1.106999969482421875e+02,1.125000000000000000e+02,1.088000030517578125e+02,1.101500015258789062e+02,1.113000030517578125e+02,1.159000015258789062e+02,1.143000030517578125e+02,1.140000000000000000e+02,1.126999969482421875e+02,1.150000000000000000e+02,1.163499984741210938e+02,1.169000015258789062e+02,1.141999969482421875e+02,1.150999984741210938e+02,1.163499984741210938e+02,1.190999984741210938e+02,1.209000015258789062e+02,1.193000030517578125e+02,1.190000000000000000e+02,1.168499984741210938e+02,1.175000000000000000e+02,1.149499969482421875e+02,1.125000000000000000e+02,1.119000015258789062e+02,1.130000000000000000e+02,1.128000030517578125e+02,1.121999969482421875e+02,1.121500015258789062e+02,1.148000030517578125e+02,1.155000000000000000e+02,1.155999984741210938e+02,1.143499984741210938e+02,1.140000000000000000e+02,1.149499969482421875e+02,1.151500015258789062e+02,1.156999969482421875e+02,1.141500015258789062e+02,1.133000030517578125e+02,1.153499984741210938e+02,1.189000015258789062e+02,1.173499984741210938e+02,1.170500030517578125e+02,1.190500030517578125e+02,1.148000030517578125e+02,1.129499969482421875e+02,1.138000030517578125e+02,1.152500000000000000e+02,1.151999969482421875e+02,1.150500030517578125e+02,1.133000030517578125e+02,1.140000000000000000e+02,1.145000000000000000e+02,1.124000015258789062e+02,1.085000000000000000e+02,1.050000000000000000e+02,1.055000000000000000e+02,1.086999969482421875e+02,1.101500015258789062e+02,1.100500030517578125e+02,1.085500030517578125e+02,1.060000000000000000e+02,1.053499984741210938e+02,1.065999984741210938e+02,1.066500015258789062e+02,1.094499969482421875e+02,1.076500015258789062e+02,1.089000015258789062e+02,1.084499969482421875e+02,1.101500015258789062e+02,1.116500015258789062e+02,1.119499969482421875e+02,1.114000015258789062e+02,1.112500000000000000e+02,1.113000030517578125e+02,1.128499984741210938e+02,1.144499969482421875e+02,1.130500030517578125e+02,1.145000000000000000e+02,1.150999984741210938e+02,1.168499984741210938e+02,1.190500030517578125e+02,1.201999969482421875e+02,1.184000015258789062e+02,1.137500000000000000e+02,1.115999984741210938e+02,1.120500030517578125e+02,1.105000000000000000e+02,1.111999969482421875e+02,1.125999984741210938e+02,1.124000015258789062e+02,1.133000030517578125e+02,1.141500015258789062e+02,1.176999969482421875e+02,1.169499969482421875e+02,1.180000000000000000e+02,1.169499969482421875e+02,1.180000000000000000e+02,1.171999969482421875e+02,1.248000030517578125e+02,1.258499984741210938e+02,1.263000030517578125e+02,1.246999969482421875e+02,1.246500015258789062e+02,1.245500030517578125e+02,1.210500030517578125e+02,1.192500000000000000e+02,1.201999969482421875e+02,1.219000015258789062e+02,1.218000030517578125e+02,1.206500015258789062e+02,1.181999969482421875e+02
6.302999877929687500e+01,6.275000000000000000e+01,6.386500167846679688e+01,6.368999862670898438e+01,6.423000335693359375e+01,6.486499786376953125e+01,6.745999908447265625e+01,6.753500366210937500e+01,7.030500030517578125e+01,7.030500030517578125e+01,6.855000305175781250e+01,6.748999786376953125e+01,6.685500335693359375e+01,6.758000183105468750e+01,6.841500091552734375e+01,6.750499725341796875e+01,6.584500122070312500e+01,6.544000244140625000e+01,6.597000122070312500e+01,6.612999725341796875e+01,6.580999755859375000e+01,6.452500152587890625e+01,6.555500030517578125e+01,6.637000274658203125e+01,6.574500274658203125e+01,6.623999786376953125e+01,6.469499969482421875e+01,6.509999847412109375e+01,6.491000366210937500e+01,6.358000183105468750e+01,6.377500152587890625e+01,6.466999816894531250e+01,6.401499938964843750e+01,6.320500183105468750e+01,6.378499984741210938e+01,6.401499938964843750e+01,6.408000183105468750e+01,6.558000183105468750e+01,6.770500183105468750e+01,6.720999908447265625e+01,6.880500030517578125e+01,6.868499755859375000e+01,6.920500183105468750e+01,6.893499755859375000e+01,7.101000213623046875e+01,7.291500091552734375e+01,7.204499816894531250e+01,6.963500213623046875e+01,6.703500366210937500e+01,6.796499633789062500e+01,6.804000091552734375e+01,6.957499694824218750e+01,6.919999694824218750e+01,6.875499725341796875e+01,6.783000183105468750e+01,7.099500274658203125e+01,7.087000274658203125e+01,6.842500305175781250e+01,6.808999633789062500e+01,6.884999847412109375e+01,6.888500213623046875e+01,6.778500366210937500e+01,6.582499694824218750e+01,6.562500000000000000e+01,6.581999969482421875e+01,6.491999816894531250e+01,6.437999725341796875e+01,6.474500274658203125e+01,6.354499816894531250e+01,6.300999832153320312e+01,6.303499984741210938e+01,6.225500106811523438e+01,6.084999847412109375e+01,6.059999847412109375e+01,6.201499938964843750e+01,6.201499938964843750e+01,6.246500015258789062e+01,6.384999847412109375e+01,6.314500045776367188e+01,6.309999847412109375e+01,6.352000045776367188e+01,6.769000244140625000e+01,6.897000122070312500e+01,6.983999633789062500e+01,6.992500305175781250e+01,6.802500152587890625e+01,6.777500152587890625e+01,6.898000335693359375e+01,6.903500366210937500e+01,6.973000335693359375e+01,6.958499908447265625e+01,6.822000122070312500e+01,6.875499725341796875e+01,6.955999755859375000e+01,6.991000366210937500e+01,6.875000000000000000e+01,6.811000061035156250e+01,6.934999847412109375e+01,6.876499938964843750e+01,6.876999664306640625e+01,6.878500366210937500e+01,6.967500305175781250e+01,7.187000274658203125e+01,7.036000061035156250e+01,7.002999877929687500e+01,7.112999725341796875e+01,7.363999938964843750e+01,7.256500244140625000e+01,7.426499938964843750e+01,7.283000183105468750e+01,7.094499969482421875e+01,7.088500213623046875e+01,7.037000274658203125e+01,7.066000366210937500e+01,7.074500274658203125e+01,7.132499694824218750e+01,7.132499694824218750e+01,7.331999969482421875e+01,7.390499877929687500e+01,7.676499938964843750e+01,7.572000122070312500e+01,7.479499816894531250e+01,7.448999786376953125e+01,7.319499969482421875e+01,7.393000030517578125e+01,7.484999847412109375e+01,7.362500000000000000e+01,7.281999969482421875e+01,7.251000213623046875e+01,7.194000244140625000e+01,7.158499908447265625e+01,7.186000061035156250e+01,7.361499786376953125e+01,7.429499816894531250e+01,7.625499725341796875e+01,7.373000335693359375e+01,7.350499725341796875e+01,7.319999694824218750e+01,7.445999908447265625e+01,7.720999908447265625e+01,7.626499938964843750e+01,7.612500000000000000e+01,7.455999755859375000e+01,7.458000183105468750e+01,7.425499725341796875e+01,7.559999847412109375e+01,7.423500061035156250e+01,7.216500091552734375e+01,7.249500274658203125e+01,7.263999938964843750e+01,7.212000274658203125e+01,7.115000152587890625e+01,7.273500061035156250e+01,7.360500335693359375e+01,7.441000366210937500e+01,7.568000030517578125e+01,7.595500183105468750e+01,7.605000305175781250e+01,7.590000152587890625e+01,7.540000152587890625e+01,7.501499938964843750e+01,7.504499816894531250e+01,7.686499786376953125e+01,7.566000366210937500e+01,7.673000335693359375e+01,7.651499938964843750e+01,7.649500274658203125e+01,7.533499908447265625e+01,7.571499633789062500e+01,7.407499694824218750e+01,7.350499725341796875e+01,7.380000305175781250e+01,7.413500213623046875e+01,7.469499969482421875e+01,7.705999755859375000e+01,7.734999847412109375e+01,7.727500152587890625e+01,8.312999725341796875e+01,8.412000274658203125e+01,8.116999816894531250e+01,8.230999755859375000e+01,8.103500366210937500e+01,8.062999725341796875e+01,8.155000305175781250e+01,8.316500091552734375e+01,8.469999694824218750e+01,8.494000244140625000e+01,8.498999786376953125e+01,8.218000030517578125e+01,8.255999755859375000e+01,8.363500213623046875e+01,8.231999969482421875e+01,8.197499847412109375e+01,8.501999664306640625e+01,8.616000366210937500e+01,8.808499908447265625e+01,8.782499694824218750e+01,8.691500091552734375e+01,8.547499847412109375e+01,8.693499755859375000e+01,8.700000000000000000e+01,8.753500366210937500e+01,8.482499694824218750e+01,8.472499847412109375e+01,8.477500152587890625e+01,8.180000305175781250e+01,8.134999847412109375e+01,7.866999816894531250e+01,7.862000274658203125e+01,7.691999816894531250e+01,7.547499847412109375e+01,7.724500274658203125e+01,7.605500030517578125e+01,7.502999877929687500e+01,7.401999664306640625e+01,7.397499847412109375e+01,7.648000335693359375e+01,7.404499816894531250e+01,7.223999786376953125e+01,7.201999664306640625e+01,6.896499633789062500e+01,7.119499969482421875e+01,6.958000183105468750e+01,6.512500000000000000e+01,6.416500091552734375e+01,6.962500000000000000e+01,7.322000122070312500e+01,7.362000274658203125e+01,7.086499786376953125e+01,7.087500000000000000e+01,7.308499908447265625e+01,7.498999786376953125e+01,7.605000305175781250e+01,7.399500274658203125e+01,7.268000030517578125e+01,7.468499755859375000e+01,7.911499786376953125e+01,7.784999847412109375e+01,7.872000122070312500e+01,8.065000152587890625e+01,8.000000000000000000e+01,7.848000335693359375e+01,7.788500213623046875e+01,7.618000030517578125e+01,7.651999664306640625e+01,7.472499847412109375e+01,7.285500335693359375e+01,7.068499755859375000e+01,7.129499816894531250e+01,6.982499694824218750e+01,7.266000366210937500e+01,7.093000030517578125e+01,7.291999816894531250e+01,7.638999938964843750e+01,7.808499908447265625e+01,7.869499969482421875e+01,7.955500030517578125e+01,7.950499725341796875e+01,7.807499694824218750e+01,7.794999694824218750e+01,7.966999816894531250e+01,8.005999755859375000e+01,8.033000183105468750e+01,8.133999633789062500e+01,8.085500335693359375e+01,8.050499725341796875e+01,8.097499847412109375e+01,8.066500091552734375e+01,8.462000274658203125e+01,8.489499664306640625e+01,8.404000091552734375e+01,8.368000030517578125e+01,8.544499969482421875e+01,8.530000305175781250e+01,8.537999725341796875e+01,8.500000000000000000e+01,8.455500030517578125e+01,8.448500061035156250e+01,8.402500152587890625e+01,8.531500244140625000e+01,8.737000274658203125e+01,8.794000244140625000e+01,8.738999938964843750e+01,8.626999664306640625e+01,8.487000274658203125e+01,8.500000000000000000e+01,8.226499938964843750e+01,8.407499694824218750e+01,8.737999725341796875e+01,8.640000152587890625e+01,8.754499816894531250e+01,8.812000274658203125e+01,8.801499938964843750e+01,8.742500305175781250e+01,8.833000183105468750e+01,8.752999877929687500e+01,8.784999847412109375e+01,8.881999969482421875e+01,8.987500000000000000e+01,9.275499725341796875e+01,9.259999847412109375e+01,9.208499908447265625e+01,8.924500274658203125e+01,9.305999755859375000e+01,9.341999816894531250e+01,9.317500305175781250e+01,9.389499664306640625e+01,9.649500274658203125e+01,9.588999938964843750e+01,9.887000274658203125e+01,1.046549987792968750e+02,1.009100036621093750e+02,9.804000091552734375e+01,9.644999694824218750e+01,9.608499908447265625e+01,9.701000213623046875e+01,9.957499694824218750e+01,9.973999786376953125e+01,1.024599990844726562e+02,1.004049987792968750e+02,9.939499664306640625e+01,1.008600006103515625e+02,1.000800018310546875e+02,9.979499816894531250e+01,9.948500061035156250e+01,1.002300033569335938e+02,1.017200012207031250e+02,1.044199981689453125e+02,1.054599990844726562e+02,1.062350006103515625e+02,1.077350006103515625e+02,1.144749984741210938e+02,1.126050033569335938e+02,1.086399993896484375e+02,1.091200027465820312e+02,1.078150024414062500e+02,1.107949981689453125e+02,1.105599975585937500e+02,1.107949981689453125e+02,1.088099975585937500e+02,1.087149963378906250e+02,1.118399963378906250e+02,1.120599975585937500e+02,1.100550003051757812e+02,1.083649978637695312e+02,1.088499984741210938e+02,1.101650009155273438e+02,1.085049972534179688e+02,1.034000015258789062e+02,1.030350036621093750e+02,1.043750000000000000e+02,1.046500015258789062e+02,1.057099990844726562e+02,1.063550033569335938e+02,1.037900009155273438e+02,1.017549972534179688e+02,1.010449981689453125e+02,1.005550003051757812e+02,1.030849990844726562e+02,1.056900024414062500e+02,1.079000015258789062e+02,1.069749984741210938e+02,1.068700027465820312e+02,1.065800018310546875e+02,1.049550018310546875e+02,1.054049987792968750e+02,1.027850036621093750e+02,1.013099975585937500e+02,9.994000244140625000e+01,9.993499755859375000e+01,1.063249969482421875e+02,1.091750030517578125e+02,1.095899963378906250e+02,1.060199966430664062e+02,1.064250030517578125e+02,1.065500030517578125e+02,1.056100006103515625e+02,1.031050033569335938e+02,1.056800003051757812e+02,1.067900009155273438e+02,1.058700027465820312e+02,1.078150024414062500e+02,1.102200012207031250e+02,1.105149993896484375e+02,1.101350021362304688e+02,1.088150024414062500e+02,1.100250015258789062e+02,1.100550003051757812e+02,1.109850006103515625e+02,1.092750015258789062e+02,1.071800003051757812e+02,1.016650009155273438e+02,1.041849975585937500e+02,1.032799987792968750e+02,1.028199996948242188e+02,1.014499969482421875e+02,9.885500335693359375e+01,9.574500274658203125e+01,9.516500091552734375e+01,9.762000274658203125e+01,9.326000213623046875e+01,9.811000061035156250e+01,9.476999664306640625e+01,9.298500061035156250e+01,9.356500244140625000e+01,9.156500244140625000e+01,9.723000335693359375e+01,9.805500030517578125e+01,9.512500000000000000e+01,9.596499633789062500e+01,9.330999755859375000e+01,9.177500152587890625e+01,9.041999816894531250e+01,9.266000366210937500e+01,9.541500091552734375e+01,9.659500122070312500e+01,1.023249969482421875e+02,1.011849975585937500e+02,9.755999755859375000e+01,9.554499816894531250e+01,9.330500030517578125e+01,9.494000244140625000e+01,9.016000366210937500e+01,9.129499816894531250e+01,9.258999633789062500e+01,9.432499694824218750e+01,9.719000244140625000e+01,9.918499755859375000e+01,9.801499938964843750e+01,9.579499816894531250e+01,9.793499755859375000e+01,9.715000152587890625e+01,9.737500000000000000e+01,9.800000000000000000e+01,9.825499725341796875e+01,9.946499633789062500e+01,9.873999786376953125e+01,1.013600006103515625e+02,1.031449966430664062e+02,1.030550003051757812e+02,1.016500015258789062e+02,1.026149978637695312e+02,1.006050033569335938e+02,1.008000030517578125e+02,1.000000000000000000e+02,9.900000000000000000e+01,9.963500213623046875e+01,1.012249984741210938e+02,9.978500366210937500e+01,9.959500122070312500e+01,1.010149993896484375e+02,1.033899993896484375e+02,1.036250000000000000e+02,1.072050018310546875e+02,1.103050003051757812e+02,1.116800003051757812e+02,1.111200027465820312e+02,1.089599990844726562e+02,1.069449996948242188e+02,1.125400009155273438e+02,1.145400009155273438e+02,1.104649963378906250e+02,1.139749984741210938e+02,1.152850036621093750e+02,1.165000000000000000e+02,1.159599990844726562e+02,1.126800003051757812e+02,1.109599990844726562e+02,1.091100006103515625e+02,1.099100036621093750e+02,1.087149963378906250e+02,1.082500000000000000e+02,1.097900009155273438e+02,1.108249969482421875e+02,1.087900009155273438e+02,1.099899978637695312e+02,1.099300003051757812e+02,1.103199996948242188e+02,1.101449966430664062e+02,1.099449996948242188e+02,1.103750000000000000e+02,1.090699996948242188e+02,1.092249984741210938e+02,1.144100036621093750e+02,1.146050033569335938e+02,1.150550003051757812e+02,1.148649978637695312e+02,1.129649963378906250e+02,1.153349990844726562e+02,1.168099975585937500e+02,1.147850036621093750e+02,1.150400009155273438e+02,1.201250000000000000e+02,1.230999984741210938e+02,1.215500030517578125e+02,1.199599990844726562e+02,1.194049987792968750e+02,1.211949996948242188e+02,1.200049972534179688e+02,1.220599975585937500e+02,1.251149978637695312e+02,1.241600036621093750e+02,1.219049987792968750e+02,1.166699981689453125e+02,1.159800033569335938e+02,1.198649978637695312e+02,1.161800003051757812e+02,1.152500000000000000e+02,1.152300033569335938e+02,1.133899993896484375e+02,1.142600021362304688e+02,1.171949996948242188e+02,1.155400009155273438e+02,1.131699981689453125e+02,1.135599975585937500e+02,1.146949996948242188e+02,1.094000015258789062e+02,1.069250030517578125e+02,1.125000000000000000e+02,1.103850021362304688e+02,1.119250030517578125e+02,1.099800033569335938e+02,1.100999984741210938e+02,1.121350021362304688e+02,1.151999969482421875e+02,1.156600036621093750e+02,1.182050018310546875e+02,1.171299972534179688e+02,1.176200027465820312e+02,1.175699996948242188e+02,1.173899993896484375e+02,1.185299987792968750e+02,1.195599975585937500e+02,1.196200027465820312e+02,1.187750015258789062e+02,1.181600036621093750e+02,1.212600021362304688e+02,1.228700027465820312e+02,1.226149978637695312e+02,1.230000000000000000e+02,1.326300048828125000e+02,1.326049957275390625e+02,1.322749938964843750e+02,1.346250000000000000e+02,1.397700042724609375e+02,1.374750061035156250e+02,1.433300018310546875e+02,1.439049987792968750e+02,1.403999938964843750e+02,1.422350006103515625e+02,1.404199981689453125e+02,1.400449981689453125e+02,1.406000061035156250e+02,1.419550018310546875e+02,1.420099945068359375e+02,1.456450042724609375e+02,1.430850067138671875e+02,1.490449981689453125e+02,1.504600067138671875e+02,1.459600067138671875e+02,1.379199981689453125e+02,1.357250061035156250e+02,1.372400054931640625e+02,1.474299926757812500e+02,1.506750030517578125e+02,1.541049957275390625e+02,1.546049957275390625e+02,1.638699951171875000e+02,1.618249969482421875e+02,1.653099975585937500e+02,1.675549926757812500e+02,1.758750000000000000e+02,1.718000030517578125e+02,1.705950012207031250e+02,1.617949981689453125e+02,1.559400024414062500e+02,1.475500030517578125e+02,1.578500061035156250e+02,1.749100036621093750e+02,1.699199981689453125e+02,1.687149963378906250e+02,1.655200042724609375e+02,1.631600036621093750e+02,1.583000030517578125e+02,1.594049987792968750e+02,1.562700042724609375e+02,1.643699951171875000e+02,1.632449951171875000e+02,1.607949981689453125e+02,1.677149963378906250e+02,1.718999938964843750e+02,1.701199951171875000e+02,1.702550048828125000e+02,1.730000000000000000e+02,1.686049957275390625e+02,1.721250000000000000e+02,1.693200073242187500e+02,1.774700012207031250e+02,1.783999938964843750e+02,1.757599945068359375e+02,1.728600006103515625e+02,1.678300018310546875e+02,1.656900024414062500e+02,1.656950073242187500e+02,1.646699981689453125e+02,1.694349975585937500e+02,1.701000061035156250e+02,1.750000000000000000e+02,1.730850067138671875e+02,1.727799987792968750e+02,1.731000061035156250e+02,1.716150054931640625e+02,1.697350006103515625e+02,1.697449951171875000e+02,1.656999969482421875e+02,1.716300048828125000e+02,1.745099945068359375e+02,1.719900054931640625e+02,1.762350006103515625e+02,1.787899932861328125e+02,1.785099945068359375e+02,1.675850067138671875e+02,1.647100067138671875e+02,1.575850067138671875e+02,1.517550048828125000e+02,1.439649963378906250e+02,1.534750061035156250e+02,1.507200012207031250e+02,1.601399993896484375e+02,1.585000000000000000e+02,1.531750030517578125e+02,1.531799926757812500e+02,1.568000030517578125e+02,1.567250061035156250e+02,1.548249969482421875e+02,1.515099945068359375e+02,1.497749938964843750e+02,1.491649932861328125e+02,1.445950012207031250e+02,1.410449981689453125e+02,1.398899993896484375e+02,1.467050018310546875e+02,1.539100036621093750e+02,1.564100036621093750e+02,1.556999969482421875e+02,1.568399963378906250e+02,1.540000000000000000e+02,1.542899932861328125e+02,1.474949951171875000e+02,1.422700042724609375e+02,1.455000000000000000e+02,1.451750030517578125e+02,1.471049957275390625e+02,1.453450012207031250e+02,1.390549926757812500e+02,1.357299957275390625e+02,1.336399993896484375e+02,1.286300048828125000e+02,1.310850067138671875e+02,1.331950073242187500e+02,1.367799987792968750e+02,1.296150054931640625e+02,1.316000061035156250e+02,1.238499984741210938e+02,1.231699981689453125e+02,1.270049972534179688e+02,1.337449951171875000e+02,1.417899932861328125e+02,1.441150054931640625e+02,1.434949951171875000e+02,1.401049957275390625e+02,1.319949951171875000e+02,1.308150024414062500e+02,1.322350006103515625e+02,1.326450042724609375e+02,1.292149963378906250e+02,1.303099975585937500e+02,1.304299926757812500e+02,1.376049957275390625e+02,1.325549926757812500e+02,1.327799987792968750e+02,1.315249938964843750e+02,1.305650024414062500e+02,1.396399993896484375e+02,1.445249938964843750e+02,1.487649993896484375e+02,1.442850036621093750e+02,1.446150054931640625e+02,1.498099975585937500e+02,1.517949981689453125e+02,1.547500000000000000e+02,1.514850006103515625e+02,1.538950042724609375e+02,1.529850006103515625e+02,1.539900054931640625e+02,1.542949981689453125e+02,1.508399963378906250e+02,1.451950073242187500e+02,1.470000000000000000e+02,1.482200012207031250e+02,1.465000000000000000e+02,1.476199951171875000e+02,1.502299957275390625e+02,1.464649963378906250e+02,1.413899993896484375e+02,1.379900054931640625e+02,1.383350067138671875e+02,1.347449951171875000e+02,1.331300048828125000e+02,1.351600036621093750e+02,1.324400024414062500e+02,1.357850036621093750e+02,1.306549987792968750e+02,1.282550048828125000e+02,1.215950012207031250e+02,1.243000030517578125e+02,1.237450027465820312e+02,1.183700027465820312e+02,1.130950012207031250e+02,1.184550018310546875e+02,1.163499984741210938e+02,1.123349990844726562e+02,1.151449966430664062e+02,1.207549972534179688e+02,1.166449966430664062e+02,1.120599975585937500e+02,1.099000015258789062e+02,1.096699981689453125e+02,1.060350036621093750e+02,1.073949966430664062e+02,1.058450012207031250e+02,1.018649978637695312e+02,1.002300033569335938e+02,9.658999633789062500e+01,1.020550003051757812e+02,9.837999725341796875e+01,9.998000335693359375e+01,1.006149978637695312e+02,1.001500015258789062e+02,1.058750000000000000e+02,1.054649963378906250e+02,1.067450027465820312e+02,1.032699966430664062e+02,9.163999938964843750e+01,9.036000061035156250e+01,9.580999755859375000e+01,1.033550033569335938e+02,1.082949981689453125e+02,1.100400009155273438e+02,1.205749969482421875e+02,1.214199981689453125e+02,1.127149963378906250e+02,1.127050018310546875e+02,1.028899993896484375e+02,1.092500000000000000e+02,1.095250015258789062e+02,1.107300033569335938e+02,1.108649978637695312e+02,1.184349975585937500e+02,1.216800003051757812e+02,1.253700027465820312e+02,1.280200042724609375e+02,1.308699951171875000e+02,1.263899993896484375e+02,1.217200012207031250e+02,1.175199966430664062e+02,1.200400009155273438e+02,1.207450027465820312e+02,1.237900009155273438e+02,1.165800018310546875e+02,1.194700012207031250e+02,1.208099975585937500e+02,1.255449981689453125e+02,1.233399963378906250e+02,1.215350036621093750e+02,1.277249984741210938e+02,1.296100006103515625e+02,1.341450042724609375e+02,1.303899993896484375e+02,1.247450027465820312e+02,1.300749969482421875e+02,1.293049926757812500e+02,1.276949996948242188e+02,1.252699966430664062e+02,1.245599975585937500e+02,1.204049987792968750e+02,1.230049972534179688e+02,1.184400024414062500e+02,1.221999969482421875e+02,1.299199981689453125e+02,1.297599945068359375e+02,1.237699966430664062e+02,1.281849975585937500e+02,1.298300018310546875e+02,1.245699996948242188e+02,1.199499969482421875e+02,1.229000015258789062e+02,1.293650054931640625e+02,1.273300018310546875e+02,1.201900024414062500e+02,1.127699966430664062e+02,1.105550003051757812e+02,1.046350021362304688e+02,1.179000015258789062e+02,1.138750000000000000e+02,1.134449996948242188e+02,1.087350006103515625e+02,1.024049987792968750e+02,1.084850006103515625e+02,1.088199996948242188e+02,1.048600006103515625e+02,1.071999969482421875e+02,9.726499938964843750e+01,9.323500061035156250e+01,9.455999755859375000e+01,1.023649978637695312e+02,1.070800018310546875e+02,1.110749969482421875e+02,1.094499969482421875e+02,1.060550003051757812e+02,1.088550033569335938e+02,1.095350036621093750e+02,1.023700027465820312e+02,1.007900009155273438e+02,1.011600036621093750e+02,9.336000061035156250e+01,9.170500183105468750e+01,8.869999694824218750e+01,8.222499847412109375e+01,8.566999816894531250e+01,8.315499877929687500e+01,8.351000213623046875e+01,9.072000122070312500e+01,9.072000122070312500e+01,9.204000091552734375e+01,8.993000030517578125e+01,8.852999877929687500e+01,8.818000030517578125e+01,9.128500366210937500e+01,8.888500213623046875e+01,8.980000305175781250e+01,9.248500061035156250e+01,9.173000335693359375e+01,9.201499938964843750e+01,9.451999664306640625e+01,9.840000152587890625e+01,1.002050018310546875e+02,1.060350036621093750e+02,1.051399993896484375e+02,1.019749984741210938e+02,9.798000335693359375e+01,9.862000274658203125e+01,9.726000213623046875e+01,1.003050003051757812e+02,1.018150024414062500e+02,9.976000213623046875e+01,1.015800018310546875e+02,1.042799987792968750e+02,1.100449981689453125e+02,1.011050033569335938e+02,1.012300033569335938e+02,1.004449996948242188e+02,9.888999938964843750e+01,9.773500061035156250e+01,9.244999694824218750e+01,9.366000366210937500e+01,9.399500274658203125e+01,9.118499755859375000e+01,8.887500000000000000e+01,8.919999694824218750e+01,8.723500061035156250e+01,8.891500091552734375e+01,9.125000000000000000e+01,9.216999816894531250e+01,9.245999908447265625e+01,8.884999847412109375e+01,8.988999938964843750e+01,8.963999938964843750e+01,8.839499664306640625e+01,8.985500335693359375e+01,9.191000366210937500e+01,9.468499755859375000e+01,9.334500122070312500e+01,9.317500305175781250e+01,9.455000305175781250e+01,9.147499847412109375e+01,8.802500152587890625e+01,8.766000366210937500e+01,8.848000335693359375e+01,8.669499969482421875e+01,8.569000244140625000e+01,8.641500091552734375e+01,8.730500030517578125e+01,8.848500061035156250e+01,8.456500244140625000e+01,8.309999847412109375e+01,8.387999725341796875e+01,8.006999969482421875e+01,8.011000061035156250e+01,7.988500213623046875e+01,7.995500183105468750e+01,8.345500183105468750e+01,8.445999908447265625e+01,8.254000091552734375e+01,8.426499938964843750e+01,8.301999664306640625e+01,8.376999664306640625e+01,8.846499633789062500e+01,9.405000305175781250e+01,9.744000244140625000e+01,9.945999908447265625e+01,9.966000366210937500e+01,9.450000000000000000e+01,9.678500366210937500e+01,9.971499633789062500e+01,1.034749984741210938e+02,1.062949981689453125e+02,1.045849990844726562e+02,1.046050033569335938e+02,1.096699981689453125e+02,1.083899993896484375e+02,1.064400024414062500e+02,1.068199996948242188e+02,1.066900024414062500e+02,1.086500015258789062e+02,1.089199981689453125e+02,1.092500000000000000e+02,1.110000000000000000e+02,1.115500030517578125e+02,1.070749969482421875e+02,1.100699996948242188e+02,1.100699996948242188e+02,1.194700012207031250e+02,1.189100036621093750e+02,1.172099990844726562e+02,1.176750030517578125e+02,1.143499984741210938e+02,1.144800033569335938e+02,1.189700012207031250e+02,1.163300018310546875e+02,1.164850006103515625e+02,1.184749984741210938e+02,1.378950042724609375e+02,1.407599945068359375e+02,1.374349975585937500e+02,1.367299957275390625e+02,1.369049987792968750e+02,1.358249969482421875e+02,1.338800048828125000e+02,1.408099975585937500e+02,1.436199951171875000e+02,1.442350006103515625e+02,1.433000030517578125e+02,1.398450012207031250e+02,1.374600067138671875e+02,1.388899993896484375e+02,1.418699951171875000e+02,1.399250030517578125e+02,1.415449981689453125e+02,1.494199981689453125e+02,1.551750030517578125e+02,1.530650024414062500e+02,1.529900054931640625e+02,1.547299957275390625e+02,1.520000000000000000e+02,1.522649993896484375e+02,1.555599975585937500e+02,1.540200042724609375e+02,1.485549926757812500e+02,1.456349945068359375e+02,1.464400024414062500e+02,1.496699981689453125e+02,1.506250000000000000e+02,1.491750030517578125e+02,1.501999969482421875e+02,1.502200012207031250e+02,1.516399993896484375e+02,1.427200012207031250e+02,1.426349945068359375e+02,1.376600036621093750e+02,1.399799957275390625e+02,1.368999938964843750e+02,1.374499969482421875e+02,1.360399932861328125e+02,1.381349945068359375e+02,1.384900054931640625e+02,1.435299987792968750e+02,1.470299987792968750e+02,1.462050018310546875e+02,1.446250000000000000e+02,1.455800018310546875e+02,1.451750030517578125e+02,1.434600067138671875e+02,1.425149993896484375e+02,1.417949981689453125e+02,1.459799957275390625e+02,1.499600067138671875e+02,1.493699951171875000e+02,1.470149993896484375e+02,1.447550048828125000e+02,1.413750000000000000e+02,1.392500000000000000e+02,1.379649963378906250e+02,1.379149932861328125e+02,1.401799926757812500e+02,1.424949951171875000e+02,1.426849975585937500e+02,1.407250061035156250e+02,1.440850067138671875e+02,1.447200012207031250e+02,1.480599975585937500e+02,1.465950012207031250e+02,1.485899963378906250e+02,1.486499938964843750e+02,1.459850006103515625e+02,1.457700042724609375e+02,1.456999969482421875e+02,1.469349975585937500e+02,1.445950012207031250e+02,1.437299957275390625e+02,1.435599975585937500e+02,1.454550018310546875e+02,1.467700042724609375e+02,1.455549926757812500e+02,1.474299926757812500e+02,1.483099975585937500e+02,1.491000061035156250e+02,1.494400024414062500e+02,1.513350067138671875e+02,1.514649963378906250e+02,1.536450042724609375e+02,1.523600006103515625e+02,1.546450042724609375e+02,1.568950042724609375e+02,1.622100067138671875e+02,1.608549957275390625e+02,1.609199981689453125e+02,1.642250061035156250e+02,1.643049926757812500e+02,1.632149963378906250e+02,1.658549957275390625e+02,1.670500030517578125e+02,1.685850067138671875e+02,1.673600006103515625e+02,1.700399932861328125e+02,1.700399932861328125e+02,1.702550048828125000e+02,1.724949951171875000e+02,1.719349975585937500e+02,1.687649993896484375e+02,1.659499969482421875e+02,1.665950012207031250e+02,1.689250030517578125e+02,1.687949981689453125e+02,1.670850067138671875e+02,1.618899993896484375e+02,1.615000000000000000e+02,1.621300048828125000e+02,1.606300048828125000e+02,1.624199981689453125e+02,1.627400054931640625e+02,1.639949951171875000e+02,1.706499938964843750e+02,1.701300048828125000e+02,1.733999938964843750e+02,1.715350036621093750e+02,1.722850036621093750e+02,1.722100067138671875e+02,1.747350006103515625e+02,1.743450012207031250e+02,1.719600067138671875e+02,1.755500030517578125e+02,1.764349975585937500e+02,1.776199951171875000e+02,1.802050018310546875e+02,1.758699951171875000e+02,1.747700042724609375e+02,1.772550048828125000e+02,1.789049987792968750e+02,1.805549926757812500e+02,1.806049957275390625e+02,1.784250030517578125e+02,1.797449951171875000e+02,1.829850006103515625e+02,1.804799957275390625e+02,1.785899963378906250e+02,1.783350067138671875e+02,1.756100006103515625e+02,1.698600006103515625e+02,1.692500000000000000e+02,1.672949981689453125e+02,1.664900054931640625e+02,1.654400024414062500e+02,1.649499969482421875e+02,1.690800018310546875e+02,1.695050048828125000e+02,1.697749938964843750e+02,1.691100006103515625e+02,1.700399932861328125e+02,1.705249938964843750e+02,1.706549987792968750e+02,1.709450073242187500e+02,1.712850036621093750e+02,1.713549957275390625e+02,1.706999969482421875e+02,1.698650054931640625e+02,1.690950012207031250e+02,1.685500030517578125e+02,1.691000061035156250e+02,1.767550048828125000e+02,1.778300018310546875e+02,1.756750030517578125e+02,1.711799926757812500e+02,1.679349975585937500e+02,1.657449951171875000e+02,1.596750030517578125e+02,1.594900054931640625e+02,1.630850067138671875e+02,1.605299987792968750e+02,1.585000000000000000e+02,1.619750061035156250e+02,1.616699981689453125e+02,1.573099975585937500e+02,1.566649932861328125e+02,1.571150054931640625e+02,1.594600067138671875e+02,1.595749969482421875e+02,1.613450012207031250e+02,1.606750030517578125e+02,1.654149932861328125e+02,1.683699951171875000e+02,1.699550018310546875e+02,1.697200012207031250e+02,1.699700012207031250e+02,1.702200012207031250e+02,1.687449951171875000e+02,1.704649963378906250e+02,1.744649963378906250e+02,1.776100006103515625e+02,1.781450042724609375e+02,1.784499969482421875e+02,1.780350036621093750e+02,1.811450042724609375e+02,1.814799957275390625e+02,1.827850036621093750e+02,1.800800018310546875e+02,1.811199951171875000e+02,1.804750061035156250e+02,1.807250061035156250e+02,1.803049926757812500e+02,1.818200073242187500e+02,1.838450012207031250e+02,1.884750061035156250e+02,1.925850067138671875e+02,1.948099975585937500e+02,1.964949951171875000e+02,1.906399993896484375e+02,1.932500000000000000e+02,1.939049987792968750e+02,1.943200073242187500e+02,1.931950073242187500e+02,1.934149932861328125e+02,1.901250000000000000e+02,1.949900054931640625e+02,1.950000000000000000e+02,1.952050018310546875e+02,1.957250061035156250e+02,1.956950073242187500e+02,1.935249938964843750e+02,1.941000061035156250e+02,1.937149963378906250e+02,1.935500030517578125e+02,1.944349975585937500e+02,1.990899963378906250e+02,1.979450073242187500e+02,1.968200073242187500e+02,1.978950042724609375e+02,1.991600036621093750e+02,1.970950012207031250e+02,1.940350036621093750e+02,1.915350036621093750e+02,1.899499969482421875e+02,1.847400054931640625e+02,1.933899993896484375e+02,1.947149963378906250e+02,1.968500061035156250e+02,1.964250030517578125e+02,1.953200073242187500e+02,1.929049987792968750e+02,1.900399932861328125e+02,1.868750000000000000e+02,1.851349945068359375e+02,1.824700012207031250e+02,1.823399963378906250e+02,1.803150024414062500e+02,1.826000061035156250e+02,1.894949951171875000e+02,1.888300018310546875e+02,1.885399932861328125e+02,1.857550048828125000e+02,1.854900054931640625e+02,1.906049957275390625e+02,1.887700042724609375e+02,1.880200042724609375e+02,1.860399932861328125e+02,1.882050018310546875e+02,1.914149932861328125e+02,1.943600006103515625e+02,1.973049926757812500e+02,1.960800018310546875e+02,1.971199951171875000e+02,1.996300048828125000e+02,1.991649932861328125e+02,1.999450073242187500e+02,1.987700042724609375e+02,1.999149932861328125e+02,2.001549987792968750e+02,1.947799987792968750e+02,1.951699981689453125e+02,1.903750000000000000e+02,1.914649963378906250e+02,1.907149963378906250e+02,1.913000030517578125e+02,1.912949981689453125e+02,1.959100036621093750e+02,1.936600036621093750e+02,1.943099975585937500e+02,2.003099975585937500e+02,2.044299926757812500e+02,2.065350036621093750e+02,2.088350067138671875e+02,2.064299926757812500e+02,2.038699951171875000e+02,2.050350036621093750e+02,2.044499969482421875e+02,2.033549957275390625e+02,2.055850067138671875e+02,2.038950042724609375e+02,2.052100067138671875e+02,2.065749969482421875e+02,2.087050018310546875e+02,2.101900024414062500e+02,2.127449951171875000e+02,2.136399993896484375e+02,2.124149932861328125e+02,2.113800048828125000e+02,2.100000000000000000e+02,2.095500030517578125e+02,2.081150054931640625e+02,2.095399932861328125e+02,2.083049926757812500e+02,2.074949951171875000e+02,2.086900024414062500e+02,2.086900024414062500e+02,2.122649993896484375e+02,2.188450012207031250e+02,2.231150054931640625e+02,2.231000061035156250e+02,2.196349945068359375e+02,2.207050018310546875e+02,2.193049926757812500e+02,2.176799926757812500e+02,2.139700012207031250e+02,2.130549926757812500e+02,2.132449951171875000e+02,2.149799957275390625e+02,2.181250000000000000e+02,2.193600006103515625e+02,2.205749969482421875e+02,2.197200012207031250e+02,2.182250061035156250e+02,2.240449981689453125e+02,2.282149963378906250e+02,2.335249938964843750e+02,2.376250000000000000e+02,2.394850006103515625e+02,2.399649963378906250e+02,2.445700073242187500e+02,2.470700073242187500e+02,2.474850006103515625e+02,2.459499969482421875e+02,2.491399993896484375e+02,2.438950042724609375e+02,2.451100006103515625e+02,2.445350036621093750e+02,2.480800018310546875e+02,2.499400024414062500e+02,2.493650054931640625e+02,2.448699951171875000e+02,2.454450073242187500e+02,2.432100067138671875e+02,2.403450012207031250e+02,2.385899963378906250e+02,2.385899963378906250e+02,2.441399993896484375e+02,2.423049926757812500e+02,2.386499938964843750e+02,2.398200073242187500e+02,2.365599975585937500e+02,2.336999969482421875e+02,2.364550018310546875e+02,2.323999938964843750e+02,2.313450012207031250e+02,2.300599975585937500e+02,2.256100006103515625e+02,2.272700042724609375e+02,2.278099975585937500e+02,2.347400054931640625e+02,2.352100067138671875e+02,2.357799987792968750e+02,2.384750061035156250e+02,2.338650054931640625e+02,2.395249938964843750e+02,2.397449951171875000e+02,2.358200073242187500e+02,2.319299926757812500e+02,2.385200042724609375e+02,2.369299926757812500e+02,2.349799957275390625e+02,2.304649963378906250e+02,2.373549957275390625e+02,2.370350036621093750e+02,2.307100067138671875e+02,2.322100067138671875e+02,2.299400024414062500e+02,2.291399993896484375e+02,2.289199981689453125e+02,2.362700042724609375e+02,2.390899963378906250e+02,2.392449951171875000e+02,2.385549926757812500e+02,2.352449951171875000e+02,2.352449951171875000e+02,2.238650054931640625e+02,2.220399932861328125e+02,2.240650024414062500e+02,2.236100006103515625e+02,2.161450042724609375e+02,2.200350036621093750e+02,2.171649932861328125e+02,2.212799987792968750e+02,2.179450073242187500e+02,2.188399963378906250e+02,2.216049957275390625e+02,2.212449951171875000e+02,2.257100067138671875e+02,2.257100067138671875e+02,2.302449951171875000e+02,2.346499938964843750e+02,2.346499938964843750e+02,2.343399963378906250e+02,2.343399963378906250e+02,2.326849975585937500e+02,2.268350067138671875e+02,2.154900054931640625e+02,2.146499938964843750e+02,2.206049957275390625e+02,2.142149963378906250e+02,2.053000030517578125e+02,2.075299987792968750e+02,2.108750000000000000e+02,2.077599945068359375e+02,2.118000030517578125e+02,2.098650054931640625e+02,2.148249969482421875e+02,2.086999969482421875e+02,2.052149963378906250e+02,2.058350067138671875e+02,2.042850036621093750e+02,2.040099945068359375e+02,2.018049926757812500e+02,2.060899963378906250e+02,2.019349975585937500e+02,2.039100036621093750e+02,2.004100036621093750e+02,2.021900024414062500e+02,2.019299926757812500e+02,2.060800018310546875e+02,2.107700042724609375e+02,2.111300048828125000e+02,2.096799926757812500e+02,2.183800048828125000e+02,2.172649993896484375e+02,2.200700073242187500e+02,2.143600006103515625e+02,2.114450073242187500e+02,2.068750000000000000e+02,2.046349945068359375e+02,2.049700012207031250e+02,2.136300048828125000e+02,2.193049926757812500e+02,2.218450012207031250e+02,2.177350006103515625e+02,2.206049957275390625e+02,2.205599975585937500e+02,2.202149963378906250e+02,2.181750030517578125e+02,2.212749938964843750e+02,2.185700073242187500e+02,2.184850006103515625e+02,2.187649993896484375e+02,2.153200073242187500e+02,2.154349975585937500e+02,2.151549987792968750e+02,2.164400024414062500e+02,2.191499938964843750e+02,2.261799926757812500e+02,2.291300048828125000e+02,2.306649932861328125e+02,2.337850036621093750e+02,2.342949981689453125e+02,2.333650054931640625e+02,2.398450012207031250e+02,2.391600036621093750e+02,2.377749938964843750e+02,2.354900054931640625e+02,2.352149963378906250e+02,2.296300048828125000e+02,2.372050018310546875e+02,2.360200042724609375e+02,2.315700073242187500e+02,2.348049926757812500e+02,2.371600036621093750e+02,2.403800048828125000e+02,2.389550018310546875e+02,2.360000000000000000e+02,2.354949951171875000e+02,2.338849945068359375e+02,2.292500000000000000e+02,2.290700073242187500e+02,2.235800018310546875e+02,2.260650024414062500e+02,2.220249938964843750e+02,2.299149932861328125e+02,2.280249938964843750e+02,2.246750030517578125e+02,2.254600067138671875e+02,2.239900054931640625e+02,2.254450073242187500e+02,2.249949951171875000e+02,2.254100036621093750e+02,2.265399932861328125e+02,2.271349945068359375e+02,2.316000061035156250e+02,2.264299926757812500e+02,2.255149993896484375e+02,2.252649993896484375e+02,2.266649932861328125e+02,2.298150024414062500e+02,2.308300018310546875e+02,2.388300018310546875e+02,2.389299926757812500e+02,2.358950042724609375e+02,2.349949951171875000e+02,2.375500030517578125e+02,2.379799957275390625e+02,2.355200042724609375e+02,2.360800018310546875e+02,2.359100036621093750e+02,2.372299957275390625e+02,2.381750030517578125e+02,2.372400054931640625e+02,2.342899932861328125e+02,2.350950012207031250e+02,2.303500061035156250e+02,2.330099945068359375e+02,2.322700042724609375e+02,2.332350006103515625e+02,2.381450042724609375e+02,2.416300048828125000e+02,2.422749938964843750e+02,2.486900024414062500e+02,2.502599945068359375e+02,2.496900024414062500e+02,2.532299957275390625e+02,2.540399932861328125e+02,2.545050048828125000e+02,2.564949951171875000e+02,2.558200073242187500e+02,2.523350067138671875e+02,2.480050048828125000e+02,2.515650024414062500e+02,2.529499969482421875e+02,2.545000000000000000e+02,2.572000122070312500e+02,2.553999938964843750e+02,2.514250030517578125e+02,2.481499938964843750e+02,2.506999969482421875e+02,2.525500030517578125e+02,2.489250030517578125e+02,2.509250030517578125e+02,2.438000030517578125e+02,2.436999969482421875e+02,2.439750061035156250e+02,2.418750000000000000e+02,2.411000061035156250e+02,2.383500061035156250e+02,2.366250000000000000e+02,2.315000000000000000e+02,2.331250000000000000e+02,2.331250000000000000e+02,2.396750030517578125e+02,2.341250000000000000e+02,2.282500000000000000e+02,2.333999938964843750e+02,2.333999938964843750e+02,2.309750061035156250e+02,2.263500061035156250e+02,2.284499969482421875e+02,2.266499938964843750e+02,2.223999938964843750e+02,2.193500061035156250e+02,2.274250030517578125e+02,2.361000061035156250e+02,2.355749969482421875e+02,2.343750000000000000e+02,2.358999938964843750e+02,2.439750061035156250e+02,2.420500030517578125e+02,2.363750000000000000e+02,2.343000030517578125e+02,2.333249969482421875e+02,2.396000061035156250e+02,2.422500000000000000e+02,2.418249969482421875e+02,2.423999938964843750e+02,2.456250000000000000e+02,2.466999969482421875e+02,2.361499938964843750e+02,2.288249969482421875e+02,2.250749969482421875e+02,2.291750030517578125e+02,2.286000061035156250e+02,2.353249969482421875e+02,2.336250000000000000e+02,2.292250061035156250e+02,2.251499938964843750e+02,2.191750030517578125e+02,2.248999938964843750e+02,2.272749938964843750e+02,2.288249969482421875e+02,2.335749969482421875e+02,2.352250061035156250e+02,2.370749969482421875e+02,2.389250030517578125e+02,2.383999938964843750e+02,2.455500030517578125e+02,2.447500000000000000e+02,2.431499938964843750e+02,2.420500030517578125e+02,2.343750000000000000e+02,2.412500000000000000e+02,2.445249938964843750e+02,2.409750061035156250e+02,2.415249938964843750e+02,2.403999938964843750e+02,2.410500030517578125e+02,2.423500061035156250e+02,2.387250061035156250e+02,2.319750061035156250e+02,2.353500061035156250e+02,2.358999938964843750e+02,2.329750061035156250e+02,2.294250030517578125e+02,2.288500061035156250e+02,2.224499969482421875e+02,2.218999938964843750e+02,2.133500061035156250e+02,2.149750061035156250e+02,2.157500000000000000e+02,2.203999938964843750e+02,2.171999969482421875e+02,2.207250061035156250e+02,2.267250061035156250e+02,2.328750000000000000e+02,2.311250000000000000e+02,2.329750061035156250e+02,2.269499969482421875e+02,2.223999938964843750e+02,2.159499969482421875e+02,2.181999969482421875e+02,2.169250030517578125e+02,2.156750030517578125e+02,2.079750061035156250e+02,2.030249938964843750e+02,2.070500030517578125e+02,2.176499938964843750e+02,2.215000000000000000e+02,2.188000030517578125e+02,2.217250061035156250e+02,2.198000030517578125e+02,2.198249969482421875e+02,2.153249969482421875e+02,2.135249938964843750e+02,2.136000061035156250e+02,2.195749969482421875e+02,2.216250000000000000e+02,2.212749938964843750e+02,2.262500000000000000e+02,2.274499969482421875e+02,2.297250061035156250e+02,2.311250000000000000e+02,2.333000030517578125e+02,2.346499938964843750e+02,2.305749969482421875e+02,2.336250000000000000e+02,2.401499938964843750e+02,2.425000000000000000e+02,2.443500061035156250e+02,2.419499969482421875e+02,2.442500000000000000e+02,2.450500030517578125e+02,2.418000030517578125e+02,2.395249938964843750e+02,2.454499969482421875e+02,2.483500061035156250e+02,2.488999938964843750e+02,2.531750030517578125e+02,2.533500061035156250e+02,2.548249969482421875e+02,2.540000000000000000e+02,2.610750122070312500e+02,2.581000061035156250e+02,2.610000000000000000e+02,2.588500061035156250e+02,2.664750061035156250e+02,2.631000061035156250e+02,2.637749938964843750e+02,2.655499877929687500e+02,2.658750000000000000e+02,2.658999938964843750e+02,2.622500000000000000e+02,2.566499938964843750e+02,2.651000061035156250e+02,2.588999938964843750e+02,2.570750122070312500e+02,2.591499938964843750e+02,2.556499938964843750e+02,2.538000030517578125e+02,2.538000030517578125e+02,2.614249877929687500e+02,2.599249877929687500e+02,2.623999938964843750e+02,2.635249938964843750e+02,2.554750061035156250e+02,2.538500061035156250e+02,2.493249969482421875e+02,2.524250030517578125e+02,2.577000122070312500e+02,2.513000030517578125e+02,2.569249877929687500e+02,2.552749938964843750e+02,2.590249938964843750e+02,2.566499938964843750e+02,2.553500061035156250e+02,2.600249938964843750e+02,2.635499877929687500e+02,2.648999938964843750e+02,2.632999877929687500e+02,2.614750061035156250e+02,2.622500000000000000e+02,2.631250000000000000e+02,2.652000122070312500e+02,2.651250000000000000e+02,2.647999877929687500e+02,2.654249877929687500e+02,2.684500122070312500e+02,2.771000061035156250e+02,2.755499877929687500e+02,2.724500122070312500e+02,2.708500061035156250e+02,2.734500122070312500e+02,2.702749938964843750e+02,2.702749938964843750e+02,2.702749938964843750e+02,2.748999938964843750e+02,2.762749938964843750e+02,2.683750000000000000e+02,2.660750122070312500e+02,2.577250061035156250e+02,2.562250061035156250e+02,2.583750000000000000e+02,2.553999938964843750e+02,2.502500000000000000e+02,2.495249938964843750e+02,2.475749969482421875e+02,2.486750030517578125e+02,2.502250061035156250e+02,2.487250061035156250e+02,2.445249938964843750e+02,2.435000000000000000e+02,2.495249938964843750e+02,2.501750030517578125e+02,2.539750061035156250e+02,2.523000030517578125e+02,2.503249969482421875e+02,2.529750061035156250e+02,2.457250061035156250e+02,2.483999938964843750e+02,2.508999938964843750e+02,2.596749877929687500e+02,2.686250000000000000e+02,2.691499938964843750e+02,2.697749938964843750e+02,2.747749938964843750e+02,2.713500061035156250e+02,2.672000122070312500e+02,2.739249877929687500e+02,2.665000000000000000e+02,2.685499877929687500e+02,2.672500000000000000e+02,2.715000000000000000e+02,2.720750122070312500e+02,2.686250000000000000e+02,2.720499877929687500e+02,2.743500061035156250e+02,2.735000000000000000e+02,2.817500000000000000e+02,2.869249877929687500e+02,2.873999938964843750e+02,2.887999877929687500e+02,2.912749938964843750e+02,2.916499938964843750e+02,2.888250122070312500e+02,2.942000122070312500e+02,2.935249938964843750e+02,2.899249877929687500e+02,2.934249877929687500e+02,2.914500122070312500e+02,2.915000000000000000e+02,2.934249877929687500e+02,2.945499877929687500e+02,2.914249877929687500e+02,2.868500061035156250e+02,2.870750122070312500e+02,2.877500000000000000e+02,2.832500000000000000e+02,2.921250000000000000e+02,2.935499877929687500e+02,2.939249877929687500e+02,2.935000000000000000e+02,2.912250061035156250e+02,2.941250000000000000e+02,2.998750000000000000e+02,2.998999938964843750e+02,2.987500000000000000e+02,3.024249877929687500e+02,3.010249938964843750e+02,3.037000122070312500e+02,3.038750000000000000e+02,3.001749877929687500e+02,2.976000061035156250e+02,2.983750000000000000e+02,2.985249938964843750e+02,2.987500000000000000e+02,2.981749877929687500e+02,2.973999938964843750e+02,2.946749877929687500e+02,2.946749877929687500e+02,2.975750122070312500e+02,2.975249938964843750e+02,2.950750122070312500e+02,2.949500122070312500e+02,2.960000000000000000e+02,2.932999877929687500e+02,2.950499877929687500e+02,2.954249877929687500e+02,2.965750122070312500e+02,2.996000061035156250e+02,2.989249877929687500e+02,3.060499877929687500e+02,3.037250061035156250e+02,3.028750000000000000e+02,3.034500122070312500e+02,3.126250000000000000e+02,3.172250061035156250e+02,3.182999877929687500e+02,3.151250000000000000e+02,3.147999877929687500e+02,3.143500061035156250e+02,3.116000061035156250e+02,3.096499938964843750e+02,3.154750061035156250e+02,3.109750061035156250e+02,3.104249877929687500e+02,3.128250122070312500e+02,3.090750122070312500e+02,3.122749938964843750e+02,3.152000122070312500e+02,3.163500061035156250e+02,3.148500061035156250e+02,3.132500000000000000e+02,3.176499938964843750e+02,3.141250000000000000e+02,3.195499877929687500e+02,3.166499938964843750e+02,3.185499877929687500e+02,3.202749938964843750e+02,3.169750061035156250e+02,3.172749938964843750e+02,3.144500122070312500e+02,3.156499938964843750e+02,3.175750122070312500e+02,3.198999938964843750e+02,3.200750122070312500e+02,3.193500061035156250e+02,3.196499938964843750e+02,3.255750122070312500e+02,3.228999938964843750e+02,3.212250061035156250e+02,3.240000000000000000e+02,3.261749877929687500e+02,3.312000122070312500e+02,3.346250000000000000e+02,3.347500000000000000e+02,3.311749877929687500e+02,3.401000061035156250e+02,3.493750000000000000e+02,3.518250122070312500e+02,3.435000000000000000e+02,3.423250122070312500e+02,3.461749877929687500e+02,3.470000000000000000e+02,3.462500000000000000e+02,3.462749938964843750e+02,3.453500061035156250e+02,3.466749877929687500e+02,3.457000122070312500e+02,3.443500061035156250e+02,3.388250122070312500e+02,3.378250122070312500e+02,3.437000122070312500e+02,3.415000000000000000e+02,3.381499938964843750e+02,3.376000061035156250e+02,3.401749877929687500e+02,3.396749877929687500e+02,3.387999877929687500e+02,3.393999938964843750e+02,3.421749877929687500e+02,3.435499877929687500e+02,3.410000000000000000e+02,3.397749938964843750e+02,3.342000122070312500e+02,3.350249938964843750e+02,3.333750000000000000e+02,3.375000000000000000e+02,3.345000000000000000e+02,3.345000000000000000e+02,3.342999877929687500e+02,3.302749938964843750e+02,3.334500122070312500e+02,3.313500061035156250e+02,3.294249877929687500e+02,3.267749938964843750e+02,3.282000122070312500e+02,3.292250061035156250e+02,3.322500000000000000e+02,3.350000000000000000e+02,3.262500000000000000e+02,3.278250122070312500e+02,3.217000122070312500e+02,3.200750122070312500e+02,3.227000122070312500e+02,3.217000122070312500e+02,3.197000122070312500e+02,3.208500061035156250e+02,3.248250122070312500e+02,3.278999938964843750e+02,3.324500122070312500e+02,3.319750061035156250e+02,3.374500122070312500e+02,3.374249877929687500e+02,3.376499938964843750e+02,3.368999938964843750e+02,3.387500000000000000e+02,3.330249938964843750e+02,3.298750000000000000e+02,3.281000061035156250e+02,3.243750000000000000e+02,3.213750000000000000e+02,3.127999877929687500e+02,3.107749938964843750e+02,3.137000122070312500e+02,3.162500000000000000e+02,3.153250122070312500e+02,3.206749877929687500e+02,3.285000000000000000e+02,3.277500000000000000e+02,3.218750000000000000e+02,3.175499877929687500e+02,3.247999877929687500e+02,3.193750000000000000e+02,3.217749938964843750e+02,3.157000122070312500e+02,3.132500000000000000e+02,3.033999938964843750e+02,3.027000122070312500e+02,3.048250122070312500e+02,3.072000122070312500e+02,3.120499877929687500e+02,3.119500122070312500e+02,3.150249938964843750e+02,3.129249877929687500e+02,3.087250061035156250e+02,3.106000061035156250e+02,3.122000122070312500e+02,3.102749938964843750e+02,3.157999877929687500e+02,3.192749938964843750e+02,3.219750061035156250e+02,3.211749877929687500e+02,3.315499877929687500e+02,3.303250122070312500e+02,3.366749877929687500e+02,3.496250000000000000e+02,3.447000122070312500e+02,3.446749877929687500e+02,3.445750122070312500e+02,3.470000000000000000e+02,3.410750122070312500e+02,3.460750122070312500e+02,3.405249938964843750e+02,3.374249877929687500e+02,3.436000061035156250e+02,3.483250122070312500e+02,3.449750061035156250e+02,3.513250122070312500e+02,3.465249938964843750e+02,3.445750122070312500e+02,3.573999938964843750e+02,3.613500061035156250e+02,3.593500061035156250e+02,3.572999877929687500e+02,3.540000000000000000e+02,3.517000122070312500e+02,3.493500061035156250e+02,3.507999877929687500e+02,3.575249938964843750e+02,3.567250061035156250e+02,3.575750122070312500e+02,3.618999938964843750e+02,3.502250061035156250e+02,3.445249938964843750e+02,3.417500000000000000e+02,3.440249938964843750e+02,3.415000000000000000e+02,3.383750000000000000e+02,3.386250000000000000e+02,3.327749938964843750e+02,3.323999938964843750e+02,3.278500061035156250e+02,3.326499938964843750e+02,3.337250061035156250e+02,3.287749938964843750e+02,3.325249938964843750e+02,3.182749938964843750e+02,3.178500061035156250e+02,3.126749877929687500e+02,3.171499938964843750e+02,3.118500061035156250e+02,3.231499938964843750e+02,3.342500000000000000e+02,3.336250000000000000e+02,3.288250122070312500e+02,3.255750122070312500e+02,3.277000122070312500e+02,3.327250061035156250e+02,3.301749877929687500e+02,3.345499877929687500e+02,3.296250000000000000e+02,3.405750122070312500e+02,3.472000122070312500e+02,3.475750122070312500e+02,3.393250122070312500e+02,3.313250122070312500e+02,3.420000000000000000e+02,3.403999938964843750e+02,3.410750122070312500e+02,3.416749877929687500e+02,3.300750122070312500e+02,3.271000061035156250e+02,3.223500061035156250e+02,3.167500000000000000e+02,3.127999877929687500e+02,3.048500061035156250e+02,3.160499877929687500e+02,3.155000000000000000e+02,3.162250061035156250e+02,3.038750000000000000e+02,3.006250000000000000e+02,3.055499877929687500e+02,3.007999877929687500e+02,3.100000000000000000e+02,3.104249877929687500e+02,2.947500000000000000e+02,2.920000000000000000e+02,2.921250000000000000e+02,2.968250122070312500e+02,2.960499877929687500e+02,3.037749938964843750e+02,3.049750061035156250e+02,2.804500122070312500e+02,2.808500061035156250e+02,2.858750000000000000e+02,2.968999938964843750e+02,2.945750122070312500e+02,2.826000061035156250e+02,2.830499877929687500e+02,3.043750000000000000e+02,3.081499938964843750e+02,3.189750061035156250e+02,3.229249877929687500e+02,3.178500061035156250e+02,3.146000061035156250e+02,3.215499877929687500e+02,3.213999938964843750e+02,3.252500000000000000e+02,3.419249877929687500e+02,3.295249938964843750e+02,3.211250000000000000e+02,3.196499938964843750e+02,3.107749938964843750e+02,3.103999938964843750e+02,3.048750000000000000e+02,2.968500061035156250e+02,3.058500061035156250e+02,3.180750122070312500e+02,3.201749877929687500e+02,3.169500122070312500e+02,3.165249938964843750e+02,3.246749877929687500e+02,3.207999877929687500e+02,3.300499877929687500e+02,3.336000061035156250e+02,3.257000122070312500e+02,3.268750000000000000e+02,3.382000122070312500e+02,3.352999877929687500e+02,3.343750000000000000e+02,3.300249938964843750e+02,3.344500122070312500e+02,3.362999877929687500e+02,3.337999877929687500e+02,3.432000122070312500e+02,3.399249877929687500e+02,3.397250061035156250e+02,3.417500000000000000e+02,3.382000122070312500e+02,3.340249938964843750e+02,3.326749877929687500e+02,3.264500122070312500e+02,3.269500122070312500e+02,3.229750061035156250e+02,3.170750122070312500e+02,3.209500122070312500e+02,3.342749938964843750e+02,3.299750061035156250e+02,3.248500061035156250e+02,3.188250122070312500e+02,3.211749877929687500e+02,3.297250061035156250e+02,3.260750122070312500e+02,3.269500122070312500e+02,3.267250061035156250e+02,3.306000061035156250e+02,3.305249938964843750e+02,3.285750122070312500e+02,3.290000000000000000e+02,3.438750000000000000e+02,3.411499938964843750e+02,3.480499877929687500e+02,3.482250061035156250e+02,3.491000061035156250e+02,3.476000061035156250e+02,3.451749877929687500e+02,3.413250122070312500e+02,3.292250061035156250e+02,3.337250061035156250e+02,3.265000000000000000e+02,3.325750122070312500e+02,3.327000122070312500e+02,3.287749938964843750e+02,3.347999877929687500e+02,3.346499938964843750e+02,3.348250122070312500e+02,3.328750000000000000e+02,3.325249938964843750e+02,3.284249877929687500e+02,3.316749877929687500e+02,3.310000000000000000e+02,3.323750000000000000e+02,3.323250122070312500e+02,3.315249938964843750e+02,3.310750122070312500e+02,3.363750000000000000e+02,3.360750122070312500e+02,3.401749877929687500e+02,3.369750061035156250e+02,3.341499938964843750e+02,3.349249877929687500e+02,3.383750000000000000e+02,3.388500061035156250e+02,3.397000122070312500e+02,3.369750061035156250e+02,3.248500061035156250e+02,3.226250000000000000e+02,3.227999877929687500e+02,3.162000122070312500e+02,3.144500122070312500e+02,3.131749877929687500e+02,3.152749938964843750e+02,3.186000061035156250e+02,3.236749877929687500e+02,3.239500122070312500e+02,3.218750000000000000e+02,3.225499877929687500e+02,3.228250122070312500e+02,3.166250000000000000e+02,3.208750000000000000e+02,3.252749938964843750e+02,3.302749938964843750e+02,3.346749877929687500e+02,3.313750000000000000e+02,3.323999938964843750e+02,3.351000061035156250e+02,3.353999938964843750e+02,3.382000122070312500e+02,3.337500000000000000e+02,3.330750122070312500e+02,3.352250061035156250e+02,3.345499877929687500e+02,3.377500000000000000e+02,3.556749877929687500e+02,3.671749877929687500e+02,3.626749877929687500e+02,3.627749938964843750e+02,3.711250000000000000e+02,3.658500061035156250e+02,3.668750000000000000e+02,3.688999938964843750e+02,3.653999938964843750e+02,3.669249877929687500e+02,3.752250061035156250e+02,3.747999877929687500e+02,3.730000000000000000e+02,3.734750061035156250e+02,3.724750061035156250e+02,3.744249877929687500e+02,3.690499877929687500e+02,3.652749938964843750e+02,3.642000122070312500e+02,3.628999938964843750e+02,3.626749877929687500e+02,3.710499877929687500e+02,3.694249877929687500e+02,3.689249877929687500e+02,3.617000122070312500e+02,3.626250000000000000e+02,3.592749938964843750e+02,3.582999877929687500e+02,3.631749877929687500e+02,3.671250000000000000e+02,3.671250000000000000e+02,3.631250000000000000e+02,3.626499938964843750e+02,3.579500122070312500e+02,3.591250000000000000e+02,3.584249877929687500e+02,3.584500122070312500e+02,3.598500061035156250e+02,3.580249938964843750e+02,3.595249938964843750e+02,3.786000061035156250e+02,3.959750061035156250e+02,3.936000061035156250e+02,3.876250000000000000e+02,3.940499877929687500e+02,4.023500061035156250e+02,4.058999938964843750e+02,4.078250122070312500e+02,4.049249877929687500e+02,4.012999877929687500e+02,3.947500000000000000e+02,3.991499938964843750e+02,4.024249877929687500e+02,4.117000122070312500e+02,4.052749938964843750e+02,3.970499877929687500e+02,4.099750061035156250e+02,4.122749938964843750e+02,4.082749938964843750e+02,4.024500122070312500e+02,4.074750061035156250e+02,4.100249938964843750e+02,4.087250061035156250e+02,4.102250061035156250e+02,4.199500122070312500e+02,4.177749938964843750e+02,4.195499877929687500e+02,4.232250061035156250e+02,4.170000000000000000e+02,4.128250122070312500e+02,4.117500000000000000e+02,4.107000122070312500e+02,4.143999938964843750e+02,4.120249938964843750e+02,4.063250122070312500e+02,4.077000122070312500e+02,4.106749877929687500e+02,4.115499877929687500e+02,4.196499938964843750e+02,4.186000061035156250e+02,4.281749877929687500e+02,4.200249938964843750e+02,4.150750122070312500e+02,4.151749877929687500e+02,4.124750061035156250e+02,4.060750122070312500e+02,4.082250061035156250e+02,4.133750000000000000e+02,4.177999877929687500e+02,4.156749877929687500e+02,4.162250061035156250e+02,4.140249938964843750e+02,4.199500122070312500e+02,4.179500122070312500e+02,4.211000061035156250e+02,4.177500000000000000e+02,4.148750000000000000e+02,4.193750000000000000e+02,4.168250122070312500e+02,4.076250000000000000e+02,4.065750122070312500e+02,4.099750061035156250e+02,4.047749938964843750e+02,4.058999938964843750e+02,3.981499938964843750e+02,3.967999877929687500e+02,4.035750122070312500e+02,4.061749877929687500e+02,4.128750000000000000e+02,4.161250000000000000e+02,4.120499877929687500e+02,4.102749938964843750e+02,4.158250122070312500e+02,4.232999877929687500e+02,4.217000122070312500e+02,4.212500000000000000e+02,4.182999877929687500e+02,4.214750061035156250e+02,4.207749938964843750e+02,4.292500000000000000e+02,4.283250122070312500e+02,4.259500122070312500e+02,4.243750000000000000e+02,4.320000000000000000e+02,4.327000122070312500e+02,4.285249938964843750e+02,4.274500122070312500e+02,4.276749877929687500e+02,4.298750000000000000e+02,4.250750122070312500e+02,4.232000122070312500e+02,4.284249877929687500e+02,4.299750061035156250e+02,4.283750000000000000e+02,4.243250122070312500e+02,4.269500122070312500e+02,4.256250000000000000e+02,4.356250000000000000e+02,4.321000061035156250e+02,4.357500000000000000e+02,4.340750122070312500e+02,4.311749877929687500e+02,4.342999877929687500e+02,4.440750122070312500e+02,4.334750061035156250e+02,4.381499938964843750e+02,4.343750000000000000e+02,4.343750000000000000e+02,4.295750122070312500e+02,4.426499938964843750e+02,4.473999938964843750e+02,4.479500122070312500e+02,4.468750000000000000e+02,4.485750122070312500e+02,4.476000061035156250e+02,4.457250061035156250e+02,4.477000122070312500e+02,4.561000061035156250e+02,4.552250061035156250e+02,4.563750000000000000e+02,4.495000000000000000e+02,4.521000061035156250e+02,4.537250061035156250e+02,4.558500061035156250e+02,4.581000061035156250e+02,4.646499938964843750e+02,4.597749938964843750e+02,4.662000122070312500e+02,4.633999938964843750e+02,4.587999877929687500e+02,4.662500000000000000e+02,4.724500122070312500e+02,4.764249877929687500e+02,4.754750061035156250e+02,4.738250122070312500e+02,4.787000122070312500e+02,4.752000122070312500e+02,4.713750000000000000e+02,4.662250061035156250e+02,4.702500000000000000e+02,4.713500061035156250e+02,4.637500000000000000e+02,4.635750122070312500e+02,4.654750061035156250e+02,4.669500122070312500e+02,4.661749877929687500e+02,4.707749938964843750e+02,4.627999877929687500e+02,4.609249877929687500e+02,4.670249938964843750e+02,4.703999938964843750e+02,4.816250000000000000e+02,4.797500000000000000e+02,4.728750000000000000e+02,4.739500122070312500e+02,4.757500000000000000e+02,4.781749877929687500e+02,4.760000000000000000e+02,4.756499938964843750e+02,4.824750061035156250e+02,4.783250122070312500e+02,4.713250122070312500e+02,4.726749877929687500e+02,4.822500000000000000e+02,4.873500061035156250e+02,4.840499877929687500e+02,4.817749938964843750e+02,4.816749877929687500e+02,4.962999877929687500e+02,5.007500000000000000e+02,5.022500000000000000e+02,5.111000061035156250e+02,5.099249877929687500e+02,5.105750122070312500e+02,5.214500122070312500e+02,5.370000000000000000e+02,5.290499877929687500e+02,5.471500244140625000e+02,5.380000000000000000e+02,5.411500244140625000e+02,5.316250000000000000e+02,5.336250000000000000e+02,5.386250000000000000e+02,5.282750244140625000e+02,5.201250000000000000e+02,5.277999877929687500e+02,5.292500000000000000e+02,5.387999877929687500e+02,5.329249877929687500e+02,5.335499877929687500e+02,5.375000000000000000e+02,5.397500000000000000e+02,5.362750244140625000e+02,5.332999877929687500e+02,5.335000000000000000e+02,5.262999877929687500e+02,5.199749755859375000e+02,5.270999755859375000e+02,5.414500122070312500e+02,5.411500244140625000e+02,5.325750122070312500e+02,5.425250244140625000e+02,5.295750122070312500e+02,5.263750000000000000e+02,5.280999755859375000e+02,5.274749755859375000e+02,5.214249877929687500e+02,5.257249755859375000e+02,5.288750000000000000e+02,5.318750000000000000e+02,5.257999877929687500e+02,5.277750244140625000e+02,5.239249877929687500e+02,5.189000244140625000e+02,5.169249877929687500e+02,5.035750122070312500e+02,5.066749877929687500e+02,5.182750244140625000e+02,5.114249877929687500e+02,5.169249877929687500e+02,5.156500244140625000e+02,5.168750000000000000e+02,5.178499755859375000e+02,5.280999755859375000e+02,5.210999755859375000e+02,5.190750122070312500e+02,5.152000122070312500e+02,5.145499877929687500e+02,5.094500122070312500e+02,5.035750122070312500e+02,5.014500122070312500e+02,5.074750061035156250e+02,5.067500000000000000e+02,5.032999877929687500e+02,5.032999877929687500e+02,5.020249938964843750e+02,4.969750061035156250e+02,4.946000061035156250e+02,5.004500122070312500e+02,4.937000122070312500e+02,4.847000122070312500e+02,4.758500061035156250e+02,4.913500061035156250e+02,4.954249877929687500e+02,4.859249877929687500e+02,4.951250000000000000e+02,4.957500000000000000e+02,4.950750122070312500e+02,5.045750122070312500e+02,5.033250122070312500e+02,5.119750061035156250e+02,5.125999755859375000e+02,5.127999877929687500e+02,5.117250061035156250e+02,5.131500244140625000e+02,5.189249877929687500e+02,5.146250000000000000e+02,5.255499877929687500e+02,5.180750122070312500e+02,5.043500061035156250e+02,5.022999877929687500e+02,5.075499877929687500e+02,5.060249938964843750e+02,5.013999938964843750e+02,5.001250000000000000e+02,5.078500061035156250e+02,4.999249877929687500e+02,5.041000061035156250e+02,5.024500122070312500e+02,5.040750122070312500e+02,5.022999877929687500e+02,5.095499877929687500e+02,5.150999755859375000e+02,5.242249755859375000e+02,5.253499755859375000e+02,5.227249755859375000e+02,5.327999877929687500e+02,5.315499877929687500e+02,5.284749755859375000e+02,5.337249755859375000e+02,5.358499755859375000e+02,5.287249755859375000e+02,5.372249755859375000e+02,5.415750122070312500e+02,5.431250000000000000e+02,5.351250000000000000e+02,5.368250122070312500e+02,5.462249755859375000e+02,5.477249755859375000e+02,5.459749755859375000e+02,5.483499755859375000e+02,5.566749877929687500e+02,5.551749877929687500e+02,5.577999877929687500e+02,5.492999877929687500e+02,5.571749877929687500e+02,5.535999755859375000e+02,5.531250000000000000e+02,5.477000122070312500e+02,5.537000122070312500e+02,5.540000000000000000e+02,5.539249877929687500e+02,5.555999755859375000e+02,5.472999877929687500e+02,5.441749877929687500e+02,5.460999755859375000e+02,5.479249877929687500e+02,5.464249877929687500e+02,5.469500122070312500e+02,5.472249755859375000e+02,5.349749755859375000e+02,5.382000122070312500e+02,5.510000000000000000e+02,5.452750244140625000e+02,5.432500000000000000e+02,5.404500122070312500e+02,5.372750244140625000e+02,5.304249877929687500e+02,5.096250000000000000e+02,5.110499877929687500e+02,5.078750000000000000e+02,5.114500122070312500e+02,5.138750000000000000e+02,5.140750122070312500e+02,5.002999877929687500e+02,4.978250122070312500e+02,5.052250061035156250e+02,4.978500061035156250e+02,4.922999877929687500e+02,5.017999877929687500e+02,5.077749938964843750e+02,5.053999938964843750e+02,5.037500000000000000e+02,5.084500122070312500e+02,5.057749938964843750e+02,5.122000122070312500e+02,5.241250000000000000e+02,5.263250122070312500e+02,5.137999877929687500e+02,5.249749755859375000e+02,5.251500244140625000e+02,5.232249755859375000e+02,5.322000122070312500e+02,5.344500122070312500e+02,5.342249755859375000e+02,5.480999755859375000e+02,5.426749877929687500e+02,5.440499877929687500e+02,5.418499755859375000e+02,5.429000244140625000e+02,5.409500122070312500e+02,5.384249877929687500e+02,5.423250122070312500e+02,5.422500000000000000e+02,5.498750000000000000e+02,5.480999755859375000e+02,5.475750122070312500e+02,5.474000244140625000e+02,5.539249877929687500e+02,5.504749755859375000e+02,5.553250122070312500e+02,5.561250000000000000e+02,5.510750122070312500e+02,5.485250244140625000e+02,5.416500244140625000e+02,5.420999755859375000e+02,5.411749877929687500e+02,5.395750122070312500e+02,5.404000244140625000e+02,5.328750000000000000e+02,5.271749877929687500e+02,5.255499877929687500e+02,5.290250244140625000e+02,5.304000244140625000e+02,5.242000122070312500e+02,5.342750244140625000e+02,5.344500122070312500e+02,5.326749877929687500e+02,5.319500122070312500e+02,5.322750244140625000e+02,5.393250122070312500e+02,5.379749755859375000e+02,5.407000122070312500e+02,5.375750122070312500e+02,5.378250122070312500e+02,5.300999755859375000e+02,5.312249755859375000e+02,5.246749877929687500e+02,5.242000122070312500e+02,5.302999877929687500e+02,5.229249877929687500e+02,5.276500244140625000e+02,5.285750122070312500e+02,5.335000000000000000e+02,5.399000244140625000e+02,5.364000244140625000e+02,5.373750000000000000e+02,5.324749755859375000e+02,5.367999877929687500e+02,5.370250244140625000e+02,5.380250244140625000e+02,5.390499877929687500e+02,5.370499877929687500e+02,5.413750000000000000e+02,5.442999877929687500e+02,5.354249877929687500e+02,5.308750000000000000e+02,5.326500244140625000e+02,5.264749755859375000e+02,5.309000244140625000e+02,5.287999877929687500e+02,5.247500000000000000e+02,5.296250000000000000e+02,5.247750244140625000e+02,5.214249877929687500e+02,5.145750122070312500e+02,5.177750244140625000e+02,5.086000061035156250e+02,5.117999877929687500e+02,5.151500244140625000e+02,5.199749755859375000e+02,5.179249877929687500e+02,5.162500000000000000e+02,5.244749755859375000e+02,5.305999755859375000e+02,5.277500000000000000e+02,5.219000244140625000e+02,5.251500244140625000e+02,5.282000122070312500e+02,5.185999755859375000e+02,5.130000000000000000e+02,5.069249877929687500e+02,4.880249938964843750e+02,4.866749877929687500e+02,4.871000061035156250e+02,4.867250061035156250e+02,4.876000061035156250e+02,4.947999877929687500e+02,4.940249938964843750e+02,4.954500122070312500e+02,4.849500122070312500e+02,4.747500000000000000e+02,4.733500061035156250e+02,4.799249877929687500e+02,4.862749938964843750e+02,4.925000000000000000e+02,5.040249938964843750e+02,5.069249877929687500e+02,5.105249938964843750e+02,5.079249877929687500e+02,5.129500122070312500e+02,5.103500061035156250e+02,5.142249755859375000e+02,5.139249877929687500e+02,5.136749877929687500e+02,5.153750000000000000e+02,5.089249877929687500e+02,5.143250122070312500e+02,5.221250000000000000e+02,5.268499755859375000e+02,5.244249877929687500e+02,5.237999877929687500e+02,5.266250000000000000e+02,5.324000244140625000e+02,5.355999755859375000e+02,5.325000000000000000e+02,5.346500244140625000e+02,5.291500244140625000e+02,5.307500000000000000e+02,5.278250122070312500e+02,5.294000244140625000e+02,5.349249877929687500e+02,5.320000000000000000e+02,5.406250000000000000e+02,5.441500244140625000e+02,5.482999877929687500e+02,5.455250244140625000e+02,5.461500244140625000e+02,5.460000000000000000e+02,5.567000122070312500e+02,5.621749877929687500e+02,5.572999877929687500e+02,5.667249755859375000e+02,5.589749755859375000e+02,5.587249755859375000e+02,5.637000122070312500e+02,5.664749755859375000e+02,5.603250122070312500e+02,5.709249877929687500e+02,5.723499755859375000e+02,5.690000000000000000e+02,5.749500122070312500e+02,5.700750122070312500e+02,5.815250244140625000e+02,5.767999877929687500e+02,5.704500122070312500e+02,5.684749755859375000e+02,5.701500244140625000e+02,5.685499877929687500e+02,5.703499755859375000e+02,5.862999877929687500e+02,5.907249755859375000e+02,5.936749877929687500e+02,5.900250244140625000e+02,5.906749877929687500e+02,5.875999755859375000e+02,5.876250000000000000e+02,5.860499877929687500e+02,5.855000000000000000e+02,5.870999755859375000e+02,5.812000122070312500e+02,5.799749755859375000e+02,5.805999755859375000e+02,5.766250000000000000e+02,5.757999877929687500e+02,5.846500244140625000e+02,5.811749877929687500e+02,5.845999755859375000e+02,5.862249755859375000e+02,5.827750244140625000e+02,5.852000122070312500e+02,5.948750000000000000e+02,5.808750000000000000e+02,5.790250244140625000e+02,5.839249877929687500e+02,5.839249877929687500e+02,5.879500122070312500e+02,5.869500122070312500e+02,5.857500000000000000e+02,5.825250244140625000e+02,5.918499755859375000e+02,5.860999755859375000e+02,5.991500244140625000e+02,5.997999877929687500e+02,5.971250000000000000e+02,6.001250000000000000e+02,6.117999877929687500e+02,6.153750000000000000e+02,6.090250244140625000e+02,6.160499877929687500e+02,6.142249755859375000e+02,6.157249755859375000e+02,6.232750244140625000e+02,6.193499755859375000e+02,6.184749755859375000e+02,6.239500122070312500e+02,6.232750244140625000e+02,6.208250122070312500e+02,6.220999755859375000e+02,6.201250000000000000e+02,6.209749755859375000e+02,6.245000000000000000e+02,6.249500122070312500e+02,6.236250000000000000e+02,6.147249755859375000e+02,6.141500244140625000e+02,6.141749877929687500e+02,6.129749755859375000e+02,6.170750122070312500e+02,6.255999755859375000e+02,6.224749755859375000e+02,6.244249877929687500e+02,6.259000244140625000e+02,6.310999755859375000e+02,6.288499755859375000e+02,6.289500122070312500e+02,6.191749877929687500e+02,6.337500000000000000e+02,6.453750000000000000e+02,6.401250000000000000e+02,6.422249755859375000e+02,6.495250244140625000e+02,6.438750000000000000e+02,6.447249755859375000e+02,6.452750244140625000e+02,6.399749755859375000e+02,6.348750000000000000e+02,6.397750244140625000e+02,6.490250244140625000e+02,6.450000000000000000e+02,6.437999877929687500e+02,6.464000244140625000e+02,6.538250122070312500e+02,6.565750122070312500e+02,6.484249877929687500e+02,6.488499755859375000e+02,6.475000000000000000e+02,6.385250244140625000e+02,6.358499755859375000e+02,6.434249877929687500e+02,6.447750244140625000e+02,6.422000122070312500e+02,6.413750000000000000e+02,6.405499877929687500e+02,6.422000122070312500e+02,6.319500122070312500e+02,6.307249755859375000e+02,6.189000244140625000e+02,6.287000122070312500e+02,6.292750244140625000e+02,6.276749877929687500e+02,6.351749877929687500e+02,6.327000122070312500e+02,6.252000122070312500e+02,6.202000122070312500e+02,6.243499755859375000e+02,6.300000000000000000e+02,6.299000244140625000e+02,6.230250244140625000e+02,6.282999877929687500e+02,6.218499755859375000e+02,6.249500122070312500e+02,6.272999877929687500e+02,6.259500122070312500e+02,6.380999755859375000e+02,6.378499755859375000e+02,6.276250000000000000e+02,6.219500122070312500e+02,6.148499755859375000e+02,6.057999877929687500e+02,5.992500000000000000e+02,5.986500244140625000e+02,5.924500122070312500e+02,5.834500122070312500e+02,5.945750122070312500e+02,5.926749877929687500e+02,5.895250244140625000e+02,5.997999877929687500e+02,5.980250244140625000e+02,5.955999755859375000e+02,5.978499755859375000e+02,5.965999755859375000e+02,5.905499877929687500e+02,5.999500122070312500e+02,5.990499877929687500e+02,5.919249877929687500e+02,5.929000244140625000e+02,5.897999877929687500e+02,5.882750244140625000e+02,5.905000000000000000e+02,5.883499755859375000e+02,5.907999877929687500e+02,5.899749755859375000e+02,5.862500000000000000e+02,5.932249755859375000e+02,5.874749755859375000e+02,5.927000122070312500e+02,5.940750122070312500e+02,6.007249755859375000e+02,6.020999755859375000e+02,5.986500244140625000e+02,5.952000122070312500e+02,5.930499877929687500e+02,5.917249755859375000e+02,5.965999755859375000e+02,5.974500122070312500e+02,6.061749877929687500e+02,6.162999877929687500e+02,6.172500000000000000e+02,6.163250122070312500e+02,6.237999877929687500e+02,6.192249755859375000e+02,6.219749755859375000e+02,6.174249877929687500e+02,6.183250122070312500e+02,6.224000244140625000e+02,6.338750000000000000e+02,6.437750244140625000e+02,6.465000000000000000e+02,6.424249877929687500e+02,6.434749755859375000e+02,6.530999755859375000e+02,6.492500000000000000e+02,6.556500244140625000e+02,6.568750000000000000e+02,6.537249755859375000e+02,6.534000244140625000e+02,6.497500000000000000e+02,6.522500000000000000e+02,6.552249755859375000e+02,6.552999877929687500e+02,6.612249755859375000e+02,6.636749877929687500e+02,6.885750122070312500e+02,7.035999755859375000e+02,7.061500244140625000e+02,6.995999755859375000e+02,6.973499755859375000e+02,6.969249877929687500e+02,6.945999755859375000e+02,6.949249877929687500e+02,6.897750244140625000e+02,6.882750244140625000e+02,6.901500244140625000e+02,6.930750122070312500e+02,6.957249755859375000e+02,6.975000000000000000e+02,7.000999755859375000e+02,7.049000244140625000e+02,7.087249755859375000e+02,7.090999755859375000e+02,7.130000000000000000e+02,7.187500000000000000e+02,7.207750244140625000e+02,7.156250000000000000e+02,7.153499755859375000e+02,7.124249877929687500e+02,7.057249755859375000e+02,7.093750000000000000e+02,7.139249877929687500e+02,7.318750000000000000e+02,7.211500244140625000e+02,7.163499755859375000e+02,7.167000122070312500e+02,7.179500122070312500e+02,7.193750000000000000e+02,7.167999877929687500e+02,7.195250244140625000e+02,7.217750244140625000e+02,7.196749877929687500e+02,7.180250244140625000e+02,7.228750000000000000e+02,7.235250244140625000e+02,7.309749755859375000e+02,7.483750000000000000e+02,7.663750000000000000e+02,7.680999755859375000e+02,7.737249755859375000e+02,7.836250000000000000e+02,7.710750122070312500e+02,7.708750000000000000e+02,7.707000122070312500e+02,7.667249755859375000e+02,7.660499877929687500e+02,7.675250244140625000e+02,7.677000122070312500e+02,7.755250244140625000e+02,7.734000244140625000e+02,7.742500000000000000e+02,7.775999755859375000e+02,7.795750122070312500e+02,7.792999877929687500e+02,7.792249755859375000e+02,7.799749755859375000e+02,7.879000244140625000e+02,7.843250122070312500e+02,7.847000122070312500e+02,8.085750122070312500e+02,8.128499755859375000e+02,8.160250244140625000e+02,8.144249877929687500e+02,8.166749877929687500e+02,8.136500244140625000e+02,8.179000244140625000e+02,8.178750000000000000e+02,8.194749755859375000e+02,8.202750244140625000e+02,8.227500000000000000e+02,8.334500122070312500e+02,8.346250000000000000e+02,8.398250122070312500e+02,8.354249877929687500e+02,8.310000000000000000e+02,8.340000000000000000e+02,8.456749877929687500e+02,8.439000244140625000e+02,8.498250122070312500e+02,8.489249877929687500e+02,8.392750244140625000e+02,8.339500122070312500e+02,8.330000000000000000e+02,8.309500122070312500e+02,8.261250000000000000e+02,8.291250000000000000e+02,8.258499755859375000e+02,8.252999877929687500e+02,8.293499755859375000e+02,8.326749877929687500e+02,8.382999877929687500e+02,8.402750244140625000e+02,8.404749755859375000e+02,8.405999755859375000e+02,8.405000000000000000e+02,8.414000244140625000e+02,8.412750244140625000e+02,8.462999877929687500e+02,8.540750122070312500e+02,8.516749877929687500e+02,8.672750244140625000e+02,8.696749877929687500e+02,8.748750000000000000e+02,8.939749755859375000e+02,8.892750244140625000e+02,8.916749877929687500e+02,8.977000122070312500e+02,8.973250122070312500e+02,8.900250244140625000e+02,8.956250000000000000e+02,8.937000122070312500e+02,8.900750122070312500e+02,8.824749755859375000e+02,8.798499755859375000e+02,8.756749877929687500e+02,8.789249877929687500e+02,8.902000122070312500e+02,8.835750122070312500e+02,8.768499755859375000e+02,8.721500244140625000e+02,8.752000122070312500e+02,8.865250244140625000e+02,8.827750244140625000e+02,8.807750244140625000e+02,8.736500244140625000e+02,8.845000000000000000e+02,8.875000000000000000e+02,8.842000122070312500e+02,8.761250000000000000e+02,8.782500000000000000e+02,8.799000244140625000e+02,8.852999877929687500e+02,8.940000000000000000e+02,9.114500122070312500e+02,9.170750122070312500e+02,9.212999877929687500e+02,9.215999755859375000e+02,9.244249877929687500e+02,9.300000000000000000e+02,9.257750244140625000e+02,9.245750122070312500e+02,9.198499755859375000e+02,9.122750244140625000e+02,8.994749755859375000e+02,8.956749877929687500e+02,8.878250122070312500e+02,8.972999877929687500e+02,9.015250244140625000e+02,9.043499755859375000e+02,8.984000244140625000e+02,8.997249755859375000e+02,8.996500244140625000e+02,8.974749755859375000e+02,9.013250122070312500e+02,8.952000122070312500e+02,9.077249755859375000e+02,9.267249755859375000e+02,9.285750122070312500e+02,9.254249877929687500e+02,9.347999877929687500e+02,9.251749877929687500e+02,9.313250122070312500e+02,9.325750122070312500e+02,8.972500000000000000e+02,8.990000000000000000e+02,8.965499877929687500e+02,9.069500122070312500e+02,9.044000244140625000e+02,9.102000122070312500e+02,9.110999755859375000e+02
8.488182067871093750e+01,8.440908813476562500e+01,8.108181762695312500e+01,8.009091186523437500e+01,8.065454864501953125e+01,8.011817932128906250e+01,7.991818237304687500e+01,7.966363525390625000e+01,8.268181610107421875e+01,8.904545593261718750e+01,9.238182067871093750e+01,9.506363677978515625e+01,9.745454406738281250e+01,9.696363830566406250e+01,9.456363677978515625e+01,9.407272338867187500e+01,9.335454559326171875e+01,9.092726898193359375e+01,8.699090576171875000e+01,8.774545288085937500e+01,8.965454864501953125e+01,9.180908966064453125e+01,9.246363830566406250e+01,9.176363372802734375e+01,9.166363525390625000e+01,9.204545593261718750e+01,9.048181915283203125e+01,8.966363525390625000e+01,8.705454254150390625e+01,8.889090728759765625e+01,8.751818084716796875e+01,8.735454559326171875e+01,8.577272796630859375e+01,8.668181610107421875e+01,8.758181762695312500e+01,8.793636322021484375e+01,8.759091186523437500e+01,8.807272338867187500e+01,8.871817779541015625e+01,9.199090576171875000e+01,9.277272796630859375e+01,9.319091033935546875e+01,9.430000305175781250e+01,9.616363525390625000e+01,9.659091186523437500e+01,9.864545440673828125e+01,1.011909103393554688e+02,1.051272735595703125e+02,1.047818145751953125e+02,1.041363601684570312e+02,1.046636352539062500e+02,1.047454528808593750e+02,1.068909072875976562e+02,1.089181823730468750e+02,1.082545471191406250e+02,1.091545486450195312e+02,1.078727264404296875e+02,1.071727294921875000e+02,1.020636367797851562e+02,9.745454406738281250e+01,9.653636169433593750e+01,9.673636627197265625e+01,9.785454559326171875e+01,9.556363677978515625e+01,9.221817779541015625e+01,9.107272338867187500e+01,9.034545135498046875e+01,9.079090881347656250e+01,9.036363220214843750e+01,9.216363525390625000e+01,9.052727508544921875e+01,9.158181762695312500e+01,9.286363220214843750e+01,8.739090728759765625e+01,8.820909118652343750e+01,9.049090576171875000e+01,9.073636627197265625e+01,9.081818389892578125e+01,9.180000305175781250e+01,9.187272644042968750e+01,9.154545593261718750e+01,9.367272949218750000e+01,9.581818389892578125e+01,9.690908813476562500e+01,9.920909118652343750e+01,9.774545288085937500e+01,9.503636169433593750e+01,9.456363677978515625e+01,9.599090576171875000e+01,9.790908813476562500e+01,9.909999847412109375e+01,9.806363677978515625e+01,9.752727508544921875e+01,9.766363525390625000e+01,9.822727203369140625e+01,9.886363220214843750e+01,9.680908966064453125e+01,9.635454559326171875e+01,9.868181610107421875e+01,9.798181915283203125e+01,9.996363830566406250e+01,1.020000000000000000e+02,1.022181777954101562e+02,1.039000015258789062e+02,1.021545486450195312e+02,1.068727264404296875e+02,1.063272705078125000e+02,1.045545425415039062e+02,1.046545486450195312e+02,1.042545471191406250e+02,1.056181793212890625e+02,1.017545471191406250e+02,1.050818176269531250e+02,1.047181777954101562e+02,1.043545455932617188e+02,1.063090896606445312e+02,1.085454559326171875e+02,1.103727264404296875e+02,1.115999984741210938e+02,1.098272705078125000e+02,1.088181838989257812e+02,1.070818176269531250e+02,1.063090896606445312e+02,1.050909118652343750e+02,1.061636352539062500e+02,1.041454544067382812e+02,1.027090911865234375e+02,1.016818161010742188e+02,1.035181808471679688e+02,1.054090881347656250e+02,1.035909118652343750e+02,1.039090881347656250e+02,1.086090927124023438e+02,1.126090927124023438e+02,1.117727279663085938e+02,1.107545471191406250e+02,1.072727279663085938e+02,1.051727294921875000e+02,1.037454528808593750e+02,1.103909072875976562e+02,1.141727294921875000e+02,1.123545455932617188e+02,1.097181777954101562e+02,1.107363662719726562e+02,1.084363632202148438e+02,1.088363647460937500e+02,1.087272720336914062e+02,1.066363601684570312e+02,1.078363647460937500e+02,1.078090896606445312e+02,1.080727233886718750e+02,1.065545425415039062e+02,1.078181838989257812e+02,1.080636367797851562e+02,1.118363647460937500e+02,1.122909088134765625e+02,1.127545471191406250e+02,1.106999969482421875e+02,1.114909057617187500e+02,1.092090911865234375e+02,1.073727264404296875e+02,1.094090881347656250e+02,1.114363632202148438e+02,1.096545486450195312e+02,1.104454574584960938e+02,1.104545440673828125e+02,1.100454559326171875e+02,1.100727233886718750e+02,1.086909103393554688e+02,1.076727294921875000e+02,1.075454559326171875e+02,1.091181793212890625e+02,1.090545425415039062e+02,1.076727294921875000e+02,1.087363662719726562e+02,1.076454544067382812e+02,1.071363601684570312e+02,1.098363647460937500e+02,1.115090866088867188e+02,1.130181808471679688e+02,1.091727294921875000e+02,1.085272750854492188e+02,1.062636337280273438e+02,1.027363662719726562e+02,1.054727249145507812e+02,1.067909088134765625e+02,1.069181823730468750e+02,1.067272720336914062e+02,1.073000030517578125e+02,1.033454513549804688e+02,1.021090927124023438e+02,1.031181793212890625e+02,1.030272750854492188e+02,1.049181823730468750e+02,1.130818176269531250e+02,1.179272689819335938e+02,1.200545425415039062e+02,1.161090927124023438e+02,1.153181838989257812e+02,1.161999969482421875e+02,1.202363662719726562e+02,1.199909057617187500e+02,1.156727294921875000e+02,1.131272735595703125e+02,1.115818176269531250e+02,1.138818206787109375e+02,1.075545425415039062e+02,1.012454528808593750e+02,1.005545425415039062e+02,1.038090896606445312e+02,1.040818176269531250e+02,1.012363662719726562e+02,1.023181838989257812e+02,1.034363632202148438e+02,1.035999984741210938e+02,9.746363830566406250e+01,9.768181610107421875e+01,1.001818161010742188e+02,9.781818389892578125e+01,9.850000000000000000e+01,9.663636016845703125e+01,9.087272644042968750e+01,9.090908813476562500e+01,8.640908813476562500e+01,8.370909118652343750e+01,8.263636016845703125e+01,8.819091033935546875e+01,9.197272491455078125e+01,9.097272491455078125e+01,8.907272338867187500e+01,8.995454406738281250e+01,9.315454864501953125e+01,9.240908813476562500e+01,8.918181610107421875e+01,9.065454864501953125e+01,8.887272644042968750e+01,8.719999694824218750e+01,8.861817932128906250e+01,8.888182067871093750e+01,8.911817932128906250e+01,9.231818389892578125e+01,8.830908966064453125e+01,9.081818389892578125e+01,8.965454864501953125e+01,8.865454864501953125e+01,8.882727050781250000e+01,9.019999694824218750e+01,8.840908813476562500e+01,8.650908660888671875e+01,8.606363677978515625e+01,8.490908813476562500e+01,8.946363830566406250e+01,8.813636016845703125e+01,9.361817932128906250e+01,9.838182067871093750e+01,9.822727203369140625e+01,9.892726898193359375e+01,9.868181610107421875e+01,1.007363662719726562e+02,9.980908966064453125e+01,9.962727355957031250e+01,1.010454559326171875e+02,9.950908660888671875e+01,1.032909088134765625e+02,1.082363662719726562e+02,1.072818145751953125e+02,1.091090927124023438e+02,1.062727279663085938e+02,1.050454559326171875e+02,1.071636352539062500e+02,1.073818206787109375e+02,1.072272720336914062e+02,1.080636367797851562e+02,1.080545425415039062e+02,1.072727279663085938e+02,1.071090927124023438e+02,1.070272750854492188e+02,1.068181838989257812e+02,1.083000030517578125e+02,1.081181793212890625e+02,1.084545440673828125e+02,1.107454528808593750e+02,1.128636322021484375e+02,1.114727249145507812e+02,1.109181823730468750e+02,1.103727264404296875e+02,1.097727279663085938e+02,1.084272689819335938e+02,1.099818191528320312e+02,1.146999969482421875e+02,1.182909088134765625e+02,1.176818161010742188e+02,1.172181777954101562e+02,1.175909118652343750e+02,1.184363632202148438e+02,1.207363662719726562e+02,1.190999984741210938e+02,1.200272750854492188e+02,1.232727279663085938e+02,1.251181793212890625e+02,1.288000030517578125e+02,1.270999984741210938e+02,1.266272735595703125e+02,1.264727249145507812e+02,1.282636413574218750e+02,1.277727279663085938e+02,1.270818176269531250e+02,1.263000030517578125e+02,1.249363632202148438e+02,1.255090866088867188e+02,1.264000015258789062e+02,1.308909149169921875e+02,1.321909027099609375e+02,1.353636322021484375e+02,1.346000061035156250e+02,1.348545379638671875e+02,1.310090942382812500e+02,1.369818115234375000e+02,1.378090972900390625e+02,1.428090972900390625e+02,1.412454528808593750e+02,1.410727233886718750e+02,1.414909057617187500e+02,1.405636291503906250e+02,1.395909118652343750e+02,1.399363555908203125e+02,1.424181823730468750e+02,1.453181762695312500e+02,1.512454528808593750e+02,1.528272705078125000e+02,1.558999938964843750e+02,1.602181854248046875e+02,1.614090881347656250e+02,1.590545501708984375e+02,1.562727203369140625e+02,1.584181823730468750e+02,1.601636352539062500e+02,1.593727264404296875e+02,1.590090942382812500e+02,1.605363616943359375e+02,1.567545471191406250e+02,1.558000030517578125e+02,1.584454498291015625e+02,1.593999938964843750e+02,1.582727203369140625e+02,1.568000030517578125e+02,1.583363647460937500e+02,1.596727294921875000e+02,1.593999938964843750e+02,1.489818115234375000e+02,1.464727325439453125e+02,1.509636383056640625e+02,1.580454559326171875e+02,1.581909027099609375e+02,1.608363647460937500e+02,1.578090972900390625e+02,1.562090911865234375e+02,1.553727264404296875e+02,1.557909088134765625e+02,1.586454467773437500e+02,1.626272735595703125e+02,1.634272766113281250e+02,1.618909149169921875e+02,1.630636291503906250e+02,1.625636291503906250e+02,1.618999938964843750e+02,1.655272674560546875e+02,1.647272644042968750e+02,1.659272766113281250e+02,1.605090942382812500e+02,1.625818176269531250e+02,1.763818206787109375e+02,1.741272735595703125e+02,1.745000000000000000e+02,1.792272644042968750e+02,1.766909027099609375e+02,1.791909027099609375e+02,1.776727294921875000e+02,1.754636383056640625e+02,1.772818145751953125e+02,1.791363677978515625e+02,1.737727203369140625e+02,1.710000000000000000e+02,1.731363677978515625e+02,1.717363586425781250e+02,1.721454467773437500e+02,1.740636291503906250e+02,1.786090850830078125e+02,1.814363555908203125e+02,1.803818206787109375e+02,1.754181823730468750e+02,1.734545440673828125e+02,1.663636322021484375e+02,1.724454498291015625e+02,1.778000030517578125e+02,1.757363586425781250e+02,1.765181884765625000e+02,1.724545440673828125e+02,1.650818176269531250e+02,1.647181854248046875e+02,1.592090911865234375e+02,1.512545471191406250e+02,1.555181884765625000e+02,1.537909088134765625e+02,1.492181854248046875e+02,1.548363647460937500e+02,1.502909088134765625e+02,1.569818115234375000e+02,1.562818145751953125e+02,1.581272735595703125e+02,1.595181884765625000e+02,1.508545379638671875e+02,1.494545440673828125e+02,1.473909149169921875e+02,1.498181762695312500e+02,1.498000030517578125e+02,1.582454528808593750e+02,1.635090942382812500e+02,1.626454467773437500e+02,1.592727203369140625e+02,1.559272766113281250e+02,1.555636291503906250e+02,1.551090850830078125e+02,1.462727203369140625e+02,1.461727294921875000e+02,1.491909027099609375e+02,1.524636383056640625e+02,1.553545379638671875e+02,1.559818115234375000e+02,1.561909027099609375e+02,1.543636322021484375e+02,1.586545410156250000e+02,1.614636383056640625e+02,1.617454528808593750e+02,1.630727233886718750e+02,1.644727325439453125e+02,1.662454528808593750e+02,1.666909027099609375e+02,1.727727203369140625e+02,1.749181823730468750e+02,1.752818145751953125e+02,1.697545471191406250e+02,1.574363555908203125e+02,1.585636291503906250e+02,1.555181884765625000e+02,1.535272674560546875e+02,1.529909057617187500e+02,1.543818206787109375e+02,1.531636352539062500e+02,1.542818145751953125e+02,1.581909027099609375e+02,1.612909088134765625e+02,1.671090850830078125e+02,1.701363677978515625e+02,1.728545379638671875e+02,1.708909149169921875e+02,1.689727325439453125e+02,1.666454467773437500e+02,1.653909149169921875e+02,1.660181884765625000e+02,1.676999969482421875e+02,1.674272766113281250e+02,1.656363677978515625e+02,1.670727233886718750e+02,1.687454528808593750e+02,1.697181854248046875e+02,1.707909088134765625e+02,1.656272735595703125e+02,1.652636413574218750e+02,1.642909088134765625e+02,1.639818115234375000e+02,1.671000061035156250e+02,1.659818115234375000e+02,1.646818237304687500e+02,1.650909118652343750e+02,1.668818206787109375e+02,1.717090911865234375e+02,1.723363647460937500e+02,1.726727294921875000e+02,1.734090881347656250e+02,1.730454559326171875e+02,1.720000000000000000e+02,1.706090850830078125e+02,1.714363555908203125e+02,1.736909027099609375e+02,1.728545379638671875e+02,1.756727294921875000e+02,1.791545410156250000e+02,1.828000030517578125e+02,1.784636383056640625e+02,1.764454498291015625e+02,1.751636352539062500e+02,1.734090881347656250e+02,1.757363586425781250e+02,1.766363677978515625e+02,1.764181823730468750e+02,1.771999969482421875e+02,1.786272735595703125e+02,1.799181823730468750e+02,1.791181793212890625e+02,1.763727264404296875e+02,1.762363586425781250e+02,1.744454498291015625e+02,1.718363647460937500e+02,1.662272644042968750e+02,1.679181823730468750e+02,1.685545501708984375e+02,1.620636291503906250e+02,1.637090911865234375e+02,1.664181823730468750e+02,1.613818206787109375e+02,1.583181762695312500e+02,1.606999969482421875e+02,1.618636322021484375e+02,1.573999938964843750e+02,1.591181793212890625e+02,1.595727233886718750e+02,1.513272705078125000e+02,1.501727294921875000e+02,1.585363616943359375e+02,1.509636383056640625e+02,1.539545440673828125e+02,1.501454467773437500e+02,1.516818237304687500e+02,1.606818237304687500e+02,1.567818145751953125e+02,1.558181762695312500e+02,1.585545501708984375e+02,1.608454589843750000e+02,1.649636383056640625e+02,1.643909149169921875e+02,1.663181762695312500e+02,1.673727264404296875e+02,1.670909118652343750e+02,1.656909027099609375e+02,1.638545379638671875e+02,1.608545379638671875e+02,1.606999969482421875e+02,1.649363555908203125e+02,1.626818237304687500e+02,1.681909027099609375e+02,1.764363555908203125e+02,1.758090972900390625e+02,1.754909057617187500e+02,1.810636291503906250e+02,1.800090942382812500e+02,1.853454589843750000e+02,1.871363677978515625e+02,1.933000030517578125e+02,1.923727264404296875e+02,1.978181762695312500e+02,1.929727325439453125e+02,1.885090942382812500e+02,1.847909088134765625e+02,1.901363677978515625e+02,1.942636413574218750e+02,1.981272735595703125e+02,1.914545440673828125e+02,1.993999938964843750e+02,2.103181762695312500e+02,2.030636291503906250e+02,1.888727264404296875e+02,1.861909027099609375e+02,1.931545410156250000e+02,2.001636352539062500e+02,1.995727233886718750e+02,2.084272766113281250e+02,2.153545379638671875e+02,2.271636352539062500e+02,2.255000000000000000e+02,2.285454559326171875e+02,2.361636352539062500e+02,2.419272766113281250e+02,2.310636291503906250e+02,2.256000061035156250e+02,2.188727264404296875e+02,2.124818115234375000e+02,2.084818115234375000e+02,2.138454589843750000e+02,2.323454589843750000e+02,2.270181884765625000e+02,2.217181854248046875e+02,2.157909088134765625e+02,2.122272644042968750e+02,2.005636291503906250e+02,2.048909149169921875e+02,2.073363647460937500e+02,2.104818115234375000e+02,2.058909149169921875e+02,2.048636322021484375e+02,2.113090972900390625e+02,2.153909149169921875e+02,2.118636322021484375e+02,2.073454589843750000e+02,2.112090911865234375e+02,2.180545501708984375e+02,2.268181762695312500e+02,2.315909118652343750e+02,2.392818145751953125e+02,2.346000061035156250e+02,2.259090881347656250e+02,2.194272766113281250e+02,2.121999969482421875e+02,2.073909149169921875e+02,2.111000061035156250e+02,2.103636322021484375e+02,2.196181793212890625e+02,2.217090911865234375e+02,2.258181762695312500e+02,2.231090850830078125e+02,2.240727233886718750e+02,2.238090972900390625e+02,2.302454528808593750e+02,2.232727203369140625e+02,2.336999969482421875e+02,2.479818115234375000e+02,2.424545440673828125e+02,2.382636413574218750e+02,2.466727294921875000e+02,2.617999877929687500e+02,2.560909118652343750e+02,2.457090911865234375e+02,2.489454498291015625e+02,2.403272705078125000e+02,2.264454498291015625e+02,2.133090972900390625e+02,2.045000000000000000e+02,2.092363586425781250e+02,2.059636383056640625e+02,2.289545440673828125e+02,2.315818176269531250e+02,2.218727264404296875e+02,2.154272766113281250e+02,2.083000030517578125e+02,2.177727203369140625e+02,2.200545501708984375e+02,2.163272705078125000e+02,2.096090850830078125e+02,2.009545440673828125e+02,1.939454498291015625e+02,1.883090972900390625e+02,1.934090881347656250e+02,1.998636322021484375e+02,2.113363647460937500e+02,2.165727233886718750e+02,2.196545410156250000e+02,2.214181823730468750e+02,2.121454467773437500e+02,2.079727325439453125e+02,1.998909149169921875e+02,2.018272705078125000e+02,2.032818145751953125e+02,2.025000000000000000e+02,2.006363677978515625e+02,1.983545379638671875e+02,1.862636413574218750e+02,1.766545410156250000e+02,1.746181793212890625e+02,1.623181762695312500e+02,1.583909149169921875e+02,1.553545379638671875e+02,1.599818115234375000e+02,1.523454589843750000e+02,1.596727294921875000e+02,1.377090911865234375e+02,1.396272735595703125e+02,1.393363647460937500e+02,1.462818145751953125e+02,1.599909057617187500e+02,1.533181762695312500e+02,1.517363586425781250e+02,1.518545379638671875e+02,1.400181884765625000e+02,1.375545501708984375e+02,1.425818176269531250e+02,1.432545471191406250e+02,1.388545379638671875e+02,1.471454467773437500e+02,1.478636322021484375e+02,1.520909118652343750e+02,1.456272735595703125e+02,1.433545379638671875e+02,1.467090911865234375e+02,1.483181762695312500e+02,1.518545379638671875e+02,1.570090942382812500e+02,1.604363555908203125e+02,1.571181793212890625e+02,1.593454589843750000e+02,1.665727233886718750e+02,1.627181854248046875e+02,1.638727264404296875e+02,1.598909149169921875e+02,1.700909118652343750e+02,1.696636352539062500e+02,1.687363586425781250e+02,1.670636291503906250e+02,1.620545501708984375e+02,1.589181823730468750e+02,1.596999969482421875e+02,1.614272766113281250e+02,1.629545440673828125e+02,1.688545379638671875e+02,1.711181793212890625e+02,1.686636352539062500e+02,1.656818237304687500e+02,1.600727233886718750e+02,1.570454559326171875e+02,1.503090972900390625e+02,1.477363586425781250e+02,1.491272735595703125e+02,1.449636383056640625e+02,1.433272705078125000e+02,1.390636291503906250e+02,1.381545410156250000e+02,1.377818145751953125e+02,1.420454559326171875e+02,1.401545410156250000e+02,1.363818206787109375e+02,1.330181884765625000e+02,1.348454589843750000e+02,1.349636383056640625e+02,1.390545501708984375e+02,1.452181854248046875e+02,1.491363677978515625e+02,1.427909088134765625e+02,1.369636383056640625e+02,1.335727233886718750e+02,1.311545410156250000e+02,1.282181854248046875e+02,1.268545455932617188e+02,1.268636322021484375e+02,1.187454528808593750e+02,1.145818176269531250e+02,1.071818161010742188e+02,1.132727279663085938e+02,1.043363647460937500e+02,1.092090911865234375e+02,1.097727279663085938e+02,1.079727249145507812e+02,1.130727233886718750e+02,1.121363601684570312e+02,1.075545425415039062e+02,1.054272689819335938e+02,9.623636627197265625e+01,9.447272491455078125e+01,1.002181777954101562e+02,1.122909088134765625e+02,1.171090927124023438e+02,1.202363662719726562e+02,1.342272644042968750e+02,1.321454467773437500e+02,1.194272689819335938e+02,1.206272735595703125e+02,1.104363632202148438e+02,1.155090866088867188e+02,1.154272689819335938e+02,1.167454528808593750e+02,1.164545440673828125e+02,1.260545425415039062e+02,1.285090942382812500e+02,1.288181762695312500e+02,1.325272674560546875e+02,1.401363677978515625e+02,1.342545471191406250e+02,1.291909027099609375e+02,1.224090881347656250e+02,1.209090881347656250e+02,1.233363647460937500e+02,1.233272705078125000e+02,1.169272689819335938e+02,1.171818161010742188e+02,1.192454528808593750e+02,1.212545471191406250e+02,1.179727249145507812e+02,1.152545471191406250e+02,1.220909118652343750e+02,1.208272705078125000e+02,1.296909027099609375e+02,1.305909118652343750e+02,1.249363632202148438e+02,1.310454559326171875e+02,1.296090850830078125e+02,1.273636322021484375e+02,1.248090896606445312e+02,1.186999969482421875e+02,1.141636352539062500e+02,1.075181808471679688e+02,1.018727264404296875e+02,1.046999969482421875e+02,1.141999969482421875e+02,1.153545455932617188e+02,1.090363616943359375e+02,1.091181793212890625e+02,1.083636322021484375e+02,1.020454559326171875e+02,8.969091033935546875e+01,9.724545288085937500e+01,1.002636337280273438e+02,9.172727203369140625e+01,8.917272949218750000e+01,8.821817779541015625e+01,8.245454406738281250e+01,6.619999694824218750e+01,7.732727050781250000e+01,8.129090881347656250e+01,7.530908966064453125e+01,7.545454406738281250e+01,7.121817779541015625e+01,7.474545288085937500e+01,7.838182067871093750e+01,7.208181762695312500e+01,6.646363830566406250e+01,5.636363601684570312e+01,5.750909042358398438e+01,6.286363601684570312e+01,7.260909271240234375e+01,7.835454559326171875e+01,8.347272491455078125e+01,8.211817932128906250e+01,7.893636322021484375e+01,7.840908813476562500e+01,8.565454864501953125e+01,7.893636322021484375e+01,7.234545135498046875e+01,7.199090576171875000e+01,7.037272644042968750e+01,6.559091186523437500e+01,6.321818161010742188e+01,5.824545288085937500e+01,6.100909042358398438e+01,5.864545440673828125e+01,5.817272567749023438e+01,6.372727203369140625e+01,6.389090728759765625e+01,5.928181838989257812e+01,5.886363601684570312e+01,6.089090728759765625e+01,6.621817779541015625e+01,6.517272949218750000e+01,6.723636627197265625e+01,7.271817779541015625e+01,7.386363220214843750e+01,7.480908966064453125e+01,7.608181762695312500e+01,7.664545440673828125e+01,7.850908660888671875e+01,8.569999694824218750e+01,8.580908966064453125e+01,8.109999847412109375e+01,7.759999847412109375e+01,8.013636016845703125e+01,7.599090576171875000e+01,8.081818389892578125e+01,8.328181457519531250e+01,8.151818084716796875e+01,8.567272949218750000e+01,9.084545135498046875e+01,9.511817932128906250e+01,8.509999847412109375e+01,8.269999694824218750e+01,7.963636016845703125e+01,7.750000000000000000e+01,8.019999694824218750e+01,7.433636474609375000e+01,7.708181762695312500e+01,7.509999847412109375e+01,7.223636627197265625e+01,6.709091186523437500e+01,6.879090881347656250e+01,6.623636627197265625e+01,6.933636474609375000e+01,7.424545288085937500e+01,7.425454711914062500e+01,7.569091033935546875e+01,6.998181915283203125e+01,7.121817779541015625e+01,7.083636474609375000e+01,7.108181762695312500e+01,7.399090576171875000e+01,7.781818389892578125e+01,7.783636474609375000e+01,7.916363525390625000e+01,7.659999847412109375e+01,7.897272491455078125e+01,7.440000152587890625e+01,7.016363525390625000e+01,6.715454864501953125e+01,6.572727203369140625e+01,6.108181762695312500e+01,6.100000000000000000e+01,6.190908813476562500e+01,5.904545211791992188e+01,5.965454483032226562e+01,5.530908966064453125e+01,5.389090728759765625e+01,5.169091033935546875e+01,4.901818084716796875e+01,4.896363449096679688e+01,4.780908966064453125e+01,5.168181610107421875e+01,5.612727355957031250e+01,5.866363525390625000e+01,5.893636322021484375e+01,6.094545364379882812e+01,6.147272872924804688e+01,5.870909118652343750e+01,6.302727127075195312e+01,6.456363677978515625e+01,6.650000000000000000e+01,6.803636169433593750e+01,7.003636169433593750e+01,6.144545364379882812e+01,6.047272872924804688e+01,6.353636169433593750e+01,6.550000000000000000e+01,6.811817932128906250e+01,6.846363830566406250e+01,7.230908966064453125e+01,7.555454254150390625e+01,8.067272949218750000e+01,7.752727508544921875e+01,8.026363372802734375e+01,7.755454254150390625e+01,7.250908660888671875e+01,7.276363372802734375e+01,7.701818084716796875e+01,7.863636016845703125e+01,8.508181762695312500e+01,7.988182067871093750e+01,8.686363220214843750e+01,8.686363220214843750e+01,9.619091033935546875e+01,1.035363616943359375e+02,9.832727050781250000e+01,9.983636474609375000e+01,9.465454864501953125e+01,9.517272949218750000e+01,1.015727233886718750e+02,9.993636322021484375e+01,9.758181762695312500e+01,1.044454574584960938e+02,1.309454498291015625e+02,1.379272766113281250e+02,1.288727264404296875e+02,1.222363662719726562e+02,1.277818145751953125e+02,1.279181823730468750e+02,1.211999969482421875e+02,1.291909027099609375e+02,1.326363677978515625e+02,1.346727294921875000e+02,1.314909057617187500e+02,1.331727294921875000e+02,1.308545379638671875e+02,1.335000000000000000e+02,1.365727233886718750e+02,1.316818237304687500e+02,1.337363586425781250e+02,1.359636383056640625e+02,1.364181823730468750e+02,1.346272735595703125e+02,1.333636322021484375e+02,1.333363647460937500e+02,1.313636322021484375e+02,1.279727249145507812e+02,1.297727203369140625e+02,1.321636352539062500e+02,1.268090896606445312e+02,1.253363647460937500e+02,1.270363616943359375e+02,1.371545410156250000e+02,1.361272735595703125e+02,1.312727203369140625e+02,1.325909118652343750e+02,1.330363616943359375e+02,1.371000061035156250e+02,1.232727279663085938e+02,1.263636322021484375e+02,1.190090866088867188e+02,1.157181777954101562e+02,1.143545455932617188e+02,1.148727264404296875e+02,1.235999984741210938e+02,1.266272735595703125e+02,1.263727264404296875e+02,1.349909057617187500e+02,1.431090850830078125e+02,1.403636322021484375e+02,1.383363647460937500e+02,1.408909149169921875e+02,1.394272766113281250e+02,1.377454528808593750e+02,1.344818115234375000e+02,1.331545410156250000e+02,1.373363647460937500e+02,1.380090942382812500e+02,1.406181793212890625e+02,1.388363647460937500e+02,1.406090850830078125e+02,1.392272644042968750e+02,1.341909027099609375e+02,1.307818145751953125e+02,1.302909088134765625e+02,1.291909027099609375e+02,1.376272735595703125e+02,1.353000030517578125e+02,1.281545410156250000e+02,1.308454589843750000e+02,1.303090972900390625e+02,1.308090972900390625e+02,1.355727233886718750e+02,1.395727233886718750e+02,1.380727233886718750e+02,1.383909149169921875e+02,1.365090942382812500e+02,1.388454589843750000e+02,1.362727203369140625e+02,1.353999938964843750e+02,1.338363647460937500e+02,1.338181762695312500e+02,1.352818145751953125e+02,1.434181823730468750e+02,1.437090911865234375e+02,1.438000030517578125e+02,1.482818145751953125e+02,1.519454498291015625e+02,1.501000061035156250e+02,1.531454467773437500e+02,1.577363586425781250e+02,1.586454467773437500e+02,1.533363647460937500e+02,1.548090972900390625e+02,1.537090911865234375e+02,1.563818206787109375e+02,1.524727325439453125e+02,1.572363586425781250e+02,1.645090942382812500e+02,1.680818176269531250e+02,1.655909118652343750e+02,1.705909118652343750e+02,1.667818145751953125e+02,1.677181854248046875e+02,1.638818206787109375e+02,1.672727203369140625e+02,1.672727203369140625e+02,1.673909149169921875e+02,1.701636352539062500e+02,1.742727203369140625e+02,1.716818237304687500e+02,1.688999938964843750e+02,1.620090942382812500e+02,1.643999938964843750e+02,1.619454498291015625e+02,1.520454559326171875e+02,1.473090972900390625e+02,1.402272644042968750e+02,1.435636291503906250e+02,1.431272735595703125e+02,1.505090942382812500e+02,1.535818176269531250e+02,1.543181762695312500e+02,1.616000061035156250e+02,1.626636352539062500e+02,1.681181793212890625e+02,1.627363586425781250e+02,1.653454589843750000e+02,1.670636291503906250e+02,1.670454559326171875e+02,1.645909118652343750e+02,1.610090942382812500e+02,1.631454467773437500e+02,1.666999969482421875e+02,1.646000061035156250e+02,1.634818115234375000e+02,1.573636322021484375e+02,1.547727203369140625e+02,1.571454467773437500e+02,1.612272644042968750e+02,1.623272705078125000e+02,1.607090911865234375e+02,1.584272766113281250e+02,1.565545501708984375e+02,1.585545501708984375e+02,1.555090942382812500e+02,1.593181762695312500e+02,1.569545440673828125e+02,1.546181793212890625e+02,1.500636291503906250e+02,1.496818237304687500e+02,1.500818176269531250e+02,1.470545501708984375e+02,1.473000030517578125e+02,1.501727294921875000e+02,1.566272735595703125e+02,1.573545379638671875e+02,1.595727233886718750e+02,1.600000000000000000e+02,1.592181854248046875e+02,1.598000030517578125e+02,1.613727264404296875e+02,1.627545471191406250e+02,1.609545440673828125e+02,1.588727264404296875e+02,1.580000000000000000e+02,1.531272735595703125e+02,1.527090911865234375e+02,1.519272766113281250e+02,1.529363555908203125e+02,1.569727325439453125e+02,1.569818115234375000e+02,1.594818115234375000e+02,1.551545410156250000e+02,1.528454589843750000e+02,1.511999969482421875e+02,1.436727294921875000e+02,1.433909149169921875e+02,1.509818115234375000e+02,1.513909149169921875e+02,1.485909118652343750e+02,1.523999938964843750e+02,1.507818145751953125e+02,1.451545410156250000e+02,1.465000000000000000e+02,1.474909057617187500e+02,1.455545501708984375e+02,1.502363586425781250e+02,1.484909057617187500e+02,1.514181823730468750e+02,1.529090881347656250e+02,1.526000061035156250e+02,1.510000000000000000e+02,1.512181854248046875e+02,1.536999969482421875e+02,1.530636291503906250e+02,1.548000030517578125e+02,1.585181884765625000e+02,1.631818237304687500e+02,1.651999969482421875e+02,1.632636413574218750e+02,1.639636383056640625e+02,1.677727203369140625e+02,1.681454467773437500e+02,1.668727264404296875e+02,1.693454589843750000e+02,1.703454589843750000e+02,1.678909149169921875e+02,1.692363586425781250e+02,1.725636291503906250e+02,1.746181793212890625e+02,1.736090850830078125e+02,1.700818176269531250e+02,1.682909088134765625e+02,1.690818176269531250e+02,1.723090972900390625e+02,1.732818145751953125e+02,1.745545501708984375e+02,1.732181854248046875e+02,1.732818145751953125e+02,1.789727325439453125e+02,1.814454498291015625e+02,1.793909149169921875e+02,1.746454467773437500e+02,1.777181854248046875e+02,1.754545440673828125e+02,1.712909088134765625e+02,1.669272766113281250e+02,1.675727233886718750e+02,1.672454528808593750e+02,1.697454528808593750e+02,1.731636352539062500e+02,1.716272735595703125e+02,1.774090881347656250e+02,1.745636291503906250e+02,1.720636291503906250e+02,1.670272674560546875e+02,1.718000030517578125e+02,1.728181762695312500e+02,1.705272674560546875e+02,1.664181823730468750e+02,1.643090972900390625e+02,1.641272735595703125e+02,1.593545379638671875e+02,1.675181884765625000e+02,1.665363616943359375e+02,1.663272705078125000e+02,1.682363586425781250e+02,1.657727203369140625e+02,1.640727233886718750e+02,1.616999969482421875e+02,1.500000000000000000e+02,1.515181884765625000e+02,1.517818145751953125e+02,1.512727203369140625e+02,1.471636352539062500e+02,1.541090850830078125e+02,1.557454528808593750e+02,1.570454559326171875e+02,1.576454467773437500e+02,1.524272766113281250e+02,1.532909088134765625e+02,1.550454559326171875e+02,1.575272674560546875e+02,1.531272735595703125e+02,1.485272674560546875e+02,1.503545379638671875e+02,1.507727203369140625e+02,1.536999969482421875e+02,1.553909149169921875e+02,1.558636322021484375e+02,1.595636291503906250e+02,1.607363586425781250e+02,1.576727294921875000e+02,1.638090972900390625e+02,1.623909149169921875e+02,1.640000000000000000e+02,1.608818206787109375e+02,1.559090881347656250e+02,1.579272766113281250e+02,1.543363647460937500e+02,1.567272644042968750e+02,1.529818115234375000e+02,1.527454528808593750e+02,1.529090881347656250e+02,1.561454467773437500e+02,1.538454589843750000e+02,1.567545471191406250e+02,1.584636383056640625e+02,1.617272644042968750e+02,1.633818206787109375e+02,1.619727325439453125e+02,1.603545379638671875e+02,1.640818176269531250e+02,1.637090911865234375e+02,1.617090911865234375e+02,1.641454467773437500e+02,1.652636413574218750e+02,1.657363586425781250e+02,1.665181884765625000e+02,1.680272674560546875e+02,1.652909088134765625e+02,1.684545440673828125e+02,1.644454498291015625e+02,1.708636322021484375e+02,1.749272766113281250e+02,1.763909149169921875e+02,1.738272705078125000e+02,1.730636291503906250e+02,1.782636413574218750e+02,1.798363647460937500e+02,1.765636291503906250e+02,1.752636413574218750e+02,1.773454589843750000e+02,1.740000000000000000e+02,1.745636291503906250e+02,1.763727264404296875e+02,1.841000061035156250e+02,1.808181762695312500e+02,1.836636352539062500e+02,1.819636383056640625e+02,1.789272766113281250e+02,1.792909088134765625e+02,1.741999969482421875e+02,1.760272674560546875e+02,1.776909027099609375e+02,1.808363647460937500e+02,1.823363647460937500e+02,1.817545471191406250e+02,1.886727294921875000e+02,1.883818206787109375e+02,1.864181823730468750e+02,1.910454559326171875e+02,1.995090942382812500e+02,2.000454559326171875e+02,1.997818145751953125e+02,2.006272735595703125e+02,2.028363647460937500e+02,2.051636352539062500e+02,2.044454498291015625e+02,2.044636383056640625e+02,1.998636322021484375e+02,2.022272644042968750e+02,2.026909027099609375e+02,2.018818206787109375e+02,2.002727203369140625e+02,2.018818206787109375e+02,2.063818206787109375e+02,2.105000000000000000e+02,2.086363677978515625e+02,2.088363647460937500e+02,2.061818237304687500e+02,2.049090881347656250e+02,2.056090850830078125e+02,2.069545440673828125e+02,2.109272766113281250e+02,2.071090850830078125e+02,2.048272705078125000e+02,2.028999938964843750e+02,2.032818145751953125e+02,2.023090972900390625e+02,2.053181762695312500e+02,2.057909088134765625e+02,2.076545410156250000e+02,2.057181854248046875e+02,2.011363677978515625e+02,1.982363586425781250e+02,2.112090911865234375e+02,2.238181762695312500e+02,2.237272644042968750e+02,2.250181884765625000e+02,2.295090942382812500e+02,2.282818145751953125e+02,2.308090972900390625e+02,2.283727264404296875e+02,2.253636322021484375e+02,2.186363677978515625e+02,2.224090881347656250e+02,2.186090850830078125e+02,2.117545471191406250e+02,2.088636322021484375e+02,2.144818115234375000e+02,2.103000030517578125e+02,2.045636291503906250e+02,2.031363677978515625e+02,2.045181884765625000e+02,2.098272705078125000e+02,2.079363555908203125e+02,2.121727294921875000e+02,2.163909149169921875e+02,2.148999938964843750e+02,2.091909027099609375e+02,2.018727264404296875e+02,2.010909118652343750e+02,1.922181854248046875e+02,2.031909027099609375e+02,2.033727264404296875e+02,2.034272766113281250e+02,1.960090942382812500e+02,2.007818145751953125e+02,1.998909149169921875e+02,2.070090942382812500e+02,2.056636352539062500e+02,2.055363616943359375e+02,2.034636383056640625e+02,2.043727264404296875e+02,2.024909057617187500e+02,2.051454467773437500e+02,2.051454467773437500e+02,2.081181793212890625e+02,2.079272766113281250e+02,2.007454528808593750e+02,1.945636291503906250e+02,1.914636383056640625e+02,1.905454559326171875e+02,1.844181823730468750e+02,1.860363616943359375e+02,1.943454589843750000e+02,1.868000030517578125e+02,1.837363586425781250e+02,1.819454498291015625e+02,1.838181762695312500e+02,1.860909118652343750e+02,1.910545501708984375e+02,1.937909088134765625e+02,1.970727233886718750e+02,1.887818145751953125e+02,1.848999938964843750e+02,1.849181823730468750e+02,1.854545440673828125e+02,1.806181793212890625e+02,1.833999938964843750e+02,1.873000030517578125e+02,1.811818237304687500e+02,1.782363586425781250e+02,1.729272766113281250e+02,1.741181793212890625e+02,1.748181762695312500e+02,1.821090850830078125e+02,1.876727294921875000e+02,1.914636383056640625e+02,1.914818115234375000e+02,1.923545379638671875e+02,1.864818115234375000e+02,1.887181854248046875e+02,1.868727264404296875e+02,1.833000030517578125e+02,1.733545379638671875e+02,1.795090942382812500e+02,1.765454559326171875e+02,1.865363616943359375e+02,1.850181884765625000e+02,1.847909088134765625e+02,1.832181854248046875e+02,1.856090850830078125e+02,1.879181823730468750e+02,1.844090881347656250e+02,1.831818237304687500e+02,1.852454528808593750e+02,1.811727294921875000e+02,1.866545410156250000e+02,1.840909118652343750e+02,1.825090942382812500e+02,1.829272766113281250e+02,1.824272766113281250e+02,1.892818145751953125e+02,1.914272766113281250e+02,1.983363647460937500e+02,1.998818206787109375e+02,1.998636322021484375e+02,2.013181762695312500e+02,2.023181762695312500e+02,2.004909057617187500e+02,2.035090942382812500e+02,2.018181762695312500e+02,2.000909118652343750e+02,2.004181823730468750e+02,1.996363677978515625e+02,1.997636413574218750e+02,2.051000061035156250e+02,2.002363586425781250e+02,1.967636413574218750e+02,1.982181854248046875e+02,2.020545501708984375e+02,2.031363677978515625e+02,2.023818206787109375e+02,2.038272705078125000e+02,2.013363647460937500e+02,2.031909027099609375e+02,2.025909118652343750e+02,1.996727294921875000e+02,1.941636352539062500e+02,1.923818206787109375e+02,1.869636383056640625e+02,1.966090850830078125e+02,1.968181762695312500e+02,1.954454498291015625e+02,1.955363616943359375e+02,1.918181762695312500e+02,1.955818176269531250e+02,1.922636413574218750e+02,1.890000000000000000e+02,1.877090911865234375e+02,1.873636322021484375e+02,1.898636322021484375e+02,1.830090942382812500e+02,1.853363647460937500e+02,1.836272735595703125e+02,1.864818115234375000e+02,1.943636322021484375e+02,1.951727294921875000e+02,1.974545440673828125e+02,1.972818145751953125e+02,1.911636352539062500e+02,1.906909027099609375e+02,1.923545379638671875e+02,1.919636383056640625e+02,1.907909088134765625e+02,1.901818237304687500e+02,1.881727294921875000e+02,1.889727325439453125e+02,1.918545379638671875e+02,1.878272705078125000e+02,1.870000000000000000e+02,1.875363616943359375e+02,1.863999938964843750e+02,1.844272766113281250e+02,1.853727264404296875e+02,1.874272766113281250e+02,1.936818237304687500e+02,1.960454559326171875e+02,1.969181823730468750e+02,1.976636352539062500e+02,1.987454528808593750e+02,1.990363616943359375e+02,1.998363647460937500e+02,1.994727325439453125e+02,1.955181884765625000e+02,1.981000061035156250e+02,1.927272644042968750e+02,1.916454467773437500e+02,1.903818206787109375e+02,1.916545410156250000e+02,1.943454589843750000e+02,1.927363586425781250e+02,1.906363677978515625e+02,1.928818206787109375e+02,1.898909149169921875e+02,1.892909088134765625e+02,1.942363586425781250e+02,1.953090972900390625e+02,1.891999969482421875e+02,1.863181762695312500e+02,1.850090942382812500e+02,1.886818237304687500e+02,1.897545471191406250e+02,1.858000030517578125e+02,1.821454467773437500e+02,1.805636291503906250e+02,1.756545410156250000e+02,1.731090850830078125e+02,1.710818176269531250e+02,1.751999969482421875e+02,1.713454589843750000e+02,1.708727264404296875e+02,1.700272674560546875e+02,1.655545501708984375e+02,1.572272644042968750e+02,1.514818115234375000e+02,1.547090911865234375e+02,1.549090881347656250e+02,1.530545501708984375e+02,1.517454528808593750e+02,1.491181793212890625e+02,1.560181884765625000e+02,1.587727203369140625e+02,1.613090972900390625e+02,1.602454528808593750e+02,1.617181854248046875e+02,1.630545501708984375e+02,1.671454467773437500e+02,1.629818115234375000e+02,1.566818237304687500e+02,1.552363586425781250e+02,1.575727233886718750e+02,1.592454528808593750e+02,1.601727294921875000e+02,1.563000030517578125e+02,1.604454498291015625e+02,1.638999938964843750e+02,1.570181884765625000e+02,1.535727233886718750e+02,1.557181854248046875e+02,1.613454589843750000e+02,1.579909057617187500e+02,1.617545471191406250e+02,1.591545410156250000e+02,1.525909118652343750e+02,1.455818176269531250e+02,1.416272735595703125e+02,1.498727264404296875e+02,1.535363616943359375e+02,1.514454498291015625e+02,1.563545379638671875e+02,1.598181762695312500e+02,1.618999938964843750e+02,1.633454589843750000e+02,1.598636322021484375e+02,1.644727325439453125e+02,1.597181854248046875e+02,1.582454528808593750e+02,1.580545501708984375e+02,1.595000000000000000e+02,1.696272735595703125e+02,1.691818237304687500e+02,1.627545471191406250e+02,1.612454528808593750e+02,1.596727294921875000e+02,1.609454498291015625e+02,1.601454467773437500e+02,1.566818237304687500e+02,1.495454559326171875e+02,1.492909088134765625e+02,1.437727203369140625e+02,1.434818115234375000e+02,1.413181762695312500e+02,1.400272674560546875e+02,1.331727294921875000e+02,1.356090850830078125e+02,1.321727294921875000e+02,1.327454528808593750e+02,1.308000030517578125e+02,1.363999938964843750e+02,1.338727264404296875e+02,1.298454589843750000e+02,1.386272735595703125e+02,1.432090911865234375e+02,1.419181823730468750e+02,1.395909118652343750e+02,1.353000030517578125e+02,1.330090942382812500e+02,1.286545410156250000e+02,1.282363586425781250e+02,1.277909088134765625e+02,1.269545440673828125e+02,1.229181823730468750e+02,1.194818191528320312e+02,1.186181793212890625e+02,1.276999969482421875e+02,1.321999969482421875e+02,1.312636413574218750e+02,1.323909149169921875e+02,1.318727264404296875e+02,1.267545471191406250e+02,1.247363662719726562e+02,1.244727249145507812e+02,1.266272735595703125e+02,1.318909149169921875e+02,1.350909118652343750e+02,1.358636322021484375e+02,1.366090850830078125e+02,1.355909118652343750e+02,1.408090972900390625e+02,1.417454528808593750e+02,1.421000061035156250e+02,1.435727233886718750e+02,1.439181823730468750e+02,1.428363647460937500e+02,1.398818206787109375e+02,1.447909088134765625e+02,1.532090911865234375e+02,1.559636383056640625e+02,1.611181793212890625e+02,1.597454528808593750e+02,1.614727325439453125e+02,1.548999938964843750e+02,1.640000000000000000e+02,1.614909057617187500e+02,1.640181884765625000e+02,1.663272705078125000e+02,1.686999969482421875e+02,1.703454589843750000e+02,1.672636413574218750e+02,1.708363647460937500e+02,1.687636413574218750e+02,1.699272766113281250e+02,1.713000030517578125e+02,1.781999969482421875e+02,1.761545410156250000e+02,1.784636383056640625e+02,1.801909027099609375e+02,1.740272674560546875e+02,1.716000061035156250e+02,1.693818206787109375e+02,1.612545471191406250e+02,1.655909118652343750e+02,1.648181762695312500e+02,1.607909088134765625e+02,1.641363677978515625e+02,1.582636413574218750e+02,1.551272735595703125e+02,1.551272735595703125e+02,1.663090972900390625e+02,1.690272674560546875e+02,1.690181884765625000e+02,1.734272766113281250e+02,1.691363677978515625e+02,1.667272644042968750e+02,1.651999969482421875e+02,1.650090942382812500e+02,1.700727233886718750e+02,1.635363616943359375e+02,1.656363677978515625e+02,1.585181884765625000e+02,1.592727203369140625e+02,1.561999969482421875e+02,1.556454467773437500e+02,1.613181762695312500e+02,1.619727325439453125e+02,1.650090942382812500e+02,1.618999938964843750e+02,1.581909027099609375e+02,1.571727294921875000e+02,1.572545471191406250e+02,1.596636352539062500e+02,1.572090911865234375e+02,1.588090972900390625e+02,1.610272674560546875e+02,1.603909149169921875e+02,1.596000061035156250e+02,1.564545440673828125e+02,1.533545379638671875e+02,1.540909118652343750e+02,1.524818115234375000e+02,1.530090942382812500e+02,1.565000000000000000e+02,1.565000000000000000e+02,1.603090972900390625e+02,1.559181823730468750e+02,1.516272735595703125e+02,1.541272735595703125e+02,1.509636383056640625e+02,1.494181823730468750e+02,1.477818145751953125e+02,1.478090972900390625e+02,1.452909088134765625e+02,1.484909057617187500e+02,1.443818206787109375e+02,1.431363677978515625e+02,1.463727264404296875e+02,1.474181823730468750e+02,1.456090850830078125e+02,1.446727294921875000e+02,1.490727233886718750e+02,1.483454589843750000e+02,1.517363586425781250e+02,1.525363616943359375e+02,1.485454559326171875e+02,1.426000061035156250e+02,1.421272735595703125e+02,1.436909027099609375e+02,1.436818237304687500e+02,1.467454528808593750e+02,1.508999938964843750e+02,1.507272644042968750e+02,1.500909118652343750e+02,1.525090942382812500e+02,1.543818206787109375e+02,1.489818115234375000e+02,1.536181793212890625e+02,1.484909057617187500e+02,1.502545471191406250e+02,1.515090942382812500e+02,1.546454467773437500e+02,1.549181823730468750e+02,1.540636291503906250e+02,1.537181854248046875e+02,1.549909057617187500e+02,1.557272644042968750e+02,1.635636291503906250e+02,1.625363616943359375e+02,1.638999938964843750e+02,1.640909118652343750e+02,1.674363555908203125e+02,1.700363616943359375e+02,1.690545501708984375e+02,1.713727264404296875e+02,1.703545379638671875e+02,1.687272644042968750e+02,1.683727264404296875e+02,1.671727294921875000e+02,1.678454589843750000e+02,1.704909057617187500e+02,1.727363586425781250e+02,1.700000000000000000e+02,1.658999938964843750e+02,1.665545501708984375e+02,1.669454498291015625e+02,1.648909149169921875e+02,1.687636413574218750e+02,1.753272705078125000e+02,1.746818237304687500e+02,1.743636322021484375e+02,1.743090972900390625e+02,1.708545379638671875e+02,1.734545440673828125e+02,1.770545501708984375e+02,1.741818237304687500e+02,1.732818145751953125e+02,1.735727233886718750e+02,1.726545410156250000e+02,1.761999969482421875e+02,1.739090881347656250e+02,1.748545379638671875e+02,1.770909118652343750e+02,1.770090942382812500e+02,1.769363555908203125e+02,1.737636413574218750e+02,1.700818176269531250e+02,1.676545410156250000e+02,1.667818145751953125e+02,1.668545379638671875e+02,1.653272705078125000e+02,1.642636413574218750e+02,1.658181762695312500e+02,1.599181823730468750e+02,1.628909149169921875e+02,1.705181884765625000e+02,1.698545379638671875e+02,1.718999938964843750e+02,1.725454559326171875e+02,1.743090972900390625e+02,1.829727325439453125e+02,1.928363647460937500e+02,1.907090911865234375e+02,1.858999938964843750e+02,1.936818237304687500e+02,1.947090911865234375e+02,1.939454498291015625e+02,1.934545440673828125e+02,1.917727203369140625e+02,1.922272644042968750e+02,1.910181884765625000e+02,1.914272766113281250e+02,1.970363616943359375e+02,1.939363555908203125e+02,1.913000030517578125e+02,1.934727325439453125e+02,1.915909118652343750e+02,1.924181823730468750e+02,1.900636291503906250e+02,1.914727325439453125e+02,1.894636383056640625e+02,1.908272705078125000e+02,1.936181793212890625e+02,1.919545440673828125e+02,1.951909027099609375e+02,1.962272644042968750e+02,1.974818115234375000e+02,1.942818145751953125e+02,1.899909057617187500e+02,1.909181823730468750e+02,1.921363677978515625e+02,1.962181854248046875e+02,1.958999938964843750e+02,1.966999969482421875e+02,1.985909118652343750e+02,1.956454467773437500e+02,1.925818176269531250e+02,1.927272644042968750e+02,1.917090911865234375e+02,1.866363677978515625e+02,1.860000000000000000e+02,1.861999969482421875e+02,1.897727203369140625e+02,1.878090972900390625e+02,1.864272766113281250e+02,1.851909027099609375e+02,1.880454559326171875e+02,1.966818237304687500e+02,1.997454528808593750e+02,2.004090881347656250e+02,2.034818115234375000e+02,2.035090942382812500e+02,2.063727264404296875e+02,2.056090850830078125e+02,2.038181762695312500e+02,2.040727233886718750e+02,2.023181762695312500e+02,2.039363555908203125e+02,2.066000061035156250e+02,2.079272766113281250e+02,2.088636322021484375e+02,2.070000000000000000e+02,2.069363555908203125e+02,2.041272735595703125e+02,2.038636322021484375e+02,2.087181854248046875e+02,2.068090972900390625e+02,2.076818237304687500e+02,2.067818145751953125e+02,2.107545471191406250e+02,2.132636413574218750e+02,2.130909118652343750e+02,2.149454498291015625e+02,2.148363647460937500e+02,2.144181823730468750e+02,2.145272674560546875e+02,2.143909149169921875e+02,2.118727264404296875e+02,2.153999938964843750e+02,2.186999969482421875e+02,2.143727264404296875e+02,2.113909149169921875e+02,2.136727294921875000e+02,2.139090881347656250e+02,2.128363647460937500e+02,2.146363677978515625e+02,2.116090850830078125e+02,2.132272644042968750e+02,2.164727325439453125e+02,2.183454589843750000e+02,2.207727203369140625e+02,2.165181884765625000e+02,2.129090881347656250e+02,2.149181823730468750e+02,2.122727203369140625e+02,2.099727325439453125e+02,2.081999969482421875e+02,2.054727325439453125e+02,2.041000061035156250e+02,2.052909088134765625e+02,2.077363586425781250e+02,2.043363647460937500e+02,2.042636413574218750e+02,2.039454498291015625e+02,2.056909027099609375e+02,2.037545471191406250e+02,1.960818176269531250e+02,1.984818115234375000e+02,1.988727264404296875e+02,1.933636322021484375e+02,1.967454528808593750e+02,1.891454467773437500e+02,1.920636291503906250e+02,1.923999938964843750e+02,1.988727264404296875e+02,2.011545410156250000e+02,2.033363647460937500e+02,2.070272674560546875e+02,2.054636383056640625e+02,2.040545501708984375e+02,1.974272766113281250e+02,2.019545440673828125e+02,1.940272674560546875e+02,1.911090850830078125e+02,1.874454498291015625e+02,1.821090850830078125e+02,1.882090911865234375e+02,1.869727325439453125e+02,1.841636352539062500e+02,1.856545410156250000e+02,1.900636291503906250e+02,1.912363586425781250e+02,1.904454498291015625e+02,1.873636322021484375e+02,1.834818115234375000e+02,1.814454498291015625e+02,1.797818145751953125e+02,1.799909057617187500e+02,1.826272735595703125e+02,1.890545501708984375e+02,1.899909057617187500e+02,1.904727325439453125e+02,1.961999969482421875e+02,1.995363616943359375e+02,2.041272735595703125e+02,2.087181854248046875e+02,2.112181854248046875e+02,2.140818176269531250e+02,2.080545501708984375e+02,2.095181884765625000e+02,2.114818115234375000e+02,2.130545501708984375e+02,2.054545440673828125e+02,2.080818176269531250e+02,2.115909118652343750e+02,2.105545501708984375e+02,2.095636291503906250e+02,2.120181884765625000e+02,2.091000061035156250e+02,2.087363586425781250e+02,2.166636352539062500e+02,2.191636352539062500e+02,2.233818206787109375e+02,2.197545471191406250e+02,2.200000000000000000e+02,2.200181884765625000e+02,2.133545379638671875e+02,2.189090881347656250e+02,2.216363677978515625e+02,2.241363677978515625e+02,2.210363616943359375e+02,2.150454559326171875e+02,2.098727264404296875e+02,2.080909118652343750e+02,2.072909088134765625e+02,2.062363586425781250e+02,2.097454528808593750e+02,2.075363616943359375e+02,2.033272705078125000e+02,1.957090911865234375e+02,1.965909118652343750e+02,1.941545410156250000e+02,2.002909088134765625e+02,2.002636413574218750e+02,1.983636322021484375e+02,1.975363616943359375e+02,1.901363677978515625e+02,1.897090911865234375e+02,1.908454589843750000e+02,1.878636322021484375e+02,1.866999969482421875e+02,1.877545471191406250e+02,1.945000000000000000e+02,1.944818115234375000e+02,1.962181854248046875e+02,1.933454589843750000e+02,1.934545440673828125e+02,1.911181793212890625e+02,1.868999938964843750e+02,1.881272735595703125e+02,1.887727203369140625e+02,1.923818206787109375e+02,1.930818176269531250e+02,1.932454528808593750e+02,1.823999938964843750e+02,1.782181854248046875e+02,1.791090850830078125e+02,1.743727264404296875e+02,1.772272644042968750e+02,1.799636383056640625e+02,1.732454528808593750e+02,1.700636291503906250e+02,1.695181884765625000e+02,1.690727233886718750e+02,1.684636383056640625e+02,1.653272705078125000e+02,1.660000000000000000e+02,1.612727203369140625e+02,1.641181793212890625e+02,1.575000000000000000e+02,1.578363647460937500e+02,1.591181793212890625e+02,1.575000000000000000e+02,1.623818206787109375e+02,1.643636322021484375e+02,1.561090850830078125e+02,1.481999969482421875e+02,1.508272705078125000e+02,1.506636352539062500e+02,1.510363616943359375e+02,1.549636383056640625e+02,1.509727325439453125e+02,1.460545501708984375e+02,1.448454589843750000e+02,1.466727294921875000e+02,1.462363586425781250e+02,1.503454589843750000e+02,1.425181884765625000e+02,1.487090911865234375e+02,1.623909149169921875e+02,1.743636322021484375e+02,1.762818145751953125e+02,1.762181854248046875e+02,1.729090881347656250e+02,1.710090942382812500e+02,1.763272705078125000e+02,1.750636291503906250e+02,1.769363555908203125e+02,1.885272674560546875e+02,1.795090942382812500e+02,1.716363677978515625e+02,1.718999938964843750e+02,1.703999938964843750e+02,1.718454589843750000e+02,1.678727264404296875e+02,1.608999938964843750e+02,1.656363677978515625e+02,1.705272674560546875e+02,1.691727294921875000e+02,1.666272735595703125e+02,1.703999938964843750e+02,1.726818237304687500e+02,1.723545379638671875e+02,1.809909057617187500e+02,1.809454498291015625e+02,1.773545379638671875e+02,1.756636352539062500e+02,1.834545440673828125e+02,1.836818237304687500e+02,1.838818206787109375e+02,1.862727203369140625e+02,1.857545471191406250e+02,1.857545471191406250e+02,1.844636383056640625e+02,1.955363616943359375e+02,1.998999938964843750e+02,2.038272705078125000e+02,2.060727233886718750e+02,1.992454528808593750e+02,1.964090881347656250e+02,1.911090850830078125e+02,1.908636322021484375e+02,1.886636352539062500e+02,1.840818176269531250e+02,1.842636413574218750e+02,1.908636322021484375e+02,1.952363586425781250e+02,1.968363647460937500e+02,1.912454528808593750e+02,1.872181854248046875e+02,1.857272644042968750e+02,1.951454467773437500e+02,1.900454559326171875e+02,1.894909057617187500e+02,1.890363616943359375e+02,1.941636352539062500e+02,1.979818115234375000e+02,1.974727325439453125e+02,1.936636352539062500e+02,2.065636291503906250e+02,2.077727203369140625e+02,2.185000000000000000e+02,2.108636322021484375e+02,2.108090972900390625e+02,2.058272705078125000e+02,1.973545379638671875e+02,1.995272827148437500e+02,1.996818237304687500e+02,1.994181823730468750e+02,1.933999938964843750e+02,1.976818237304687500e+02,1.993909149169921875e+02,1.996909027099609375e+02,1.996818237304687500e+02,2.014363555908203125e+02,1.991636352539062500e+02,1.997181854248046875e+02,1.995272674560546875e+02,1.954727325439453125e+02,1.940000000000000000e+02,1.892181854248046875e+02,1.908999938964843750e+02,1.916454467773437500e+02,1.911818237304687500e+02,1.862818145751953125e+02,1.920363616943359375e+02,1.886454467773437500e+02,1.924272766113281250e+02,1.928818206787109375e+02,1.881818237304687500e+02,1.898363647460937500e+02,1.961454467773437500e+02,1.976454467773437500e+02,1.961999969482421875e+02,1.923545379638671875e+02,1.836454467773437500e+02,1.853000030517578125e+02,1.821727294921875000e+02,1.772272644042968750e+02,1.797272644042968750e+02,1.752181854248046875e+02,1.763818206787109375e+02,1.756636352539062500e+02,1.741090850830078125e+02,1.748636322021484375e+02,1.744636383056640625e+02,1.761999969482421875e+02,1.816818237304687500e+02,1.783999938964843750e+02,1.797090911865234375e+02,1.835363616943359375e+02,1.886818237304687500e+02,1.873909149169921875e+02,1.833545379638671875e+02,1.863181762695312500e+02,1.883999938964843750e+02,1.873999938964843750e+02,1.884363555908203125e+02,1.897636413574218750e+02,1.872090911865234375e+02,1.942363586425781250e+02,1.994818115234375000e+02,2.061181793212890625e+02,2.184181823730468750e+02,2.170545501708984375e+02,2.178999938964843750e+02,2.201363677978515625e+02,2.215000000000000000e+02,2.206818237304687500e+02,2.190545501708984375e+02,2.200454559326171875e+02,2.183454589843750000e+02,2.180000000000000000e+02,2.258909149169921875e+02,2.277363586425781250e+02,2.285272674560546875e+02,2.290000000000000000e+02,2.288636322021484375e+02,2.264454498291015625e+02,2.225090942382812500e+02,2.259181823730468750e+02,2.245818176269531250e+02,2.236999969482421875e+02,2.198272705078125000e+02,2.290090942382812500e+02,2.265727233886718750e+02,2.246363677978515625e+02,2.214636383056640625e+02,2.222363586425781250e+02,2.294545440673828125e+02,2.330090942382812500e+02,2.341636352539062500e+02,2.361909027099609375e+02,2.361909027099609375e+02,2.307818145751953125e+02,2.316090850830078125e+02,2.294636383056640625e+02,2.263272705078125000e+02,2.276000061035156250e+02,2.280272674560546875e+02,2.317363586425781250e+02,2.313636322021484375e+02,2.344363555908203125e+02,2.499727325439453125e+02,2.544090881347656250e+02,2.550272674560546875e+02,2.562999877929687500e+02,2.532909088134765625e+02,2.663272705078125000e+02,2.674727172851562500e+02,2.635272827148437500e+02,2.617000122070312500e+02,2.638818054199218750e+02,2.655909118652343750e+02,2.641000061035156250e+02,2.631818237304687500e+02,2.647545471191406250e+02,2.614272766113281250e+02,2.578908996582031250e+02,2.658908996582031250e+02,2.651363525390625000e+02,2.671272583007812500e+02,2.656272583007812500e+02,2.694090881347656250e+02,2.702909240722656250e+02,2.693181762695312500e+02,2.669454650878906250e+02,2.654363708496093750e+02,2.599181823730468750e+02,2.573908996582031250e+02,2.634727172851562500e+02,2.582545471191406250e+02,2.566363525390625000e+02,2.543272705078125000e+02,2.569545593261718750e+02,2.615636291503906250e+02,2.581545410156250000e+02,2.551454467773437500e+02,2.517818145751953125e+02,2.578999938964843750e+02,2.613999938964843750e+02,2.640454406738281250e+02,2.639454650878906250e+02,2.658999938964843750e+02,2.638090820312500000e+02,2.568181762695312500e+02,2.551272735595703125e+02,2.528818206787109375e+02,2.464727325439453125e+02,2.444181823730468750e+02,2.533727264404296875e+02,2.652818298339843750e+02,2.633999938964843750e+02,2.685818176269531250e+02,2.695636291503906250e+02,2.696727294921875000e+02,2.737818298339843750e+02,2.736818237304687500e+02,2.683454589843750000e+02,2.639090881347656250e+02,2.708272705078125000e+02,2.678181762695312500e+02,2.684363708496093750e+02,2.711545410156250000e+02,2.700909118652343750e+02,2.630636291503906250e+02,2.627636413574218750e+02,2.613363647460937500e+02,2.618181762695312500e+02,2.661454467773437500e+02,2.640000000000000000e+02,2.686545410156250000e+02,2.781545410156250000e+02,2.805545349121093750e+02,2.804545593261718750e+02,2.807818298339843750e+02,2.795818176269531250e+02,2.753363647460937500e+02,2.745545349121093750e+02,2.801727294921875000e+02,2.830090942382812500e+02,2.907000122070312500e+02,2.892545471191406250e+02,2.871363525390625000e+02,2.856818237304687500e+02,2.815181884765625000e+02,2.851272583007812500e+02,2.813999938964843750e+02,2.857090759277343750e+02,2.847090759277343750e+02,2.845363769531250000e+02,2.821636352539062500e+02,2.775090942382812500e+02,2.780181884765625000e+02,2.846091003417968750e+02,2.855363769531250000e+02,2.867818298339843750e+02,2.797181701660156250e+02,2.757454528808593750e+02,2.667000122070312500e+02,2.687363586425781250e+02,2.649909057617187500e+02,2.609545593261718750e+02,2.597181701660156250e+02,2.600181884765625000e+02,2.635727233886718750e+02,2.705272827148437500e+02,2.654545593261718750e+02,2.684636230468750000e+02,2.684909057617187500e+02,2.684909057617187500e+02,2.661272583007812500e+02,2.737454528808593750e+02,2.794545593261718750e+02,2.868363647460937500e+02,2.856091003417968750e+02,2.858908996582031250e+02,2.911272583007812500e+02,2.916181945800781250e+02,2.930000000000000000e+02,2.955363769531250000e+02,2.985545349121093750e+02,3.040545349121093750e+02,3.064727172851562500e+02,3.030909118652343750e+02,3.061909179687500000e+02,3.102545471191406250e+02,3.076909179687500000e+02,3.082181701660156250e+02,3.042999877929687500e+02,3.056363525390625000e+02,3.058454589843750000e+02,3.071091003417968750e+02,3.152727355957031250e+02,3.223545532226562500e+02,3.158363647460937500e+02,3.112636413574218750e+02,3.131454467773437500e+02,3.190181884765625000e+02,3.195545349121093750e+02,3.219181823730468750e+02,3.260181884765625000e+02,3.289545593261718750e+02,3.267727355957031250e+02,3.224090881347656250e+02,3.185454406738281250e+02,3.204545593261718750e+02,3.162727355957031250e+02,3.150909118652343750e+02,3.140909118652343750e+02,3.005909118652343750e+02,3.022727355957031250e+02,3.138181762695312500e+02,3.230909118652343750e+02,3.262272644042968750e+02,3.209545593261718750e+02,3.210454406738281250e+02,3.190909118652343750e+02,3.176363525390625000e+02,3.189090881347656250e+02,3.209090881347656250e+02,3.206363525390625000e+02,3.296363525390625000e+02,3.300909118652343750e+02,3.162272644042968750e+02,3.079090881347656250e+02,3.156818237304687500e+02,3.110000000000000000e+02,3.149545593261718750e+02,3.100000000000000000e+02,3.065000000000000000e+02,3.205909118652343750e+02,3.217272644042968750e+02,3.279545593261718750e+02,3.335454406738281250e+02,3.349090881347656250e+02,3.356818237304687500e+02,3.367727355957031250e+02,3.488181762695312500e+02,3.489545593261718750e+02,3.454090881347656250e+02,3.283181762695312500e+02,3.197727355957031250e+02,3.150454406738281250e+02,3.129545593261718750e+02,3.052272644042968750e+02,2.999545593261718750e+02,2.912272644042968750e+02,3.009545593261718750e+02,3.042727355957031250e+02,3.085000000000000000e+02,3.125909118652343750e+02,3.074090881347656250e+02,3.111818237304687500e+02,3.078181762695312500e+02,3.010454406738281250e+02,2.990454406738281250e+02,2.962272644042968750e+02,2.929090881347656250e+02,2.921363525390625000e+02,3.045454406738281250e+02,3.171363525390625000e+02,3.167272644042968750e+02,3.168181762695312500e+02,3.161363525390625000e+02,3.024545593261718750e+02,3.034545593261718750e+02,3.025909118652343750e+02,3.073636474609375000e+02,3.002272644042968750e+02,3.012727355957031250e+02,3.039090881347656250e+02,3.042272644042968750e+02,3.001818237304687500e+02,2.900909118652343750e+02,2.855909118652343750e+02,2.836818237304687500e+02,2.879545593261718750e+02,2.795909118652343750e+02,2.858181762695312500e+02,2.894090881347656250e+02,2.866363525390625000e+02,2.935454406738281250e+02,2.920909118652343750e+02,2.885909118652343750e+02,2.867272644042968750e+02,2.914545593261718750e+02,2.893181762695312500e+02,2.880909118652343750e+02,2.866363525390625000e+02,2.838636474609375000e+02,2.819090881347656250e+02,2.827727355957031250e+02,2.825909118652343750e+02,2.845000000000000000e+02,2.834545593261718750e+02,2.800909118652343750e+02,2.749090881347656250e+02,2.969545593261718750e+02,3.001363525390625000e+02,3.011363525390625000e+02,2.992272644042968750e+02,2.985000000000000000e+02,2.837272644042968750e+02,2.768181762695312500e+02,2.881363525390625000e+02,2.940000000000000000e+02,2.805000000000000000e+02,2.885909118652343750e+02,2.864545593261718750e+02,2.842727355957031250e+02,2.873636474609375000e+02,2.865454406738281250e+02,2.897727355957031250e+02,2.849090881347656250e+02,2.849090881347656250e+02,2.837727355957031250e+02,2.817727355957031250e+02,2.848636474609375000e+02,2.859545593261718750e+02,2.884545593261718750e+02,2.875909118652343750e+02,2.769545593261718750e+02,2.690909118652343750e+02,2.644090881347656250e+02,2.586363525390625000e+02,2.575000000000000000e+02,2.610000000000000000e+02,2.658181762695312500e+02,2.623181762695312500e+02,2.689545593261718750e+02,2.719090881347656250e+02,2.744545593261718750e+02,2.737272644042968750e+02,2.756818237304687500e+02,2.769090881347656250e+02,2.865000000000000000e+02,2.853181762695312500e+02,2.885454406738281250e+02,2.868181762695312500e+02,2.829545593261718750e+02,2.830454406738281250e+02,2.800000000000000000e+02,2.837727355957031250e+02,2.845000000000000000e+02,2.857727355957031250e+02,2.865909118652343750e+02,2.841818237304687500e+02,2.797272644042968750e+02,2.810454406738281250e+02,2.846363525390625000e+02,2.873181762695312500e+02,2.852272644042968750e+02,2.860454406738281250e+02,2.884090881347656250e+02,2.885454406738281250e+02,2.871363525390625000e+02,2.830909118652343750e+02,2.881818237304687500e+02,2.844545593261718750e+02,2.731818237304687500e+02,2.647272644042968750e+02,2.591363525390625000e+02,2.629090881347656250e+02,2.645000000000000000e+02,2.750000000000000000e+02,2.843636474609375000e+02,2.855454406738281250e+02,2.828181762695312500e+02,2.830000000000000000e+02,2.819545593261718750e+02,2.815909118652343750e+02,2.745454406738281250e+02,2.652272644042968750e+02,2.653181762695312500e+02,2.748181762695312500e+02,2.754090881347656250e+02,2.735909118652343750e+02,2.762272644042968750e+02,2.711818237304687500e+02,2.691818237304687500e+02,2.453181762695312500e+02,2.577272644042968750e+02,2.531363677978515625e+02,2.578181762695312500e+02,2.577727355957031250e+02,2.528181762695312500e+02,2.469545440673828125e+02,2.411363677978515625e+02,2.425909118652343750e+02,2.344090881347656250e+02,2.265909118652343750e+02,2.373636322021484375e+02,2.403636322021484375e+02,2.431363677978515625e+02,2.429545440673828125e+02,2.473181762695312500e+02,2.445454559326171875e+02,2.480909118652343750e+02,2.527727203369140625e+02,2.540000000000000000e+02,2.460454559326171875e+02,2.490000000000000000e+02,2.441363677978515625e+02,2.441363677978515625e+02,2.444090881347656250e+02,2.456818237304687500e+02,2.430454559326171875e+02,2.549545440673828125e+02,2.570454406738281250e+02,2.571818237304687500e+02,2.531363677978515625e+02,2.600909118652343750e+02,2.615454406738281250e+02,2.612727355957031250e+02,2.571363525390625000e+02,2.601363525390625000e+02,2.636363525390625000e+02,2.610909118652343750e+02,2.601363525390625000e+02,2.565909118652343750e+02,2.601363525390625000e+02,2.592727355957031250e+02,2.579090881347656250e+02,2.468181762695312500e+02,2.467727203369140625e+02,2.518181762695312500e+02,2.539090881347656250e+02,2.537727203369140625e+02,2.485454559326171875e+02,2.455909118652343750e+02,2.431363677978515625e+02,2.390000000000000000e+02,2.385454559326171875e+02,2.379090881347656250e+02,2.429090881347656250e+02,2.430454559326171875e+02,2.365909118652343750e+02,2.419545440673828125e+02,2.407272644042968750e+02,2.410000000000000000e+02,2.395000000000000000e+02,2.403636322021484375e+02,2.450909118652343750e+02,2.491818237304687500e+02,2.487272644042968750e+02,2.457272644042968750e+02,2.418181762695312500e+02,2.376818237304687500e+02,2.392727203369140625e+02,2.376818237304687500e+02,2.359090881347656250e+02,2.351363677978515625e+02,2.266818237304687500e+02,2.263181762695312500e+02,2.239545440673828125e+02,2.290909118652343750e+02,2.300454559326171875e+02,2.273636322021484375e+02,2.347272644042968750e+02,2.359090881347656250e+02,2.380000000000000000e+02,2.343636322021484375e+02,2.401363677978515625e+02,2.410909118652343750e+02,2.391818237304687500e+02,2.376818237304687500e+02,2.390909118652343750e+02,2.323181762695312500e+02,2.334090881347656250e+02,2.273636322021484375e+02,2.245454559326171875e+02,2.226818237304687500e+02,2.177272644042968750e+02,2.153181762695312500e+02,2.170909118652343750e+02,2.139090881347656250e+02,2.041363677978515625e+02,2.024545440673828125e+02,2.080000000000000000e+02,2.037727203369140625e+02,2.056363677978515625e+02,2.115909118652343750e+02,2.146818237304687500e+02,2.154090881347656250e+02,2.117727203369140625e+02,2.091818237304687500e+02,1.974090881347656250e+02,1.914545440673828125e+02,1.855454559326171875e+02,1.855000000000000000e+02,1.901818237304687500e+02,1.895909118652343750e+02,1.902727203369140625e+02,1.883181762695312500e+02,1.812272644042968750e+02,1.765454559326171875e+02,1.849090881347656250e+02,1.789090881347656250e+02,1.733636322021484375e+02,1.782727203369140625e+02,1.805000000000000000e+02,1.804090881347656250e+02,1.746363677978515625e+02,1.700454559326171875e+02,1.666818237304687500e+02,1.680454559326171875e+02,1.727272644042968750e+02,1.864545440673828125e+02,2.001818237304687500e+02,1.980909118652343750e+02,2.004545440673828125e+02,1.971363677978515625e+02,1.966363677978515625e+02,1.958636322021484375e+02,1.943636322021484375e+02,2.015454559326171875e+02,2.012272644042968750e+02,2.058636322021484375e+02,2.068636322021484375e+02,2.094090881347656250e+02,2.134545440673828125e+02,2.124545440673828125e+02,2.130000000000000000e+02,2.047727203369140625e+02,2.030454559326171875e+02,2.158636322021484375e+02,2.150454559326171875e+02,2.169090881347656250e+02,2.168181762695312500e+02,2.050000000000000000e+02,2.025454559326171875e+02,2.001363677978515625e+02,2.012727203369140625e+02,2.043636322021484375e+02,2.078636322021484375e+02,2.190909118652343750e+02,2.152272644042968750e+02,2.165000000000000000e+02,2.300454559326171875e+02,2.290454559326171875e+02,2.300909118652343750e+02,2.310000000000000000e+02,2.225454559326171875e+02,2.183181762695312500e+02,2.150909118652343750e+02,2.063181762695312500e+02,2.012272644042968750e+02,1.952272644042968750e+02,1.953181762695312500e+02,1.983181762695312500e+02,2.048181762695312500e+02,2.050000000000000000e+02,2.037272644042968750e+02,2.107727203369140625e+02,2.059545440673828125e+02,2.036363677978515625e+02,2.056818237304687500e+02,2.056818237304687500e+02,2.050454559326171875e+02,2.000454559326171875e+02,2.008636322021484375e+02,2.040000000000000000e+02,2.131363677978515625e+02,2.188181762695312500e+02,2.209090881347656250e+02,2.224545440673828125e+02,2.229090881347656250e+02,2.182727203369140625e+02,2.193181762695312500e+02,2.215000000000000000e+02,2.212272644042968750e+02,2.307727203369140625e+02,2.341818237304687500e+02,2.314090881347656250e+02,2.296818237304687500e+02,2.219090881347656250e+02,2.230454559326171875e+02,2.257727203369140625e+02,2.178181762695312500e+02,2.166818237304687500e+02,2.165909118652343750e+02,2.165454559326171875e+02,2.170000000000000000e+02,2.189545440673828125e+02,2.100454559326171875e+02,2.116818237304687500e+02,2.119090881347656250e+02,2.150000000000000000e+02,2.183636322021484375e+02,2.185454559326171875e+02,2.250454559326171875e+02,2.230000000000000000e+02,2.222272644042968750e+02,2.195909118652343750e+02,2.271363677978515625e+02,2.377727203369140625e+02,2.374090881347656250e+02,2.438636322021484375e+02,2.410909118652343750e+02,2.396363677978515625e+02,2.446818237304687500e+02,2.432727203369140625e+02,2.380909118652343750e+02,2.395909118652343750e+02,2.446818237304687500e+02,2.382272644042968750e+02,2.453636322021484375e+02,2.473636322021484375e+02,2.389545440673828125e+02,2.265454559326171875e+02,2.230454559326171875e+02,2.200000000000000000e+02,2.187727203369140625e+02,2.237272644042968750e+02,2.229545440673828125e+02,2.230454559326171875e+02,2.175454559326171875e+02,2.203181762695312500e+02,2.235909118652343750e+02,2.260909118652343750e+02,2.248181762695312500e+02,2.298636322021484375e+02,2.309090881347656250e+02,2.292272644042968750e+02,2.274090881347656250e+02,2.262727203369140625e+02,2.246818237304687500e+02,2.229545440673828125e+02,2.276363677978515625e+02,2.328636322021484375e+02,2.342727203369140625e+02,2.371818237304687500e+02,2.375909118652343750e+02,2.476818237304687500e+02,2.528636322021484375e+02,2.512272644042968750e+02,2.492272644042968750e+02,2.443181762695312500e+02,2.469090881347656250e+02,2.460454559326171875e+02,2.432272644042968750e+02,2.471363677978515625e+02,2.472727203369140625e+02,2.451363677978515625e+02,2.505000000000000000e+02,2.470909118652343750e+02,2.392727203369140625e+02,2.370909118652343750e+02,2.370909118652343750e+02,2.281818237304687500e+02,2.293636322021484375e+02,2.327727203369140625e+02,2.347272644042968750e+02,2.324090881347656250e+02,2.287272644042968750e+02,2.278181762695312500e+02,2.273636322021484375e+02,2.192727203369140625e+02,2.198636322021484375e+02,2.350454559326171875e+02,2.458181762695312500e+02,2.409090881347656250e+02,2.522727203369140625e+02,2.524545440673828125e+02,2.586818237304687500e+02,2.628181762695312500e+02,2.532272644042968750e+02,2.581363525390625000e+02,2.519090881347656250e+02,2.503181762695312500e+02,2.471363677978515625e+02,2.452727203369140625e+02,2.451818237304687500e+02,2.534090881347656250e+02,2.574545593261718750e+02,2.559545440673828125e+02,2.659545593261718750e+02,2.518181762695312500e+02,2.448181762695312500e+02,2.420454559326171875e+02,2.433636322021484375e+02,2.405000000000000000e+02,2.377727203369140625e+02,2.394090881347656250e+02,2.409090881347656250e+02,2.360454559326171875e+02,2.362272644042968750e+02,2.321363677978515625e+02,2.325000000000000000e+02,2.409090881347656250e+02,2.357727203369140625e+02,2.360454559326171875e+02,2.370454559326171875e+02,2.374545440673828125e+02,2.349545440673828125e+02,2.383636322021484375e+02,2.439545440673828125e+02,2.405909118652343750e+02,2.406818237304687500e+02,2.369545440673828125e+02,2.366818237304687500e+02,2.323636322021484375e+02,2.338181762695312500e+02,2.287272644042968750e+02,2.303181762695312500e+02,2.300000000000000000e+02,2.290454559326171875e+02,2.258181762695312500e+02,2.302727203369140625e+02,2.287272644042968750e+02,2.283181762695312500e+02,2.320909118652343750e+02,2.289090881347656250e+02,2.311818237304687500e+02,2.282727203369140625e+02,2.337727203369140625e+02,2.346818237304687500e+02,2.345454559326171875e+02,2.366363677978515625e+02,2.408636322021484375e+02,2.440000000000000000e+02,2.432272644042968750e+02,2.447272644042968750e+02,2.440454559326171875e+02,2.439545440673828125e+02,2.451818237304687500e+02,2.394545440673828125e+02,2.340454559326171875e+02,2.337272644042968750e+02,2.361363677978515625e+02,2.473181762695312500e+02,2.462272644042968750e+02,2.445909118652343750e+02,2.553636322021484375e+02,2.595909118652343750e+02,2.558181762695312500e+02,2.639545593261718750e+02,2.616818237304687500e+02,2.598636474609375000e+02,2.590909118652343750e+02,2.559090881347656250e+02,2.560909118652343750e+02,2.590000000000000000e+02,2.551363677978515625e+02,2.534545440673828125e+02,2.573181762695312500e+02,2.565454406738281250e+02,2.590000000000000000e+02,2.599545593261718750e+02,2.585909118652343750e+02,2.535000000000000000e+02,2.512727203369140625e+02,2.536363677978515625e+02,2.529545440673828125e+02,2.507727203369140625e+02,2.515909118652343750e+02,2.509545440673828125e+02,2.495454559326171875e+02,2.484090881347656250e+02,2.459545440673828125e+02,2.606818237304687500e+02,2.592272644042968750e+02,2.585909118652343750e+02,2.552272644042968750e+02,2.501363677978515625e+02,2.474545440673828125e+02,2.414545440673828125e+02,2.427727203369140625e+02,2.498181762695312500e+02,2.486363677978515625e+02,2.517727203369140625e+02,2.563181762695312500e+02,2.558181762695312500e+02,2.519090881347656250e+02,2.606818237304687500e+02,2.589545593261718750e+02,2.553181762695312500e+02,2.518181762695312500e+02,2.524090881347656250e+02,2.571818237304687500e+02,2.552272644042968750e+02,2.562272644042968750e+02,2.560909118652343750e+02,2.572727355957031250e+02,2.554090881347656250e+02,2.480000000000000000e+02,2.446818237304687500e+02,2.442727203369140625e+02,2.477727203369140625e+02,2.517727203369140625e+02,2.491363677978515625e+02,2.531818237304687500e+02,2.508636322021484375e+02,2.479545440673828125e+02,2.708636474609375000e+02,2.714090881347656250e+02,2.757272644042968750e+02,2.739090881347656250e+02,2.714090881347656250e+02,2.730454406738281250e+02,2.696818237304687500e+02,2.745909118652343750e+02,2.751818237304687500e+02,2.816363525390625000e+02,2.790909118652343750e+02,2.791818237304687500e+02,2.771818237304687500e+02,2.784090881347656250e+02,2.789090881347656250e+02,2.887272644042968750e+02,2.924090881347656250e+02,2.860909118652343750e+02,2.915000000000000000e+02,2.966363525390625000e+02,2.909545593261718750e+02,2.891363525390625000e+02,2.905909118652343750e+02,2.896818237304687500e+02,2.952272644042968750e+02,2.910454406738281250e+02,2.925454406738281250e+02,2.870454406738281250e+02,2.861818237304687500e+02,2.901363525390625000e+02,2.880909118652343750e+02,2.877272644042968750e+02,2.914545593261718750e+02,2.925499877929687500e+02,2.910000000000000000e+02,2.894500122070312500e+02,2.915000000000000000e+02,2.880000000000000000e+02,2.909500122070312500e+02,2.937000122070312500e+02,2.901000061035156250e+02,2.899500122070312500e+02,2.894500122070312500e+02,2.926000061035156250e+02,2.935499877929687500e+02,2.897999877929687500e+02,2.915000000000000000e+02,2.897500000000000000e+02,2.927500000000000000e+02,2.977500000000000000e+02,2.980000000000000000e+02,3.030499877929687500e+02,3.026000061035156250e+02,3.020499877929687500e+02,3.005499877929687500e+02,3.012000122070312500e+02,3.029500122070312500e+02,3.038999938964843750e+02,3.102000122070312500e+02,3.070499877929687500e+02,2.960000000000000000e+02,3.019500122070312500e+02,3.022000122070312500e+02,3.016000061035156250e+02,2.956000061035156250e+02,2.961499938964843750e+02,2.999500122070312500e+02,2.948500061035156250e+02,2.908500061035156250e+02,2.887000122070312500e+02,2.871000061035156250e+02,2.917999877929687500e+02,2.942000122070312500e+02,2.937000122070312500e+02,2.930499877929687500e+02,2.930000000000000000e+02,2.934500122070312500e+02,2.983500061035156250e+02,2.978999938964843750e+02,3.002500000000000000e+02,2.985000000000000000e+02,3.003500061035156250e+02,2.976499938964843750e+02,2.982000122070312500e+02,2.971499938964843750e+02,2.977999877929687500e+02,2.952500000000000000e+02,2.927000122070312500e+02,2.920000000000000000e+02,2.910000000000000000e+02,2.911000061035156250e+02,2.919500122070312500e+02,2.938500061035156250e+02,2.919500122070312500e+02,2.926000061035156250e+02,2.943500061035156250e+02,2.907999877929687500e+02,2.850000000000000000e+02,2.771000061035156250e+02,2.795000000000000000e+02,2.827000122070312500e+02,2.762500000000000000e+02,2.755499877929687500e+02,2.769500122070312500e+02,2.784500122070312500e+02,2.760000000000000000e+02,2.717500000000000000e+02,2.722500000000000000e+02,2.718500061035156250e+02,2.692500000000000000e+02,2.672999877929687500e+02,2.675499877929687500e+02,2.713999938964843750e+02,2.740499877929687500e+02,2.738999938964843750e+02,2.630499877929687500e+02,2.578500061035156250e+02,2.625499877929687500e+02,2.664500122070312500e+02,3.056000061035156250e+02,2.992500000000000000e+02,3.009500122070312500e+02,3.005499877929687500e+02,2.999500122070312500e+02,3.132000122070312500e+02,3.166499938964843750e+02
7.215000152587890625e+01,7.359999847412109375e+01,7.305000305175781250e+01,7.415000152587890625e+01,7.209999847412109375e+01,7.290000152587890625e+01,7.344999694824218750e+01,7.655000305175781250e+01,7.600000000000000000e+01,7.600000000000000000e+01,7.694999694824218750e+01,7.480000305175781250e+01,7.515000152587890625e+01,7.425000000000000000e+01,7.384999847412109375e+01,8.100000000000000000e+01,7.715000152587890625e+01,7.619999694824218750e+01,7.700000000000000000e+01,7.780000305175781250e+01,7.694999694824218750e+01,8.140000152587890625e+01,8.030000305175781250e+01,7.734999847412109375e+01,8.280000305175781250e+01,7.909999847412109375e+01,7.715000152587890625e+01,7.469999694824218750e+01,7.475000000000000000e+01,7.759999847412109375e+01,7.675000000000000000e+01,7.780000305175781250e+01,7.769999694824218750e+01,7.769999694824218750e+01,7.975000000000000000e+01,7.805000305175781250e+01,7.865000152587890625e+01,7.855000305175781250e+01,7.905000305175781250e+01,7.915000152587890625e+01,7.940000152587890625e+01,7.784999847412109375e+01,7.909999847412109375e+01,7.884999847412109375e+01,7.875000000000000000e+01,7.775000000000000000e+01,7.505000305175781250e+01,6.934999847412109375e+01,6.940000152587890625e+01,7.230000305175781250e+01,7.250000000000000000e+01,7.269999694824218750e+01,7.069999694824218750e+01,7.055000305175781250e+01,7.225000000000000000e+01,7.300000000000000000e+01,7.194999694824218750e+01,7.050000000000000000e+01,6.980000305175781250e+01,6.755000305175781250e+01,6.884999847412109375e+01,6.759999847412109375e+01,6.550000000000000000e+01,6.265000152587890625e+01,6.050000000000000000e+01,5.615000152587890625e+01,5.350000000000000000e+01,5.534999847412109375e+01,5.379999923706054688e+01,5.284999847412109375e+01,5.075000000000000000e+01,4.934999847412109375e+01,5.000000000000000000e+01,5.175000000000000000e+01,5.275000000000000000e+01,5.275000000000000000e+01,5.350000000000000000e+01,5.425000000000000000e+01,5.254999923706054688e+01,5.290000152587890625e+01,5.450000000000000000e+01,5.675000000000000000e+01,5.775000000000000000e+01,5.890000152587890625e+01,5.809999847412109375e+01,5.615000152587890625e+01,5.490000152587890625e+01,5.384999847412109375e+01,5.634999847412109375e+01,5.684999847412109375e+01,5.640000152587890625e+01,5.550000000000000000e+01,5.429999923706054688e+01,5.670000076293945312e+01,5.709999847412109375e+01,5.734999847412109375e+01,5.720000076293945312e+01,5.690000152587890625e+01,5.700000000000000000e+01,5.695000076293945312e+01,5.659999847412109375e+01,5.720000076293945312e+01,5.804999923706054688e+01,5.795000076293945312e+01,5.795000076293945312e+01,5.840000152587890625e+01,6.045000076293945312e+01,6.050000000000000000e+01,6.059999847412109375e+01,5.900000000000000000e+01,5.595000076293945312e+01,5.729999923706054688e+01,5.700000000000000000e+01,5.700000000000000000e+01,5.829999923706054688e+01,5.915000152587890625e+01,6.084999847412109375e+01,5.884999847412109375e+01,6.009999847412109375e+01,5.900000000000000000e+01,5.845000076293945312e+01,5.825000000000000000e+01,5.809999847412109375e+01,5.720000076293945312e+01,5.659999847412109375e+01,5.395000076293945312e+01,5.379999923706054688e+01,5.445000076293945312e+01,5.475000000000000000e+01,5.384999847412109375e+01,5.409999847412109375e+01,5.204999923706054688e+01,5.354999923706054688e+01,5.245000076293945312e+01,5.240000152587890625e+01,5.140000152587890625e+01,4.990000152587890625e+01,5.240000152587890625e+01,5.175000000000000000e+01,5.225000000000000000e+01,5.115000152587890625e+01,5.204999923706054688e+01,5.329999923706054688e+01,5.304999923706054688e+01,5.245000076293945312e+01,5.225000000000000000e+01,5.100000000000000000e+01,5.075000000000000000e+01,5.090000152587890625e+01,5.029999923706054688e+01,4.945000076293945312e+01,5.125000000000000000e+01,5.134999847412109375e+01,5.045000076293945312e+01,4.990000152587890625e+01,4.934999847412109375e+01,4.809999847412109375e+01,4.825000000000000000e+01,4.900000000000000000e+01,4.895000076293945312e+01,4.915000152587890625e+01,4.915000152587890625e+01,4.825000000000000000e+01,4.834999847412109375e+01,4.809999847412109375e+01,4.745000076293945312e+01,4.620000076293945312e+01,4.604999923706054688e+01,4.500000000000000000e+01,4.384999847412109375e+01,4.375000000000000000e+01,4.609999847412109375e+01,4.525000000000000000e+01,4.390000152587890625e+01,4.395000076293945312e+01,4.684999847412109375e+01,4.795000076293945312e+01,4.975000000000000000e+01,5.545000076293945312e+01,5.770000076293945312e+01,5.809999847412109375e+01,5.384999847412109375e+01,5.154999923706054688e+01,5.215000152587890625e+01,5.445000076293945312e+01,5.329999923706054688e+01,5.284999847412109375e+01,5.134999847412109375e+01,5.175000000000000000e+01,5.075000000000000000e+01,5.259999847412109375e+01,5.245000076293945312e+01,5.245000076293945312e+01,5.959999847412109375e+01,5.970000076293945312e+01,5.970000076293945312e+01,5.959999847412109375e+01,6.145000076293945312e+01,6.070000076293945312e+01,6.154999923706054688e+01,6.020000076293945312e+01,6.159999847412109375e+01,5.950000000000000000e+01,5.745000076293945312e+01,6.129999923706054688e+01,5.415000152587890625e+01,4.884999847412109375e+01,4.240000152587890625e+01,4.784999847412109375e+01,4.679999923706054688e+01,4.709999847412109375e+01,5.009999847412109375e+01,5.034999847412109375e+01,4.790000152587890625e+01,4.604999923706054688e+01,4.420000076293945312e+01,4.470000076293945312e+01,4.370000076293945312e+01,4.170000076293945312e+01,3.870000076293945312e+01,3.284999847412109375e+01,3.650000000000000000e+01,3.409999847412109375e+01,2.939999961853027344e+01,2.789999961853027344e+01,2.910000038146972656e+01,3.075000000000000000e+01,3.079999923706054688e+01,3.095000076293945312e+01,3.135000038146972656e+01,3.284999847412109375e+01,3.270000076293945312e+01,3.284999847412109375e+01,3.154999923706054688e+01,3.195000076293945312e+01,3.245000076293945312e+01,3.395000076293945312e+01,3.420000076293945312e+01,3.409999847412109375e+01,3.390000152587890625e+01,3.379999923706054688e+01,3.234999847412109375e+01,3.265000152587890625e+01,3.304999923706054688e+01,3.290000152587890625e+01,3.295000076293945312e+01,3.295000076293945312e+01,3.225000000000000000e+01,3.070000076293945312e+01,3.035000038146972656e+01,3.139999961853027344e+01,3.104999923706054688e+01,3.195000076293945312e+01,3.309999847412109375e+01,3.304999923706054688e+01,3.379999923706054688e+01,3.479999923706054688e+01,3.275000000000000000e+01,3.250000000000000000e+01,3.350000000000000000e+01,3.450000000000000000e+01,3.400000000000000000e+01,3.425000000000000000e+01,3.490000152587890625e+01,3.645000076293945312e+01,3.795000076293945312e+01,3.950000000000000000e+01,4.025000000000000000e+01,4.084999847412109375e+01,4.084999847412109375e+01,4.784999847412109375e+01,4.545000076293945312e+01,4.440000152587890625e+01,4.300000000000000000e+01,4.400000000000000000e+01,4.400000000000000000e+01,4.309999847412109375e+01,4.409999847412109375e+01,4.395000076293945312e+01,4.309999847412109375e+01,4.345000076293945312e+01,4.395000076293945312e+01,4.409999847412109375e+01,4.384999847412109375e+01,4.650000000000000000e+01,4.690000152587890625e+01,4.240000152587890625e+01,4.309999847412109375e+01,4.475000000000000000e+01,4.484999847412109375e+01,4.425000000000000000e+01,4.650000000000000000e+01,4.415000152587890625e+01,4.534999847412109375e+01,4.540000152587890625e+01,4.475000000000000000e+01,4.440000152587890625e+01,4.445000076293945312e+01,4.525000000000000000e+01,4.775000000000000000e+01,5.050000000000000000e+01,4.975000000000000000e+01,4.845000076293945312e+01,4.934999847412109375e+01,4.865000152587890625e+01,4.950000000000000000e+01,4.879999923706054688e+01,4.740000152587890625e+01,4.809999847412109375e+01,4.740000152587890625e+01,4.745000076293945312e+01,4.665000152587890625e+01,4.654999923706054688e+01,4.620000076293945312e+01,4.659999847412109375e+01,4.600000000000000000e+01,4.670000076293945312e+01,4.695000076293945312e+01,4.665000152587890625e+01,4.425000000000000000e+01,4.365000152587890625e+01,4.375000000000000000e+01,4.259999847412109375e+01,4.170000076293945312e+01,4.434999847412109375e+01,4.575000000000000000e+01,4.670000076293945312e+01,4.859999847412109375e+01,4.870000076293945312e+01,4.720000076293945312e+01,4.750000000000000000e+01,4.634999847412109375e+01,4.479999923706054688e+01,4.345000076293945312e+01,4.404999923706054688e+01,4.425000000000000000e+01,4.484999847412109375e+01,4.470000076293945312e+01,4.675000000000000000e+01,4.584999847412109375e+01,4.570000076293945312e+01,4.434999847412109375e+01,4.520000076293945312e+01,4.540000152587890625e+01,4.745000076293945312e+01,4.565000152587890625e+01,4.840000152587890625e+01,4.979999923706054688e+01,4.415000152587890625e+01,3.940000152587890625e+01,4.104999923706054688e+01,4.345000076293945312e+01,4.340000152587890625e+01,4.309999847412109375e+01,4.195000076293945312e+01,4.175000000000000000e+01,4.150000000000000000e+01,4.204999923706054688e+01,4.284999847412109375e+01,4.720000076293945312e+01,4.775000000000000000e+01,4.725000000000000000e+01,4.850000000000000000e+01,5.570000076293945312e+01,5.625000000000000000e+01,5.359999847412109375e+01,5.370000076293945312e+01,5.209999847412109375e+01,5.140000152587890625e+01,5.395000076293945312e+01,5.604999923706054688e+01,5.584999847412109375e+01,5.634999847412109375e+01,5.800000000000000000e+01,5.784999847412109375e+01,5.715000152587890625e+01,5.575000000000000000e+01,5.384999847412109375e+01,5.490000152587890625e+01,5.545000076293945312e+01,5.320000076293945312e+01,5.309999847412109375e+01,5.390000152587890625e+01,5.384999847412109375e+01,5.354999923706054688e+01,5.415000152587890625e+01,6.159999847412109375e+01,6.034999847412109375e+01,5.615000152587890625e+01,5.195000076293945312e+01,4.909999847412109375e+01,5.000000000000000000e+01,5.320000076293945312e+01,5.225000000000000000e+01,5.084999847412109375e+01,5.025000000000000000e+01,5.175000000000000000e+01,4.865000152587890625e+01,4.779999923706054688e+01,4.670000076293945312e+01,4.415000152587890625e+01,4.509999847412109375e+01,4.284999847412109375e+01,3.904999923706054688e+01,3.934999847412109375e+01,3.779999923706054688e+01,4.084999847412109375e+01,4.004999923706054688e+01,3.979999923706054688e+01,4.034999847412109375e+01,3.890000152587890625e+01,4.020000076293945312e+01,4.000000000000000000e+01,4.040000152587890625e+01,4.084999847412109375e+01,4.184999847412109375e+01,4.290000152587890625e+01,4.240000152587890625e+01,4.145000076293945312e+01,4.090000152587890625e+01,3.970000076293945312e+01,4.195000076293945312e+01,3.829999923706054688e+01,3.890000152587890625e+01,3.904999923706054688e+01,3.954999923706054688e+01,4.034999847412109375e+01,4.040000152587890625e+01,4.015000152587890625e+01,3.970000076293945312e+01,4.040000152587890625e+01,4.065000152587890625e+01,4.145000076293945312e+01,4.190000152587890625e+01,4.159999847412109375e+01,4.175000000000000000e+01,4.140000152587890625e+01,4.225000000000000000e+01,4.245000076293945312e+01,4.479999923706054688e+01,4.370000076293945312e+01,4.300000000000000000e+01,4.520000076293945312e+01,4.779999923706054688e+01,4.684999847412109375e+01,4.534999847412109375e+01,4.584999847412109375e+01,4.525000000000000000e+01,4.584999847412109375e+01,4.784999847412109375e+01,4.750000000000000000e+01,4.884999847412109375e+01,4.859999847412109375e+01,4.850000000000000000e+01,4.850000000000000000e+01,4.954999923706054688e+01,4.850000000000000000e+01,4.970000076293945312e+01,4.945000076293945312e+01,4.809999847412109375e+01,4.729999923706054688e+01,4.609999847412109375e+01,4.570000076293945312e+01,4.590000152587890625e+01,4.604999923706054688e+01,4.740000152587890625e+01,4.645000076293945312e+01,4.575000000000000000e+01,4.500000000000000000e+01,4.484999847412109375e+01,4.365000152587890625e+01,4.379999923706054688e+01,4.470000076293945312e+01,4.404999923706054688e+01,4.404999923706054688e+01,4.495000076293945312e+01,4.654999923706054688e+01,4.615000152587890625e+01,4.829999923706054688e+01,4.879999923706054688e+01,4.870000076293945312e+01,5.165000152587890625e+01,5.425000000000000000e+01,5.445000076293945312e+01,5.375000000000000000e+01,5.415000152587890625e+01,5.309999847412109375e+01,5.175000000000000000e+01,5.150000000000000000e+01,5.304999923706054688e+01,5.134999847412109375e+01,5.165000152587890625e+01,5.254999923706054688e+01,5.584999847412109375e+01,5.604999923706054688e+01,5.459999847412109375e+01,5.375000000000000000e+01,5.434999847412109375e+01,5.545000076293945312e+01,5.500000000000000000e+01,5.550000000000000000e+01,5.445000076293945312e+01,5.254999923706054688e+01,5.050000000000000000e+01,5.025000000000000000e+01,5.115000152587890625e+01,4.784999847412109375e+01,4.775000000000000000e+01,4.800000000000000000e+01,4.704999923706054688e+01,4.850000000000000000e+01,5.100000000000000000e+01,4.915000152587890625e+01,4.829999923706054688e+01,4.890000152587890625e+01,5.059999847412109375e+01,4.820000076293945312e+01,5.134999847412109375e+01,5.295000076293945312e+01,4.929999923706054688e+01,4.929999923706054688e+01,4.779999923706054688e+01,4.940000152587890625e+01,5.134999847412109375e+01,5.170000076293945312e+01,5.125000000000000000e+01,5.220000076293945312e+01,5.315000152587890625e+01,5.670000076293945312e+01,5.670000076293945312e+01,5.525000000000000000e+01,5.640000152587890625e+01,5.525000000000000000e+01,5.590000152587890625e+01,5.704999923706054688e+01,6.370000076293945312e+01,6.450000000000000000e+01,6.594999694824218750e+01,6.469999694824218750e+01,7.300000000000000000e+01,7.159999847412109375e+01,7.780000305175781250e+01,7.950000000000000000e+01,7.715000152587890625e+01,7.534999847412109375e+01,7.609999847412109375e+01,7.290000152587890625e+01,7.475000000000000000e+01,7.480000305175781250e+01,7.190000152587890625e+01,7.205000305175781250e+01,6.865000152587890625e+01,6.129999923706054688e+01,7.115000152587890625e+01,7.469999694824218750e+01,7.759999847412109375e+01,7.734999847412109375e+01,7.669999694824218750e+01,8.034999847412109375e+01,7.500000000000000000e+01,7.090000152587890625e+01,6.719999694824218750e+01,6.794999694824218750e+01,7.515000152587890625e+01,8.475000000000000000e+01,8.319999694824218750e+01,9.484999847412109375e+01,9.684999847412109375e+01,9.509999847412109375e+01,9.740000152587890625e+01,9.394999694824218750e+01,9.805000305175781250e+01,9.540000152587890625e+01,9.130000305175781250e+01,9.359999847412109375e+01,9.300000000000000000e+01,9.330000305175781250e+01,9.609999847412109375e+01,9.844999694824218750e+01,1.095999984741210938e+02,1.126999969482421875e+02,1.123499984741210938e+02,1.050999984741210938e+02,9.755000305175781250e+01,9.519999694824218750e+01,1.024499969482421875e+02,1.095500030517578125e+02,1.076999969482421875e+02,1.125999984741210938e+02,1.185500030517578125e+02,1.191999969482421875e+02,1.194499969482421875e+02,1.173000030517578125e+02,1.271999969482421875e+02,1.280500030517578125e+02,1.276999969482421875e+02,1.313999938964843750e+02,1.311499938964843750e+02,1.293000030517578125e+02,1.269000015258789062e+02,1.274499969482421875e+02,1.213499984741210938e+02,1.231999969482421875e+02,1.249499969482421875e+02,1.237500000000000000e+02,1.259499969482421875e+02,1.305500030517578125e+02,1.313000030517578125e+02,1.297500000000000000e+02,1.278000030517578125e+02,1.292500000000000000e+02,1.297500000000000000e+02,1.275999984741210938e+02,1.310500030517578125e+02,1.305000000000000000e+02,1.262500000000000000e+02,1.237500000000000000e+02,1.154000015258789062e+02,1.246999969482421875e+02,1.235999984741210938e+02,1.208499984741210938e+02,1.228000030517578125e+02,1.220000000000000000e+02,1.143000030517578125e+02,9.825000000000000000e+01,8.044999694824218750e+01,9.219999694824218750e+01,8.669999694824218750e+01,9.880000305175781250e+01,1.002500000000000000e+02,1.011999969482421875e+02,9.530000305175781250e+01,9.805000305175781250e+01,9.350000000000000000e+01,1.025500030517578125e+02,1.105999984741210938e+02,1.079499969482421875e+02,1.026500015258789062e+02,9.955000305175781250e+01,9.325000000000000000e+01,8.869999694824218750e+01,8.975000000000000000e+01,1.044499969482421875e+02,1.049000015258789062e+02,9.994999694824218750e+01,1.000500030517578125e+02,9.419999694824218750e+01,9.390000152587890625e+01,9.459999847412109375e+01,9.405000305175781250e+01,9.594999694824218750e+01,9.994999694824218750e+01,9.890000152587890625e+01,1.000500030517578125e+02,9.294999694824218750e+01,8.730000305175781250e+01,8.859999847412109375e+01,8.494999694824218750e+01,8.719999694824218750e+01,8.980000305175781250e+01,8.669999694824218750e+01,8.365000152587890625e+01,8.290000152587890625e+01,7.569999694824218750e+01,7.175000000000000000e+01,6.965000152587890625e+01,7.380000305175781250e+01,8.015000152587890625e+01,8.615000152587890625e+01,8.180000305175781250e+01,8.265000152587890625e+01,7.869999694824218750e+01,7.800000000000000000e+01,7.730000305175781250e+01,7.665000152587890625e+01,7.465000152587890625e+01,7.759999847412109375e+01,7.890000152587890625e+01,8.094999694824218750e+01,8.050000000000000000e+01,8.230000305175781250e+01,8.325000000000000000e+01,8.284999847412109375e+01,8.955000305175781250e+01,9.415000152587890625e+01,9.175000000000000000e+01,9.190000152587890625e+01,8.980000305175781250e+01,9.234999847412109375e+01,8.900000000000000000e+01,9.215000152587890625e+01,9.059999847412109375e+01,1.022500000000000000e+02,1.000000000000000000e+02,1.002500000000000000e+02,9.659999847412109375e+01,9.650000000000000000e+01,9.100000000000000000e+01,8.805000305175781250e+01,8.525000000000000000e+01,8.555000305175781250e+01,8.634999847412109375e+01,8.765000152587890625e+01,8.940000152587890625e+01,8.790000152587890625e+01,8.590000152587890625e+01,8.384999847412109375e+01,8.065000152587890625e+01,7.815000152587890625e+01,7.865000152587890625e+01,7.765000152587890625e+01,7.715000152587890625e+01,7.240000152587890625e+01,7.280000305175781250e+01,7.019999694824218750e+01,7.119999694824218750e+01,7.005000305175781250e+01,6.655000305175781250e+01,6.909999847412109375e+01,6.890000152587890625e+01,7.090000152587890625e+01,7.509999847412109375e+01,7.255000305175781250e+01,7.500000000000000000e+01,7.284999847412109375e+01,7.115000152587890625e+01,6.840000152587890625e+01,6.525000000000000000e+01,6.300000000000000000e+01,6.109999847412109375e+01,6.000000000000000000e+01,5.525000000000000000e+01,5.420000076293945312e+01,5.334999847412109375e+01,5.559999847412109375e+01,5.295000076293945312e+01,5.359999847412109375e+01,5.175000000000000000e+01,5.195000076293945312e+01,5.409999847412109375e+01,5.909999847412109375e+01,5.520000076293945312e+01,5.495000076293945312e+01,5.020000076293945312e+01,4.959999847412109375e+01,5.070000076293945312e+01,5.270000076293945312e+01,5.229999923706054688e+01,5.275000000000000000e+01,5.870000076293945312e+01,5.775000000000000000e+01,5.909999847412109375e+01,5.959999847412109375e+01,5.534999847412109375e+01,5.684999847412109375e+01,5.659999847412109375e+01,5.845000076293945312e+01,6.050000000000000000e+01,6.469999694824218750e+01,6.540000152587890625e+01,6.379999923706054688e+01,6.525000000000000000e+01,6.605000305175781250e+01,6.384999847412109375e+01,6.254999923706054688e+01,6.015000152587890625e+01,5.929999923706054688e+01,5.934999847412109375e+01,6.059999847412109375e+01,5.840000152587890625e+01,5.920000076293945312e+01,5.884999847412109375e+01,6.190000152587890625e+01,5.975000000000000000e+01,5.640000152587890625e+01,6.034999847412109375e+01,6.029999923706054688e+01,6.225000000000000000e+01,6.225000000000000000e+01,6.050000000000000000e+01,6.190000152587890625e+01,6.090000152587890625e+01,5.940000152587890625e+01,5.870000076293945312e+01,5.745000076293945312e+01,5.409999847412109375e+01,5.409999847412109375e+01,5.390000152587890625e+01,5.340000152587890625e+01,5.629999923706054688e+01,5.409999847412109375e+01,5.320000076293945312e+01,5.575000000000000000e+01,5.645000076293945312e+01,5.709999847412109375e+01,5.304999923706054688e+01,5.545000076293945312e+01,5.770000076293945312e+01,5.545000076293945312e+01,5.259999847412109375e+01,5.020000076293945312e+01,4.834999847412109375e+01,4.295000076293945312e+01,4.670000076293945312e+01,4.759999847412109375e+01,4.475000000000000000e+01,4.659999847412109375e+01,4.384999847412109375e+01,4.259999847412109375e+01,4.304999923706054688e+01,4.379999923706054688e+01,4.245000076293945312e+01,3.850000000000000000e+01,3.365000152587890625e+01,3.870000076293945312e+01,4.059999847412109375e+01,4.240000152587890625e+01,4.415000152587890625e+01,4.375000000000000000e+01,4.445000076293945312e+01,4.470000076293945312e+01,4.515000152587890625e+01,4.265000152587890625e+01,4.100000000000000000e+01,4.075000000000000000e+01,4.084999847412109375e+01,3.765000152587890625e+01,3.675000000000000000e+01,3.400000000000000000e+01,3.479999923706054688e+01,3.425000000000000000e+01,3.384999847412109375e+01,3.240000152587890625e+01,3.240000152587890625e+01,3.204999923706054688e+01,3.079999923706054688e+01,2.935000038146972656e+01,2.954999923706054688e+01,3.200000000000000000e+01,3.290000152587890625e+01,3.215000152587890625e+01,3.154999923706054688e+01,3.284999847412109375e+01,3.390000152587890625e+01,3.940000152587890625e+01,3.890000152587890625e+01,3.575000000000000000e+01,3.829999923706054688e+01,3.820000076293945312e+01,3.884999847412109375e+01,3.765000152587890625e+01,3.675000000000000000e+01,3.609999847412109375e+01,3.650000000000000000e+01,3.700000000000000000e+01,3.765000152587890625e+01,4.184999847412109375e+01,4.595000076293945312e+01,4.370000076293945312e+01,3.820000076293945312e+01,3.740000152587890625e+01,3.629999923706054688e+01,3.609999847412109375e+01,3.829999923706054688e+01,3.750000000000000000e+01,3.809999847412109375e+01,3.745000076293945312e+01,3.715000152587890625e+01,3.554999923706054688e+01,3.465000152587890625e+01,3.279999923706054688e+01,3.270000076293945312e+01,3.295000076293945312e+01,3.270000076293945312e+01,3.329999923706054688e+01,3.254999923706054688e+01,3.175000000000000000e+01,3.254999923706054688e+01,3.204999923706054688e+01,3.320000076293945312e+01,3.425000000000000000e+01,3.445000076293945312e+01,3.500000000000000000e+01,3.484999847412109375e+01,3.445000076293945312e+01,3.340000152587890625e+01,3.209999847412109375e+01,3.189999961853027344e+01,3.139999961853027344e+01,3.120000076293945312e+01,3.079999923706054688e+01,3.079999923706054688e+01,3.010000038146972656e+01,3.014999961853027344e+01,2.870000076293945312e+01,2.870000076293945312e+01,2.804999923706054688e+01,2.735000038146972656e+01,2.839999961853027344e+01,2.800000000000000000e+01,2.879999923706054688e+01,2.964999961853027344e+01,3.020000076293945312e+01,3.025000000000000000e+01,3.070000076293945312e+01,3.045000076293945312e+01,3.025000000000000000e+01,3.129999923706054688e+01,3.070000076293945312e+01,3.104999923706054688e+01,3.345000076293945312e+01,3.420000076293945312e+01,3.175000000000000000e+01,3.229999923706054688e+01,3.315000152587890625e+01,3.384999847412109375e+01,3.659999847412109375e+01,3.775000000000000000e+01,3.879999923706054688e+01,4.079999923706054688e+01,4.234999847412109375e+01,3.909999847412109375e+01,4.020000076293945312e+01,4.259999847412109375e+01,4.384999847412109375e+01,4.190000152587890625e+01,4.284999847412109375e+01,4.370000076293945312e+01,4.259999847412109375e+01,4.040000152587890625e+01,4.054999923706054688e+01,4.054999923706054688e+01,4.404999923706054688e+01,4.684999847412109375e+01,4.559999847412109375e+01,4.695000076293945312e+01,4.584999847412109375e+01,4.395000076293945312e+01,4.490000152587890625e+01,4.325000000000000000e+01,4.254999923706054688e+01,4.215000152587890625e+01,4.215000152587890625e+01,5.404999923706054688e+01,5.675000000000000000e+01,5.495000076293945312e+01,5.690000152587890625e+01,5.945000076293945312e+01,5.650000000000000000e+01,6.184999847412109375e+01,6.580000305175781250e+01,7.105000305175781250e+01,7.784999847412109375e+01,7.469999694824218750e+01,7.325000000000000000e+01,7.405000305175781250e+01,7.284999847412109375e+01,6.955000305175781250e+01,7.169999694824218750e+01,7.719999694824218750e+01,7.500000000000000000e+01,7.334999847412109375e+01,7.019999694824218750e+01,8.225000000000000000e+01,7.894999694824218750e+01,8.040000152587890625e+01,8.319999694824218750e+01,8.100000000000000000e+01,8.950000000000000000e+01,8.744999694824218750e+01,8.584999847412109375e+01,8.965000152587890625e+01,9.105000305175781250e+01,8.605000305175781250e+01,8.634999847412109375e+01,8.530000305175781250e+01,8.519999694824218750e+01,7.534999847412109375e+01,7.769999694824218750e+01,8.325000000000000000e+01,8.309999847412109375e+01,8.044999694824218750e+01,7.790000152587890625e+01,8.419999694824218750e+01,8.759999847412109375e+01,8.550000000000000000e+01,8.744999694824218750e+01,9.480000305175781250e+01,9.050000000000000000e+01,8.819999694824218750e+01,9.059999847412109375e+01,9.105000305175781250e+01,9.115000152587890625e+01,9.050000000000000000e+01,8.715000152587890625e+01,8.455000305175781250e+01,8.669999694824218750e+01,8.684999847412109375e+01,8.855000305175781250e+01,8.750000000000000000e+01,8.650000000000000000e+01,8.590000152587890625e+01,8.609999847412109375e+01,8.765000152587890625e+01,9.005000305175781250e+01,9.309999847412109375e+01,9.559999847412109375e+01,9.209999847412109375e+01,9.255000305175781250e+01,9.255000305175781250e+01,9.409999847412109375e+01,9.519999694824218750e+01,1.006500015258789062e+02,1.010999984741210938e+02,1.001500015258789062e+02,9.930000305175781250e+01,9.994999694824218750e+01,1.019499969482421875e+02,9.934999847412109375e+01,9.894999694824218750e+01,1.001999969482421875e+02,9.980000305175781250e+01,1.028499984741210938e+02,9.890000152587890625e+01,9.944999694824218750e+01,9.875000000000000000e+01,1.050999984741210938e+02,1.064000015258789062e+02,1.079000015258789062e+02,1.117500000000000000e+02,1.106500015258789062e+02,1.076500015258789062e+02,1.098499984741210938e+02,1.122500000000000000e+02,1.132500000000000000e+02,1.138499984741210938e+02,1.121999969482421875e+02,1.152500000000000000e+02,1.130000000000000000e+02,1.118000030517578125e+02,1.117500000000000000e+02,1.147500000000000000e+02,1.179499969482421875e+02,1.160500030517578125e+02,1.178000030517578125e+02,1.178000030517578125e+02,1.240999984741210938e+02,1.246500015258789062e+02,1.338500061035156250e+02,1.365500030517578125e+02,1.363000030517578125e+02,1.330000000000000000e+02,1.390500030517578125e+02,1.331000061035156250e+02,1.236500015258789062e+02,1.213499984741210938e+02,1.186500015258789062e+02,1.168000030517578125e+02,1.117500000000000000e+02,1.160500030517578125e+02,1.209000015258789062e+02,1.273499984741210938e+02,1.341499938964843750e+02,1.341999969482421875e+02,1.361499938964843750e+02,1.336000061035156250e+02,1.281000061035156250e+02,1.284499969482421875e+02,1.273499984741210938e+02,1.285000000000000000e+02,1.266999969482421875e+02,1.288000030517578125e+02,1.263000030517578125e+02,1.225999984741210938e+02,1.245000000000000000e+02,1.227500000000000000e+02,1.207500000000000000e+02,1.219000015258789062e+02,1.248499984741210938e+02,1.333500061035156250e+02,1.410500030517578125e+02,1.368000030517578125e+02,1.327500000000000000e+02,1.433500061035156250e+02,1.381000061035156250e+02,1.455500030517578125e+02,1.418000030517578125e+02,1.410500030517578125e+02,1.398000030517578125e+02,1.393000030517578125e+02,1.407500000000000000e+02,1.376000061035156250e+02,1.343500061035156250e+02,1.334499969482421875e+02,1.376000061035156250e+02,1.386000061035156250e+02,1.382500000000000000e+02,1.390500030517578125e+02,1.420500030517578125e+02,1.423500061035156250e+02,1.421000061035156250e+02,1.456000061035156250e+02,1.431000061035156250e+02,1.420500030517578125e+02,1.426999969482421875e+02,1.403500061035156250e+02,1.368500061035156250e+02,1.376499938964843750e+02,1.413500061035156250e+02,1.423999938964843750e+02,1.480000000000000000e+02,1.516999969482421875e+02,1.471999969482421875e+02,1.508000030517578125e+02,1.451999969482421875e+02,1.403999938964843750e+02,1.456999969482421875e+02,1.478999938964843750e+02,1.490000000000000000e+02,1.520000000000000000e+02,1.557500000000000000e+02,1.551499938964843750e+02,1.466499938964843750e+02,1.481000061035156250e+02,1.510500030517578125e+02,1.500500030517578125e+02,1.494499969482421875e+02,1.490500030517578125e+02,1.508999938964843750e+02,1.536499938964843750e+02,1.540500030517578125e+02,1.551999969482421875e+02,1.540500030517578125e+02,1.484499969482421875e+02,1.492500000000000000e+02,1.468999938964843750e+02,1.493000030517578125e+02,1.524499969482421875e+02,1.648500061035156250e+02,1.595500030517578125e+02,1.595500030517578125e+02,1.585500030517578125e+02,1.553500061035156250e+02,1.624499969482421875e+02,1.554499969482421875e+02,1.615500030517578125e+02,1.603500061035156250e+02,1.656999969482421875e+02,1.678999938964843750e+02,1.700500030517578125e+02,1.736499938964843750e+02,1.681000061035156250e+02,1.696499938964843750e+02,1.708500061035156250e+02,1.780500030517578125e+02,1.803000030517578125e+02,1.716499938964843750e+02,1.706499938964843750e+02,1.766000061035156250e+02,1.810000000000000000e+02,1.798000030517578125e+02,1.795500030517578125e+02,1.780500030517578125e+02,1.787500000000000000e+02,1.769499969482421875e+02,1.806999969482421875e+02,1.800500030517578125e+02,1.761000061035156250e+02,1.821999969482421875e+02,1.838999938964843750e+02,1.936499938964843750e+02,1.899499969482421875e+02,1.898999938964843750e+02,1.916999969482421875e+02,1.906499938964843750e+02,1.865000000000000000e+02,1.928000030517578125e+02,1.936999969482421875e+02,1.899499969482421875e+02,1.902500000000000000e+02,1.914499969482421875e+02,1.880500030517578125e+02,1.798000030517578125e+02,1.821000061035156250e+02,1.804499969482421875e+02,1.852500000000000000e+02,1.848500061035156250e+02,1.842500000000000000e+02,1.797500000000000000e+02,1.880000000000000000e+02,1.806000061035156250e+02,1.961000061035156250e+02,1.855000000000000000e+02,1.866499938964843750e+02,1.801499938964843750e+02,1.786000061035156250e+02,1.868000030517578125e+02,1.922500000000000000e+02,1.965500030517578125e+02,1.871999969482421875e+02,1.851999969482421875e+02,1.871000061035156250e+02,1.903500061035156250e+02,1.860000000000000000e+02,1.817500000000000000e+02,1.813000030517578125e+02,1.815000000000000000e+02,1.910000000000000000e+02,1.938000030517578125e+02,1.919499969482421875e+02,1.898500061035156250e+02,1.928000030517578125e+02,1.952500000000000000e+02,2.002500000000000000e+02,2.065500030517578125e+02,2.017500000000000000e+02,1.995000000000000000e+02,1.962500000000000000e+02,2.000500030517578125e+02,2.055000000000000000e+02,2.050000000000000000e+02,2.051499938964843750e+02,2.053999938964843750e+02,2.073500061035156250e+02,2.103999938964843750e+02,2.102500000000000000e+02,2.186499938964843750e+02,2.151999969482421875e+02,2.148999938964843750e+02,2.116499938964843750e+02,2.090500030517578125e+02,2.080000000000000000e+02,2.123500061035156250e+02,2.080500030517578125e+02,2.086499938964843750e+02,2.068000030517578125e+02,2.051499938964843750e+02,2.120500030517578125e+02,2.081999969482421875e+02,2.051000061035156250e+02,2.043000030517578125e+02,2.030500030517578125e+02,2.038500061035156250e+02,2.056499938964843750e+02,2.111499938964843750e+02,2.079499969482421875e+02,2.088999938964843750e+02,2.061000061035156250e+02,2.144499969482421875e+02,2.190500030517578125e+02,2.185500030517578125e+02,2.223999938964843750e+02,2.234499969482421875e+02,2.205000000000000000e+02,2.190000000000000000e+02,2.276499938964843750e+02,2.298000030517578125e+02,2.233000030517578125e+02,2.277500000000000000e+02,2.225000000000000000e+02,2.225000000000000000e+02,2.263999938964843750e+02,2.283000030517578125e+02,2.290000000000000000e+02,2.211499938964843750e+02,2.280500030517578125e+02,2.261999969482421875e+02,2.330000000000000000e+02,2.349499969482421875e+02,2.331999969482421875e+02,2.393000030517578125e+02,2.350000000000000000e+02,2.355000000000000000e+02,2.379499969482421875e+02,2.411000061035156250e+02,2.477500000000000000e+02,2.626000061035156250e+02,2.653500061035156250e+02,2.658999938964843750e+02,2.642000122070312500e+02,2.546499938964843750e+02,2.565499877929687500e+02,2.602500000000000000e+02,2.657999877929687500e+02,2.666499938964843750e+02,2.651000061035156250e+02,2.641499938964843750e+02,2.703500061035156250e+02,2.786499938964843750e+02,2.738999938964843750e+02,2.774500122070312500e+02,2.794500122070312500e+02,2.747500000000000000e+02,2.702500000000000000e+02,2.687999877929687500e+02,2.702999877929687500e+02,2.676499938964843750e+02,2.613500061035156250e+02,2.651000061035156250e+02,2.637500000000000000e+02,2.643999938964843750e+02,2.743500061035156250e+02,2.749500122070312500e+02,2.711499938964843750e+02,2.712500000000000000e+02,2.697000122070312500e+02,2.642000122070312500e+02,2.854500122070312500e+02,2.766499938964843750e+02,2.796499938964843750e+02,2.797500000000000000e+02,2.811499938964843750e+02,2.877999877929687500e+02,2.854500122070312500e+02,2.955499877929687500e+02,2.837000122070312500e+02,2.928999938964843750e+02,2.825000000000000000e+02,2.741499938964843750e+02,2.657999877929687500e+02,2.801499938964843750e+02,2.886499938964843750e+02,2.814500122070312500e+02,2.871000061035156250e+02,2.847999877929687500e+02,2.943999938964843750e+02,2.912500000000000000e+02,3.022999877929687500e+02,2.971499938964843750e+02,2.912000122070312500e+02,2.886499938964843750e+02,2.868500061035156250e+02,2.772999877929687500e+02,2.565000000000000000e+02,2.600000000000000000e+02,2.648500061035156250e+02,2.677500000000000000e+02,2.556499938964843750e+02,2.510000000000000000e+02,2.445500030517578125e+02,2.480000000000000000e+02,2.506000061035156250e+02,2.491000061035156250e+02,2.505000000000000000e+02,2.513999938964843750e+02,2.511000061035156250e+02,2.529499969482421875e+02,2.623999938964843750e+02,2.654500122070312500e+02,2.647999877929687500e+02,2.556499938964843750e+02,2.489499969482421875e+02,2.443500061035156250e+02,2.313999938964843750e+02,2.233999938964843750e+02,2.334499969482421875e+02,2.428000030517578125e+02,2.339499969482421875e+02,2.286499938964843750e+02,2.270000000000000000e+02,2.367500000000000000e+02,2.339499969482421875e+02,2.407500000000000000e+02,2.326499938964843750e+02,2.386000061035156250e+02,2.315500030517578125e+02,2.217500000000000000e+02,2.156999969482421875e+02,2.236000061035156250e+02,2.183500061035156250e+02,2.231000061035156250e+02,2.240000000000000000e+02,2.194499969482421875e+02,2.216999969482421875e+02,2.185000000000000000e+02,2.093500061035156250e+02,2.157500000000000000e+02,2.121000061035156250e+02,2.197500000000000000e+02,2.238500061035156250e+02,2.241999969482421875e+02,2.295000000000000000e+02,2.266000061035156250e+02,2.293999938964843750e+02,2.338999938964843750e+02,2.308000030517578125e+02,2.224499969482421875e+02,2.161499938964843750e+02,2.195500030517578125e+02,2.333000030517578125e+02,2.325000000000000000e+02,2.388500061035156250e+02,2.414499969482421875e+02,2.483999938964843750e+02,2.446999969482421875e+02,2.436999969482421875e+02,2.405000000000000000e+02,2.448500061035156250e+02,2.448000030517578125e+02,2.478500061035156250e+02,2.453000030517578125e+02,2.430000000000000000e+02,2.445500030517578125e+02,2.453500061035156250e+02,2.539499969482421875e+02,2.572999877929687500e+02,2.528999938964843750e+02,2.642000122070312500e+02,2.670000000000000000e+02,2.772000122070312500e+02,2.637000122070312500e+02,2.656000061035156250e+02,2.721499938964843750e+02,2.718500061035156250e+02,2.703500061035156250e+02,2.740499877929687500e+02,2.714500122070312500e+02,2.742999877929687500e+02,2.801499938964843750e+02,2.797000122070312500e+02,2.746499938964843750e+02,2.757000122070312500e+02,2.790499877929687500e+02,2.747999877929687500e+02,2.757500000000000000e+02,2.702999877929687500e+02,2.657999877929687500e+02,2.667000122070312500e+02,2.600499877929687500e+02,2.539499969482421875e+02,2.423999938964843750e+02,2.386499938964843750e+02,2.356999969482421875e+02,2.509499969482421875e+02,2.546000061035156250e+02,2.529499969482421875e+02,2.512500000000000000e+02,2.468500061035156250e+02,2.516499938964843750e+02,2.440500030517578125e+02,2.408999938964843750e+02,2.414499969482421875e+02,2.426499938964843750e+02,2.493500061035156250e+02,2.415000000000000000e+02,2.447500000000000000e+02,2.450000000000000000e+02,2.512500000000000000e+02,2.593500061035156250e+02,2.597500000000000000e+02,2.640000000000000000e+02,2.639500122070312500e+02,2.608500061035156250e+02,2.672999877929687500e+02,2.658999938964843750e+02,2.668999938964843750e+02,2.621499938964843750e+02,2.615000000000000000e+02,2.590000000000000000e+02,2.610499877929687500e+02,2.620000000000000000e+02,2.575000000000000000e+02,2.555000000000000000e+02,2.543500061035156250e+02,2.510500030517578125e+02,2.526000061035156250e+02,2.523500061035156250e+02,2.526999969482421875e+02,2.663500061035156250e+02,2.687000122070312500e+02,2.707500000000000000e+02,2.754500122070312500e+02,2.721499938964843750e+02,2.751499938964843750e+02,2.822000122070312500e+02,2.860000000000000000e+02,2.885000000000000000e+02,2.845499877929687500e+02,2.866499938964843750e+02,2.810499877929687500e+02,2.741000061035156250e+02,2.778500061035156250e+02,2.797999877929687500e+02,2.788500061035156250e+02,2.775499877929687500e+02,2.790499877929687500e+02,2.761499938964843750e+02,2.723500061035156250e+02,2.763500061035156250e+02,2.771499938964843750e+02,2.688500061035156250e+02,2.718500061035156250e+02,2.752000122070312500e+02,2.712999877929687500e+02,2.718999938964843750e+02,2.712000122070312500e+02,2.703500061035156250e+02,2.642000122070312500e+02,2.627000122070312500e+02,2.642000122070312500e+02,2.561000061035156250e+02,2.652999877929687500e+02,2.635000000000000000e+02,2.548999938964843750e+02,2.562000122070312500e+02,2.452500000000000000e+02,2.408000030517578125e+02,2.373000030517578125e+02,2.365000000000000000e+02,2.416499938964843750e+02,2.381999969482421875e+02,2.343500061035156250e+02,2.268500061035156250e+02,2.401499938964843750e+02,2.459499969482421875e+02,2.516000061035156250e+02,2.540000000000000000e+02,2.536999969482421875e+02,2.625499877929687500e+02,2.652999877929687500e+02,2.670000000000000000e+02,2.518000030517578125e+02,2.533500061035156250e+02,2.594500122070312500e+02,2.639500122070312500e+02,2.664500122070312500e+02,2.680499877929687500e+02,2.723500061035156250e+02,2.693500061035156250e+02,2.577000122070312500e+02,2.539499969482421875e+02,2.556000061035156250e+02,2.646000061035156250e+02,2.635499877929687500e+02,2.695000000000000000e+02,2.622999877929687500e+02,2.545000000000000000e+02,2.460500030517578125e+02,2.391000061035156250e+02,2.443000030517578125e+02,2.509499969482421875e+02,2.528999938964843750e+02,2.580499877929687500e+02,2.625499877929687500e+02,2.632000122070312500e+02,2.698999938964843750e+02,2.673999938964843750e+02,2.710000000000000000e+02,2.697000122070312500e+02,2.731499938964843750e+02,2.726499938964843750e+02,2.732999877929687500e+02,2.815499877929687500e+02,2.872999877929687500e+02,2.792999877929687500e+02,2.793999938964843750e+02,2.771000061035156250e+02,2.765000000000000000e+02,2.752500000000000000e+02,2.699500122070312500e+02,2.680000000000000000e+02,2.608999938964843750e+02,2.539499969482421875e+02,2.507500000000000000e+02,2.510000000000000000e+02,2.573999938964843750e+02,2.538999938964843750e+02,2.520500030517578125e+02,2.479499969482421875e+02,2.557500000000000000e+02,2.540000000000000000e+02,2.623999938964843750e+02,2.553999938964843750e+02,2.506000061035156250e+02,2.602999877929687500e+02,2.745499877929687500e+02,2.738500061035156250e+02,2.641499938964843750e+02,2.582999877929687500e+02,2.605499877929687500e+02,2.555500030517578125e+02,2.587500000000000000e+02,2.528999938964843750e+02,2.551999969482421875e+02,2.522500000000000000e+02,2.462500000000000000e+02,2.312500000000000000e+02,2.400500030517578125e+02,2.450500030517578125e+02,2.396000061035156250e+02,2.440500030517578125e+02,2.388000030517578125e+02,2.319499969482421875e+02,2.313500061035156250e+02,2.253500061035156250e+02,2.260000000000000000e+02,2.421999969482421875e+02,2.420000000000000000e+02,2.468999938964843750e+02,2.410000000000000000e+02,2.456499938964843750e+02,2.608500061035156250e+02,2.726000061035156250e+02,2.853999938964843750e+02,2.805000000000000000e+02,2.752000122070312500e+02,2.785000000000000000e+02,2.716000061035156250e+02,2.758999938964843750e+02,2.809500122070312500e+02,2.813999938964843750e+02,2.841499938964843750e+02,2.947000122070312500e+02,2.882999877929687500e+02,2.776000061035156250e+02,2.919500122070312500e+02,2.931499938964843750e+02,2.991000061035156250e+02,2.986000061035156250e+02,2.997500000000000000e+02,3.036499938964843750e+02,3.062999877929687500e+02,3.086000061035156250e+02,3.192999877929687500e+02,3.271000061035156250e+02,3.227000122070312500e+02,3.318999938964843750e+02,3.159500122070312500e+02,3.131000061035156250e+02,3.146000061035156250e+02,2.997999877929687500e+02,3.141000061035156250e+02,3.033500061035156250e+02,2.928999938964843750e+02,3.041000061035156250e+02,3.126000061035156250e+02,3.102000122070312500e+02,3.151000061035156250e+02,3.065000000000000000e+02,3.076000061035156250e+02,3.112000122070312500e+02,3.166499938964843750e+02,3.168999938964843750e+02,3.147000122070312500e+02,3.194500122070312500e+02,3.088999938964843750e+02,3.061499938964843750e+02,3.008500061035156250e+02,3.142000122070312500e+02,3.188500061035156250e+02,3.102500000000000000e+02,3.117500000000000000e+02,3.062999877929687500e+02,3.082500000000000000e+02,2.972000122070312500e+02,3.068500061035156250e+02,3.207999877929687500e+02,3.252999877929687500e+02,3.280499877929687500e+02,3.331499938964843750e+02,3.296000061035156250e+02,3.340000000000000000e+02,3.308999938964843750e+02,3.379500122070312500e+02,3.301000061035156250e+02,3.415499877929687500e+02,3.420499877929687500e+02,3.455000000000000000e+02,3.452000122070312500e+02,3.433999938964843750e+02,3.341499938964843750e+02,3.351499938964843750e+02,3.316000061035156250e+02,3.324500122070312500e+02,3.210499877929687500e+02,3.210499877929687500e+02,3.241000061035156250e+02,3.225499877929687500e+02,3.204500122070312500e+02,3.255000000000000000e+02,3.167500000000000000e+02,3.055000000000000000e+02,3.153999938964843750e+02,3.137000122070312500e+02,3.107500000000000000e+02,3.065000000000000000e+02,2.998999938964843750e+02,3.051000061035156250e+02,3.046499938964843750e+02,3.084500122070312500e+02,3.054500122070312500e+02,3.021499938964843750e+02,3.046000061035156250e+02,3.082500000000000000e+02,3.110499877929687500e+02,3.101000061035156250e+02,3.009500122070312500e+02,2.985000000000000000e+02,2.972500000000000000e+02,2.953500061035156250e+02,3.046499938964843750e+02,3.098500061035156250e+02,3.160499877929687500e+02,3.276000061035156250e+02,3.277999877929687500e+02,3.273500061035156250e+02,3.216000061035156250e+02,3.143500061035156250e+02,3.182999877929687500e+02,3.106499938964843750e+02,3.143500061035156250e+02,3.160000000000000000e+02,3.256499938964843750e+02,3.243999938964843750e+02,3.229500122070312500e+02,3.275499877929687500e+02,3.297999877929687500e+02,3.279500122070312500e+02,3.410499877929687500e+02,3.385000000000000000e+02,3.435499877929687500e+02,3.458500061035156250e+02,3.472000122070312500e+02,3.437500000000000000e+02,3.433500061035156250e+02,3.430000000000000000e+02,3.412000122070312500e+02,3.402000122070312500e+02,3.370499877929687500e+02,3.363999938964843750e+02,3.357000122070312500e+02,3.354500122070312500e+02,3.380000000000000000e+02,3.334500122070312500e+02,3.287500000000000000e+02,3.311000061035156250e+02,3.304500122070312500e+02,3.237500000000000000e+02,3.271499938964843750e+02,3.341000061035156250e+02,3.336000061035156250e+02,3.305000000000000000e+02,3.260000000000000000e+02,3.227999877929687500e+02,3.228500061035156250e+02,3.268999938964843750e+02,3.237000122070312500e+02,3.256000061035156250e+02,3.221499938964843750e+02,3.276000061035156250e+02,3.322500000000000000e+02,3.318500061035156250e+02,3.333999938964843750e+02,3.321499938964843750e+02,3.372500000000000000e+02,3.311000061035156250e+02,3.285499877929687500e+02,3.257999877929687500e+02,3.187999877929687500e+02,3.130000000000000000e+02,3.139500122070312500e+02,3.149500122070312500e+02,3.147000122070312500e+02,3.148999938964843750e+02,3.127999877929687500e+02,3.123999938964843750e+02,3.158999938964843750e+02,3.127999877929687500e+02,3.097000122070312500e+02,3.111000061035156250e+02,3.095499877929687500e+02,3.181000061035156250e+02,3.297999877929687500e+02,3.317000122070312500e+02,3.305499877929687500e+02,3.379500122070312500e+02,3.448500061035156250e+02,3.442000122070312500e+02,3.435499877929687500e+02,3.422500000000000000e+02,3.537999877929687500e+02,3.627999877929687500e+02,3.694500122070312500e+02,3.711499938964843750e+02,3.692000122070312500e+02,3.687999877929687500e+02,3.667000122070312500e+02,3.571499938964843750e+02,3.627999877929687500e+02,3.647999877929687500e+02,3.616000061035156250e+02,3.541499938964843750e+02,3.576499938964843750e+02,3.639500122070312500e+02,3.616499938964843750e+02,3.617500000000000000e+02,3.624500122070312500e+02,3.652500000000000000e+02,3.657999877929687500e+02,3.618500061035156250e+02,3.638500061035156250e+02,3.635499877929687500e+02,3.657000122070312500e+02,3.636499938964843750e+02,3.634500122070312500e+02,3.670000000000000000e+02,3.631499938964843750e+02,3.665000000000000000e+02,3.763500061035156250e+02,3.774500122070312500e+02,3.777000122070312500e+02,3.737000122070312500e+02,3.685499877929687500e+02,3.684500122070312500e+02,3.732000122070312500e+02,3.737000122070312500e+02,3.846000061035156250e+02,3.940499877929687500e+02,4.159500122070312500e+02,4.176000061035156250e+02,4.210000000000000000e+02,4.173999938964843750e+02,4.203500061035156250e+02,4.261000061035156250e+02,4.113999938964843750e+02,4.172000122070312500e+02,4.118999938964843750e+02,4.050000000000000000e+02,4.086499938964843750e+02,4.222000122070312500e+02,4.257500000000000000e+02,4.297999877929687500e+02,4.330000000000000000e+02,4.315000000000000000e+02,4.268500061035156250e+02,4.254500122070312500e+02,4.219500122070312500e+02,4.160499877929687500e+02,4.148999938964843750e+02,4.168500061035156250e+02,4.241499938964843750e+02,4.328999938964843750e+02,4.339500122070312500e+02,4.308500061035156250e+02,4.317999877929687500e+02,4.347999877929687500e+02,4.342000122070312500e+02,4.412000122070312500e+02,4.311499938964843750e+02,4.395000000000000000e+02,4.412000122070312500e+02,4.302000122070312500e+02,4.273500061035156250e+02,4.195000000000000000e+02,4.132999877929687500e+02,4.178999938964843750e+02,4.242000122070312500e+02,4.306000061035156250e+02,4.312999877929687500e+02,4.326000061035156250e+02,4.301499938964843750e+02,4.348999938964843750e+02,4.353999938964843750e+02,4.381499938964843750e+02,4.354500122070312500e+02,4.339500122070312500e+02,4.298500061035156250e+02,4.308500061035156250e+02,4.252999877929687500e+02,4.283500061035156250e+02,4.387500000000000000e+02,4.406499938964843750e+02,4.402500000000000000e+02,4.397000122070312500e+02,4.400499877929687500e+02,4.427500000000000000e+02,4.392500000000000000e+02,4.282999877929687500e+02,4.276000061035156250e+02,4.270000000000000000e+02,4.222999877929687500e+02,4.266499938964843750e+02,4.140000000000000000e+02,4.010000000000000000e+02,4.007999877929687500e+02,4.103999938964843750e+02,4.153500061035156250e+02,4.200000000000000000e+02,4.365000000000000000e+02,4.360000000000000000e+02,4.311499938964843750e+02,4.231499938964843750e+02,4.307000122070312500e+02,4.220000000000000000e+02,4.154500122070312500e+02,4.093999938964843750e+02,4.033999938964843750e+02,4.066000061035156250e+02,4.007500000000000000e+02,3.918500061035156250e+02,3.998999938964843750e+02,4.049500122070312500e+02,4.160000000000000000e+02,4.237999877929687500e+02,4.214500122070312500e+02,4.049500122070312500e+02,4.007999877929687500e+02,3.947000122070312500e+02,3.903500061035156250e+02,3.881499938964843750e+02,4.010499877929687500e+02,3.998500061035156250e+02,4.021499938964843750e+02,4.152000122070312500e+02,4.197999877929687500e+02,4.501000061035156250e+02,4.658999938964843750e+02,4.607500000000000000e+02,4.673999938964843750e+02,4.580499877929687500e+02,4.782000122070312500e+02,4.673500061035156250e+02,4.718999938964843750e+02,4.682999877929687500e+02,4.733999938964843750e+02,4.851000061035156250e+02,4.925499877929687500e+02,4.883500061035156250e+02,5.057500000000000000e+02,4.933500061035156250e+02,4.912500000000000000e+02,5.142500000000000000e+02,5.230000000000000000e+02,5.111499938964843750e+02,5.025499877929687500e+02,4.963500061035156250e+02,4.932999877929687500e+02,4.913999938964843750e+02,4.992999877929687500e+02,5.292000122070312500e+02,5.234000244140625000e+02,5.165999755859375000e+02,5.285000000000000000e+02,5.184000244140625000e+02,5.106499938964843750e+02,5.096499938964843750e+02,5.122999877929687500e+02,5.097999877929687500e+02,5.073999938964843750e+02,4.964500122070312500e+02,4.767999877929687500e+02,4.957000122070312500e+02,4.878999938964843750e+02,4.810499877929687500e+02,4.853999938964843750e+02,4.777000122070312500e+02,4.775499877929687500e+02,4.492999877929687500e+02,4.639500122070312500e+02,4.528500061035156250e+02,4.727999877929687500e+02,4.550000000000000000e+02,4.563500061035156250e+02,4.662500000000000000e+02,4.718500061035156250e+02,4.762999877929687500e+02,4.667500000000000000e+02,4.737500000000000000e+02,4.738999938964843750e+02,4.919500122070312500e+02,5.020000000000000000e+02,4.957000122070312500e+02,5.103500061035156250e+02,5.040000000000000000e+02,5.067500000000000000e+02,4.663500061035156250e+02,4.533999938964843750e+02,4.656499938964843750e+02,4.462000122070312500e+02,4.583999938964843750e+02,4.626000061035156250e+02,4.234500122070312500e+02,4.230499877929687500e+02,4.195499877929687500e+02,4.135499877929687500e+02,3.997000122070312500e+02,3.881499938964843750e+02,3.933500061035156250e+02,3.903500061035156250e+02,3.909500122070312500e+02,3.608999938964843750e+02,3.718500061035156250e+02,3.746000061035156250e+02,3.726000061035156250e+02,3.846499938964843750e+02,3.812000122070312500e+02,3.560000000000000000e+02,3.418999938964843750e+02,3.380499877929687500e+02,3.590000000000000000e+02,3.662999877929687500e+02,3.700000000000000000e+02,3.737500000000000000e+02,3.463999938964843750e+02,3.445499877929687500e+02,3.519500122070312500e+02,3.570000000000000000e+02,3.806499938964843750e+02,3.485000000000000000e+02,3.676499938964843750e+02,3.978500061035156250e+02,4.118500061035156250e+02,4.104500122070312500e+02,4.198999938964843750e+02,3.967999877929687500e+02,4.000000000000000000e+02,4.145499877929687500e+02,4.016499938964843750e+02,4.126000061035156250e+02,4.342999877929687500e+02,4.109500122070312500e+02,3.864500122070312500e+02,3.881499938964843750e+02,3.830499877929687500e+02,3.834500122070312500e+02,3.766499938964843750e+02,3.688999938964843750e+02,3.832500000000000000e+02,3.986499938964843750e+02,3.958500061035156250e+02,3.959500122070312500e+02,4.013999938964843750e+02,4.115499877929687500e+02,4.152999877929687500e+02,4.279500122070312500e+02,4.273500061035156250e+02,4.073999938964843750e+02,3.891000061035156250e+02,4.135499877929687500e+02,4.260499877929687500e+02,4.256000061035156250e+02,4.280000000000000000e+02,4.274500122070312500e+02,4.252500000000000000e+02,4.123500061035156250e+02,4.339500122070312500e+02,4.470000000000000000e+02,4.460499877929687500e+02,4.487999877929687500e+02,4.541499938964843750e+02,4.432000122070312500e+02,4.282500000000000000e+02,4.277500000000000000e+02,4.137500000000000000e+02,4.145000000000000000e+02,4.033500061035156250e+02,4.115000000000000000e+02,4.196000061035156250e+02,4.296000061035156250e+02,4.196000061035156250e+02,4.022000122070312500e+02,4.075000000000000000e+02,4.201499938964843750e+02,4.127500000000000000e+02,4.100499877929687500e+02,4.176000061035156250e+02,4.224500122070312500e+02,4.326000061035156250e+02,4.260499877929687500e+02,4.257999877929687500e+02,4.391499938964843750e+02,4.463500061035156250e+02,4.669500122070312500e+02,4.530499877929687500e+02,4.458999938964843750e+02,4.337500000000000000e+02,4.165499877929687500e+02,4.162999877929687500e+02,4.148999938964843750e+02,4.300499877929687500e+02,4.221499938964843750e+02,4.248500061035156250e+02,4.305000000000000000e+02,4.240000000000000000e+02,4.195499877929687500e+02,4.220499877929687500e+02,4.167500000000000000e+02,4.201000061035156250e+02,4.237999877929687500e+02,4.135000000000000000e+02,4.138999938964843750e+02,4.132999877929687500e+02,4.187999877929687500e+02,4.217000122070312500e+02,4.167999877929687500e+02,4.049500122070312500e+02,4.127000122070312500e+02,4.186000061035156250e+02,4.242000122070312500e+02,4.285000000000000000e+02,4.234500122070312500e+02,4.332500000000000000e+02,4.337999877929687500e+02,4.342999877929687500e+02,4.296499938964843750e+02,4.146499938964843750e+02,3.953999938964843750e+02,3.896499938964843750e+02,3.803500061035156250e+02,3.781000061035156250e+02,3.837999877929687500e+02,3.822500000000000000e+02,3.877500000000000000e+02,3.945000000000000000e+02,3.898999938964843750e+02,3.884500122070312500e+02,3.846000061035156250e+02,3.861000061035156250e+02,3.855000000000000000e+02,3.739500122070312500e+02,3.768500061035156250e+02,3.813500061035156250e+02,3.891000061035156250e+02,3.921000061035156250e+02,3.845499877929687500e+02,3.915499877929687500e+02,3.990000000000000000e+02,4.017000122070312500e+02,3.959500122070312500e+02,3.974500122070312500e+02,3.922500000000000000e+02,4.102500000000000000e+02,4.156499938964843750e+02,4.209500122070312500e+02,4.439500122070312500e+02,4.691499938964843750e+02,4.725499877929687500e+02,4.678999938964843750e+02,4.681000061035156250e+02,4.678500061035156250e+02,4.825499877929687500e+02,4.789500122070312500e+02,4.686000061035156250e+02,4.717000122070312500e+02,4.908500061035156250e+02,4.860000000000000000e+02,4.902999877929687500e+02,4.906499938964843750e+02,5.006499938964843750e+02,5.012000122070312500e+02,4.981000061035156250e+02,5.073999938964843750e+02,4.956499938964843750e+02,5.021000061035156250e+02,4.983999938964843750e+02,5.165000000000000000e+02,5.118999938964843750e+02,4.901000061035156250e+02,4.841499938964843750e+02,4.872000122070312500e+02,4.986499938964843750e+02,5.057500000000000000e+02,4.985499877929687500e+02,4.967500000000000000e+02,4.967500000000000000e+02,4.957000122070312500e+02,4.937999877929687500e+02,4.855499877929687500e+02,4.790000000000000000e+02,4.767999877929687500e+02,4.794500122070312500e+02,4.905499877929687500e+02,4.915499877929687500e+02,4.910000000000000000e+02,5.136500244140625000e+02,5.216500244140625000e+02,5.340999755859375000e+02,5.369500122070312500e+02,5.340499877929687500e+02,5.620499877929687500e+02,5.612500000000000000e+02,5.562999877929687500e+02,5.602000122070312500e+02,5.669500122070312500e+02,5.612999877929687500e+02,5.498499755859375000e+02,5.554000244140625000e+02,5.540999755859375000e+02,5.435000000000000000e+02,5.338499755859375000e+02,5.515000000000000000e+02,5.417999877929687500e+02,5.405000000000000000e+02,5.329500122070312500e+02,5.444500122070312500e+02,5.570499877929687500e+02,5.582999877929687500e+02,5.562500000000000000e+02,5.522500000000000000e+02,5.360499877929687500e+02,5.342500000000000000e+02,5.525499877929687500e+02,5.412999877929687500e+02,5.572999877929687500e+02,5.543499755859375000e+02,5.675999755859375000e+02,5.710000000000000000e+02,5.762999877929687500e+02,5.697500000000000000e+02,5.709000244140625000e+02,5.711500244140625000e+02,5.757999877929687500e+02,5.822999877929687500e+02,5.730000000000000000e+02,5.692000122070312500e+02,5.562500000000000000e+02,5.525000000000000000e+02,5.434000244140625000e+02,5.372000122070312500e+02,5.362500000000000000e+02,5.365499877929687500e+02,5.395000000000000000e+02,5.405999755859375000e+02,5.375000000000000000e+02,5.420000000000000000e+02,5.595499877929687500e+02,5.576500244140625000e+02,5.559500122070312500e+02,5.519000244140625000e+02,5.489000244140625000e+02,5.510000000000000000e+02,5.620000000000000000e+02,5.603499755859375000e+02,5.505999755859375000e+02,5.539500122070312500e+02,5.539500122070312500e+02,5.512000122070312500e+02,5.495499877929687500e+02,5.356500244140625000e+02,5.398499755859375000e+02,5.454000244140625000e+02,5.384000244140625000e+02,5.467999877929687500e+02,5.508499755859375000e+02,5.670499877929687500e+02,5.677000122070312500e+02,5.684000244140625000e+02,5.696500244140625000e+02,5.670499877929687500e+02,5.619000244140625000e+02,5.764500122070312500e+02,5.837000122070312500e+02,6.058499755859375000e+02,6.135000000000000000e+02,6.155999755859375000e+02,6.100999755859375000e+02,6.133499755859375000e+02,6.207999877929687500e+02,6.342999877929687500e+02,6.322000122070312500e+02,6.283499755859375000e+02,6.314000244140625000e+02,6.224500122070312500e+02,6.182000122070312500e+02,6.197500000000000000e+02,6.288499755859375000e+02,6.299000244140625000e+02,6.420000000000000000e+02,6.307500000000000000e+02,6.230000000000000000e+02,6.097500000000000000e+02,6.243499755859375000e+02,6.227999877929687500e+02,6.191500244140625000e+02,6.014000244140625000e+02,5.995999755859375000e+02,6.227500000000000000e+02,6.239000244140625000e+02,6.232999877929687500e+02,6.352500000000000000e+02,6.501500244140625000e+02,6.501500244140625000e+02,6.459000244140625000e+02,6.613499755859375000e+02,6.655999755859375000e+02,6.782000122070312500e+02,6.845499877929687500e+02,6.987500000000000000e+02,6.966500244140625000e+02,6.927000122070312500e+02,7.085999755859375000e+02,7.188499755859375000e+02,7.080499877929687500e+02,7.222000122070312500e+02,7.282500000000000000e+02,7.252000122070312500e+02,7.203499755859375000e+02,7.276500244140625000e+02,7.225999755859375000e+02,7.299000244140625000e+02,7.270000000000000000e+02,7.219000244140625000e+02,7.150000000000000000e+02,7.059000244140625000e+02,7.141500244140625000e+02,7.202999877929687500e+02,7.066500244140625000e+02,7.168499755859375000e+02,7.204500122070312500e+02,7.515499877929687500e+02,7.730499877929687500e+02,7.617500000000000000e+02,7.745499877929687500e+02,7.852999877929687500e+02,7.889500122070312500e+02,7.814500122070312500e+02,7.717500000000000000e+02,7.824500122070312500e+02,7.764500122070312500e+02,7.787000122070312500e+02,7.828499755859375000e+02,7.640999755859375000e+02,7.599500122070312500e+02,7.735499877929687500e+02,7.698499755859375000e+02,7.772500000000000000e+02,7.862999877929687500e+02,7.837500000000000000e+02,7.842500000000000000e+02,7.842500000000000000e+02,7.917500000000000000e+02,8.025499877929687500e+02,8.105499877929687500e+02,8.154500122070312500e+02,8.170000000000000000e+02,7.969000244140625000e+02,7.926500244140625000e+02,7.970000000000000000e+02,7.994500122070312500e+02,8.314000244140625000e+02,8.225499877929687500e+02,8.173499755859375000e+02,8.310499877929687500e+02,8.315999755859375000e+02,8.302000122070312500e+02,8.402999877929687500e+02,8.419000244140625000e+02,8.464000244140625000e+02,8.580000000000000000e+02,8.637999877929687500e+02,8.681500244140625000e+02,8.764000244140625000e+02,8.710000000000000000e+02,8.759500122070312500e+02,8.637500000000000000e+02,8.614500122070312500e+02,8.645000000000000000e+02,8.447000122070312500e+02,8.252999877929687500e+02,8.419500122070312500e+02,8.550999755859375000e+02,8.690999755859375000e+02,8.743499755859375000e+02,8.624500122070312500e+02,8.655999755859375000e+02,8.580000000000000000e+02,8.745499877929687500e+02,8.694500122070312500e+02,8.638499755859375000e+02,8.561500244140625000e+02,8.461500244140625000e+02,8.635499877929687500e+02,9.439500122070312500e+02,9.362500000000000000e+02,9.088499755859375000e+02,9.132999877929687500e+02,8.947999877929687500e+02,8.965499877929687500e+02,8.899000244140625000e+02,8.915499877929687500e+02,8.751500244140625000e+02,8.775000000000000000e+02,9.007000122070312500e+02,9.022999877929687500e+02,8.792999877929687500e+02,8.874500122070312500e+02,8.867999877929687500e+02,8.830499877929687500e+02,8.704500122070312500e+02,8.622999877929687500e+02,8.782999877929687500e+02,8.885000000000000000e+02,8.825000000000000000e+02,9.253499755859375000e+02,9.162000122070312500e+02,9.074000244140625000e+02,9.012999877929687500e+02,9.430000000000000000e+02,9.454500122070312500e+02,9.483499755859375000e+02,9.480000000000000000e+02,9.330999755859375000e+02,8.758499755859375000e+02,8.432500000000000000e+02,8.373499755859375000e+02,8.455999755859375000e+02,8.572999877929687500e+02,8.323499755859375000e+02,8.202500000000000000e+02,8.273499755859375000e+02,8.328499755859375000e+02,8.239500122070312500e+02,8.422000122070312500e+02,8.360999755859375000e+02,8.017500000000000000e+02,7.951500244140625000e+02,8.094500122070312500e+02,8.200000000000000000e+02,8.001500244140625000e+02,8.177000122070312500e+02,8.164000244140625000e+02,8.327000122070312500e+02,8.469500122070312500e+02,8.440499877929687500e+02,8.511500244140625000e+02,8.470499877929687500e+02,8.527999877929687500e+02,8.544500122070312500e+02,8.534000244140625000e+02,8.597999877929687500e+02,8.556500244140625000e+02,8.747000122070312500e+02,8.827500000000000000e+02,8.444000244140625000e+02,8.425000000000000000e+02,8.445499877929687500e+02,8.340999755859375000e+02,8.114000244140625000e+02,8.078499755859375000e+02,8.202000122070312500e+02,7.952999877929687500e+02,8.075499877929687500e+02,7.920499877929687500e+02,8.188499755859375000e+02,8.134500122070312500e+02,8.231500244140625000e+02,8.331500244140625000e+02,8.392000122070312500e+02,8.339500122070312500e+02,8.439500122070312500e+02,8.647500000000000000e+02,8.665000000000000000e+02,8.592999877929687500e+02,8.720499877929687500e+02,8.764500122070312500e+02,8.712999877929687500e+02,8.944000244140625000e+02,8.993499755859375000e+02,8.982500000000000000e+02,8.928499755859375000e+02,8.927999877929687500e+02,8.946500244140625000e+02,9.239000244140625000e+02,9.230499877929687500e+02,9.264000244140625000e+02,9.320499877929687500e+02,9.347500000000000000e+02,9.467000122070312500e+02,9.375499877929687500e+02,9.569000244140625000e+02,9.493499755859375000e+02,9.562000122070312500e+02,9.370999755859375000e+02,9.499000244140625000e+02,9.537000122070312500e+02,9.732500000000000000e+02,9.775999755859375000e+02,9.700999755859375000e+02,9.527500000000000000e+02,9.529000244140625000e+02,9.519500122070312500e+02,9.447000122070312500e+02,9.439000244140625000e+02,9.505000000000000000e+02,9.105499877929687500e+02,9.245999755859375000e+02,9.590000000000000000e+02,9.512500000000000000e+02,9.660499877929687500e+02,9.572000122070312500e+02,9.307500000000000000e+02,9.055999755859375000e+02,8.657999877929687500e+02,8.829500122070312500e+02,8.560499877929687500e+02,8.584000244140625000e+02,8.464000244140625000e+02,8.569000244140625000e+02,8.304000244140625000e+02,8.249000244140625000e+02,8.501500244140625000e+02,8.400499877929687500e+02,8.211500244140625000e+02,8.407500000000000000e+02,8.570499877929687500e+02,8.673499755859375000e+02,8.693499755859375000e+02,8.757999877929687500e+02,8.820499877929687500e+02,8.996500244140625000e+02,9.182000122070312500e+02,9.135499877929687500e+02,8.870000000000000000e+02,9.052999877929687500e+02,9.257500000000000000e+02,9.202999877929687500e+02,9.414000244140625000e+02,9.422500000000000000e+02,9.570000000000000000e+02,9.599000244140625000e+02,9.525999755859375000e+02,9.484000244140625000e+02,9.457500000000000000e+02,9.390000000000000000e+02,9.429000244140625000e+02,9.453499755859375000e+02,9.494500122070312500e+02,9.572999877929687500e+02,9.624000244140625000e+02,9.622500000000000000e+02,9.568499755859375000e+02,9.570000000000000000e+02,9.601500244140625000e+02,9.576500244140625000e+02,9.535499877929687500e+02,9.272999877929687500e+02,9.135999755859375000e+02,9.111500244140625000e+02,9.139000244140625000e+02,9.122000122070312500e+02,9.142000122070312500e+02,9.064500122070312500e+02,9.215000000000000000e+02,9.225999755859375000e+02,8.923499755859375000e+02,8.931500244140625000e+02,9.125000000000000000e+02,9.059000244140625000e+02,8.997000122070312500e+02,9.139000244140625000e+02,9.222000122070312500e+02,9.195499877929687500e+02,9.195499877929687500e+02,9.162999877929687500e+02,9.242500000000000000e+02,9.335000000000000000e+02,9.400999755859375000e+02,9.427000122070312500e+02,9.435999755859375000e+02,9.410999755859375000e+02,9.525000000000000000e+02,9.437500000000000000e+02,9.269500122070312500e+02,9.307999877929687500e+02,9.162999877929687500e+02,9.130000000000000000e+02,9.195000000000000000e+02,9.325499877929687500e+02,9.492000122070312500e+02,9.349000244140625000e+02,9.478499755859375000e+02,9.345999755859375000e+02,9.390999755859375000e+02,9.460000000000000000e+02,9.560999755859375000e+02,9.599500122070312500e+02,9.684500122070312500e+02,9.687500000000000000e+02,9.634000244140625000e+02,9.344500122070312500e+02,9.354500122070312500e+02,9.438499755859375000e+02,9.261500244140625000e+02,9.472500000000000000e+02,9.375999755859375000e+02,9.124500122070312500e+02,9.362500000000000000e+02,9.174500122070312500e+02,9.209000244140625000e+02,8.962000122070312500e+02,8.960000000000000000e+02,8.670000000000000000e+02,8.735499877929687500e+02,8.977500000000000000e+02,9.067500000000000000e+02,9.080000000000000000e+02,9.078499755859375000e+02,9.269000244140625000e+02,9.264000244140625000e+02,9.087500000000000000e+02,9.063499755859375000e+02,9.132500000000000000e+02,9.122000122070312500e+02,8.847500000000000000e+02,8.689000244140625000e+02,8.378499755859375000e+02,8.126500244140625000e+02,8.126500244140625000e+02,8.224000244140625000e+02,8.348499755859375000e+02,8.314000244140625000e+02,8.470499877929687500e+02,8.430000000000000000e+02,8.461500244140625000e+02,8.395499877929687500e+02,8.217000122070312500e+02,8.078499755859375000e+02,8.164500122070312500e+02,8.308499755859375000e+02,8.602500000000000000e+02,8.832000122070312500e+02,8.941500244140625000e+02,9.144000244140625000e+02,9.204000244140625000e+02,9.352500000000000000e+02,9.266500244140625000e+02,9.269000244140625000e+02,9.210999755859375000e+02,9.188499755859375000e+02,9.159500122070312500e+02,9.094500122070312500e+02,9.272000122070312500e+02,9.324000244140625000e+02,9.274000244140625000e+02,9.277999877929687500e+02,9.165499877929687500e+02,9.279000244140625000e+02,9.461500244140625000e+02,9.675999755859375000e+02,9.600499877929687500e+02,9.608499755859375000e+02,9.504500122070312500e+02,9.552999877929687500e+02,9.395499877929687500e+02,9.375999755859375000e+02,9.603499755859375000e+02,9.690000000000000000e+02,9.882000122070312500e+02,9.877999877929687500e+02,9.849000244140625000e+02,9.716500244140625000e+02,9.797500000000000000e+02,9.824000244140625000e+02,1.021049987792968750e+03,1.039550048828125000e+03,1.033949951171875000e+03,1.049199951171875000e+03,1.044050048828125000e+03,1.038750000000000000e+03,1.040099975585937500e+03,1.037250000000000000e+03,1.040849975585937500e+03,1.054599975585937500e+03,1.054349975585937500e+03,1.053300048828125000e+03,1.064150024414062500e+03,1.065199951171875000e+03,1.080800048828125000e+03,1.082550048828125000e+03,1.082599975585937500e+03,1.069900024414062500e+03,1.071449951171875000e+03,1.056300048828125000e+03,1.043599975585937500e+03,1.092750000000000000e+03,1.103550048828125000e+03,1.103750000000000000e+03,1.100050048828125000e+03,1.103599975585937500e+03,1.103599975585937500e+03,1.120050048828125000e+03,1.124250000000000000e+03,1.118699951171875000e+03,1.109199951171875000e+03,1.113750000000000000e+03,1.121550048828125000e+03,1.112849975585937500e+03,1.108449951171875000e+03,1.116150024414062500e+03,1.122750000000000000e+03,1.100300048828125000e+03,1.099050048828125000e+03,1.102699951171875000e+03,1.090900024414062500e+03,1.089050048828125000e+03,1.107800048828125000e+03,1.095150024414062500e+03,1.080099975585937500e+03,1.084550048828125000e+03,1.101900024414062500e+03,1.110650024414062500e+03,1.123000000000000000e+03,1.105650024414062500e+03,1.106949951171875000e+03,1.107050048828125000e+03,1.126750000000000000e+03,1.123949951171875000e+03,1.124400024414062500e+03,1.104500000000000000e+03,1.115500000000000000e+03,1.125000000000000000e+03,1.130849975585937500e+03,1.107050048828125000e+03,1.118349975585937500e+03,1.136449951171875000e+03,1.136949951171875000e+03,1.156750000000000000e+03,1.153349975585937500e+03,1.178050048828125000e+03,1.167900024414062500e+03,1.178000000000000000e+03,1.199400024414062500e+03,1.192300048828125000e+03,1.177250000000000000e+03,1.167699951171875000e+03,1.185550048828125000e+03,1.190599975585937500e+03,1.183699951171875000e+03,1.158500000000000000e+03,1.164650024414062500e+03,1.172900024414062500e+03,1.161400024414062500e+03,1.155250000000000000e+03,1.194199951171875000e+03,1.188949951171875000e+03,1.184300048828125000e+03,1.188650024414062500e+03,1.181949951171875000e+03,1.181849975585937500e+03,1.163449951171875000e+03,1.156150024414062500e+03,1.159050048828125000e+03,1.185000000000000000e+03,1.183750000000000000e+03,1.189750000000000000e+03,1.228000000000000000e+03,1.218150024414062500e+03,1.219599975585937500e+03,1.214000000000000000e+03,1.195699951171875000e+03,1.190300048828125000e+03,1.181199951171875000e+03,1.171000000000000000e+03,1.202650024414062500e+03,1.184349975585937500e+03,1.184199951171875000e+03,1.219449951171875000e+03,1.221750000000000000e+03,1.201750000000000000e+03,1.208199951171875000e+03,1.218300048828125000e+03,1.197300048828125000e+03,1.196349975585937500e+03,1.232199951171875000e+03,1.224150024414062500e+03,1.214800048828125000e+03,1.220750000000000000e+03,1.221400024414062500e+03,1.221550048828125000e+03,1.218599975585937500e+03,1.218150024414062500e+03,1.206699951171875000e+03,1.213150024414062500e+03,1.210400024414062500e+03,1.206599975585937500e+03,1.221199951171875000e+03,1.215550048828125000e+03,1.209099975585937500e+03,1.202599975585937500e+03,1.182699951171875000e+03,1.201099975585937500e+03,1.210150024414062500e+03,1.226199951171875000e+03,1.230699951171875000e+03,1.219099975585937500e+03,1.214099975585937500e+03,1.213000000000000000e+03,1.199449951171875000e+03,1.214650024414062500e+03,1.193000000000000000e+03,1.093849975585937500e+03,1.095349975585937500e+03,1.100000000000000000e+03,1.101000000000000000e+03,1.058400024414062500e+03,1.071199951171875000e+03,1.064449951171875000e+03,1.041500000000000000e+03,1.073099975585937500e+03,1.049500000000000000e+03,1.059949951171875000e+03,1.089400024414062500e+03,1.078849975585937500e+03,1.056199951171875000e+03,1.081800048828125000e+03,1.080949951171875000e+03,1.075000000000000000e+03,1.096849975585937500e+03,1.111900024414062500e+03,1.085099975585937500e+03,1.090050048828125000e+03,1.071099975585937500e+03,1.081650024414062500e+03,1.083199951171875000e+03,1.085550048828125000e+03,1.070849975585937500e+03,1.085949951171875000e+03,1.061050048828125000e+03,1.062599975585937500e+03,1.060949951171875000e+03,1.063550048828125000e+03,1.082250000000000000e+03,1.104750000000000000e+03,1.107449951171875000e+03,1.087000000000000000e+03,1.101250000000000000e+03,1.100500000000000000e+03,1.127449951171875000e+03,1.144099975585937500e+03,1.159699951171875000e+03,1.161849975585937500e+03,1.233449951171875000e+03,1.215699951171875000e+03,1.215449951171875000e+03,1.216750000000000000e+03,1.213599975585937500e+03,1.227449951171875000e+03,1.219599975585937500e+03,1.220550048828125000e+03,1.231500000000000000e+03,1.251650024414062500e+03,1.264900024414062500e+03,1.253550048828125000e+03,1.239349975585937500e+03,1.252550048828125000e+03,1.308099975585937500e+03,1.283500000000000000e+03,1.303250000000000000e+03,1.314000000000000000e+03,1.325699951171875000e+03,1.320150024414062500e+03,1.304400024414062500e+03,1.322750000000000000e+03,1.337900024414062500e+03,1.330199951171875000e+03,1.315550048828125000e+03,1.319750000000000000e+03,1.336849975585937500e+03,1.336599975585937500e+03,1.330650024414062500e+03,1.327550048828125000e+03,1.339699951171875000e+03,1.320050048828125000e+03,1.313900024414062500e+03,1.325750000000000000e+03,1.306849975585937500e+03,1.301099975585937500e+03,1.319900024414062500e+03,1.330699951171875000e+03,1.327699951171875000e+03,1.324300048828125000e+03,1.335800048828125000e+03,1.354400024414062500e+03,1.349650024414062500e+03,1.376550048828125000e+03,1.384900024414062500e+03,1.381650024414062500e+03,1.390750000000000000e+03,1.376300048828125000e+03,1.383150024414062500e+03,1.389500000000000000e+03,1.402300048828125000e+03,1.404349975585937500e+03,1.398449951171875000e+03,1.422250000000000000e+03,1.409449951171875000e+03,1.403250000000000000e+03,1.400199951171875000e+03,1.419449951171875000e+03,1.411599975585937500e+03,1.425900024414062500e+03,1.424000000000000000e+03,1.437599975585937500e+03,1.437349975585937500e+03,1.435650024414062500e+03,1.431750000000000000e+03,1.422750000000000000e+03,1.426900024414062500e+03,1.434750000000000000e+03,1.433849975585937500e+03,1.452300048828125000e+03,1.465500000000000000e+03,1.474699951171875000e+03,1.446000000000000000e+03,1.449400024414062500e+03,1.436550048828125000e+03,1.423150024414062500e+03,1.407800048828125000e+03,1.424349975585937500e+03,1.421949951171875000e+03,1.431449951171875000e+03,1.426449951171875000e+03,1.413199951171875000e+03,1.414099975585937500e+03,1.434099975585937500e+03,1.425000000000000000e+03,1.403150024414062500e+03,1.389550048828125000e+03,1.390699951171875000e+03,1.390750000000000000e+03,1.414300048828125000e+03,1.462550048828125000e+03,1.478750000000000000e+03,1.488250000000000000e+03,1.475150024414062500e+03,1.479550048828125000e+03,1.482800048828125000e+03,1.517000000000000000e+03,1.507300048828125000e+03,1.510849975585937500e+03,1.515199951171875000e+03,1.523800048828125000e+03,1.527199951171875000e+03,1.506250000000000000e+03,1.491449951171875000e+03,1.499800048828125000e+03,1.493949951171875000e+03,1.500250000000000000e+03,1.511199951171875000e+03,1.514949951171875000e+03,1.494500000000000000e+03,1.489949951171875000e+03,1.490949951171875000e+03,1.489949951171875000e+03,1.490000000000000000e+03,1.477650024414062500e+03,1.479949951171875000e+03,1.486099975585937500e+03,1.497550048828125000e+03,1.512949951171875000e+03,1.520250000000000000e+03,1.524000000000000000e+03,1.559800048828125000e+03,1.559250000000000000e+03,1.572699951171875000e+03,1.580250000000000000e+03,1.574199951171875000e+03,1.581550048828125000e+03,1.572949951171875000e+03,1.576449951171875000e+03,1.561800048828125000e+03,1.567599975585937500e+03,1.553099975585937500e+03,1.542800048828125000e+03,1.580250000000000000e+03,1.606900024414062500e+03,1.627099975585937500e+03,1.641750000000000000e+03,1.665000000000000000e+03,1.659449951171875000e+03,1.645250000000000000e+03,1.665150024414062500e+03,1.653750000000000000e+03,1.637000000000000000e+03,1.636349975585937500e+03,1.631300048828125000e+03,1.625599975585937500e+03,1.623250000000000000e+03,1.648500000000000000e+03,1.626300048828125000e+03,1.619300048828125000e+03,1.615099975585937500e+03,1.624800048828125000e+03,1.660699951171875000e+03,1.671949951171875000e+03,1.663900024414062500e+03,1.642550048828125000e+03,1.657650024414062500e+03,1.656599975585937500e+03,1.692300048828125000e+03,1.667750000000000000e+03,1.683500000000000000e+03,1.685349975585937500e+03,1.702949951171875000e+03,1.696400024414062500e+03,1.790650024414062500e+03,1.741650024414062500e+03,1.742349975585937500e+03,1.727199951171875000e+03,1.701050048828125000e+03,1.745699951171875000e+03,1.746000000000000000e+03,1.727750000000000000e+03,1.728949951171875000e+03,1.707900024414062500e+03,1.698300048828125000e+03,1.688900024414062500e+03,1.665550048828125000e+03,1.678949951171875000e+03,1.679050048828125000e+03,1.690650024414062500e+03,1.696900024414062500e+03,1.690750000000000000e+03,1.681550048828125000e+03,1.699500000000000000e+03,1.724099975585937500e+03,1.717349975585937500e+03,1.742599975585937500e+03,1.750150024414062500e+03,1.717349975585937500e+03,1.711500000000000000e+03,1.710949951171875000e+03,1.694599975585937500e+03,1.695900024414062500e+03,1.664699951171875000e+03,1.593699951171875000e+03,1.617300048828125000e+03,1.626699951171875000e+03,1.619599975585937500e+03,1.627000000000000000e+03,1.641500000000000000e+03,1.628800048828125000e+03
4.120000076293945312e+01,4.003499984741210938e+01,4.072000122070312500e+01,4.129999923706054688e+01,4.190999984741210938e+01,4.249499893188476562e+01,4.256999969482421875e+01,4.295000076293945312e+01,4.293500137329101562e+01,4.293500137329101562e+01,4.250999832153320312e+01,4.231999969482421875e+01,4.295500183105468750e+01,4.394499969482421875e+01,4.543999862670898438e+01,4.806000137329101562e+01,4.990000152587890625e+01,4.959500122070312500e+01,4.988999938964843750e+01,4.899499893188476562e+01,4.902999877929687500e+01,4.911999893188476562e+01,4.865499877929687500e+01,4.867499923706054688e+01,4.872499847412109375e+01,4.890499877929687500e+01,4.777999877929687500e+01,4.661999893188476562e+01,5.075000000000000000e+01,5.368750000000000000e+01,5.217499923706054688e+01,5.133750152587890625e+01,4.988750076293945312e+01,4.856250000000000000e+01,4.778749847412109375e+01,4.872499847412109375e+01,4.837500000000000000e+01,4.812500000000000000e+01,4.787500000000000000e+01,5.348749923706054688e+01,5.257500076293945312e+01,5.073749923706054688e+01,5.083750152587890625e+01,5.097499847412109375e+01,5.196250152587890625e+01,5.121250152587890625e+01,5.121250152587890625e+01,4.928749847412109375e+01,4.893750000000000000e+01,4.991249847412109375e+01,4.995000076293945312e+01,5.104999923706054688e+01,5.115000152587890625e+01,4.983750152587890625e+01,5.004999923706054688e+01,4.971250152587890625e+01,4.877500152587890625e+01,4.606250000000000000e+01,4.725000000000000000e+01,4.702500152587890625e+01,4.721250152587890625e+01,4.684999847412109375e+01,4.552500152587890625e+01,4.472499847412109375e+01,4.454999923706054688e+01,4.334999847412109375e+01,4.209999847412109375e+01,4.366249847412109375e+01,4.333750152587890625e+01,4.371250152587890625e+01,4.475000000000000000e+01,4.443750000000000000e+01,4.278749847412109375e+01,4.308750152587890625e+01,4.767499923706054688e+01,4.767499923706054688e+01,4.908750152587890625e+01,5.084999847412109375e+01,4.856250000000000000e+01,4.896250152587890625e+01,4.927500152587890625e+01,4.946250152587890625e+01,5.173749923706054688e+01,5.098749923706054688e+01,5.166249847412109375e+01,5.008750152587890625e+01,5.263750076293945312e+01,5.236249923706054688e+01,5.191249847412109375e+01,5.223749923706054688e+01,5.200000000000000000e+01,5.226250076293945312e+01,5.302500152587890625e+01,5.443750000000000000e+01,5.691249847412109375e+01,5.750000000000000000e+01,5.540000152587890625e+01,5.633750152587890625e+01,6.225000000000000000e+01,5.916249847412109375e+01,5.668750000000000000e+01,6.041249847412109375e+01,6.053749847412109375e+01,5.877500152587890625e+01,6.063750076293945312e+01,6.138750076293945312e+01,6.032500076293945312e+01,5.986249923706054688e+01,5.916249847412109375e+01,5.901250076293945312e+01,5.627500152587890625e+01,5.698749923706054688e+01,5.623749923706054688e+01,5.503749847412109375e+01,5.595000076293945312e+01,5.615000152587890625e+01,5.881250000000000000e+01,5.952500152587890625e+01,6.109999847412109375e+01,5.977500152587890625e+01,6.066249847412109375e+01,5.976250076293945312e+01,5.791249847412109375e+01,5.734999847412109375e+01,5.623749923706054688e+01,5.597499847412109375e+01,5.509999847412109375e+01,5.591249847412109375e+01,5.950000000000000000e+01,5.875000000000000000e+01,5.837500000000000000e+01,5.704999923706054688e+01,6.008750152587890625e+01,6.004999923706054688e+01,5.841249847412109375e+01,5.837500000000000000e+01,5.672499847412109375e+01,5.777500152587890625e+01,6.161249923706054688e+01,6.452500152587890625e+01,6.266249847412109375e+01,6.003749847412109375e+01,6.047499847412109375e+01,5.946250152587890625e+01,5.925000000000000000e+01,5.881250000000000000e+01,5.836249923706054688e+01,5.768750000000000000e+01,5.791249847412109375e+01,5.757500076293945312e+01,5.742499923706054688e+01,5.842499923706054688e+01,5.796250152587890625e+01,5.720000076293945312e+01,5.927500152587890625e+01,6.167499923706054688e+01,6.187500000000000000e+01,5.987500000000000000e+01,5.913750076293945312e+01,5.720000076293945312e+01,6.075000000000000000e+01,5.912500000000000000e+01,5.747499847412109375e+01,5.758750152587890625e+01,6.173749923706054688e+01,6.267499923706054688e+01,6.440000152587890625e+01,6.577500152587890625e+01,6.686250305175781250e+01,6.848750305175781250e+01,6.983750152587890625e+01,6.888749694824218750e+01,6.880000305175781250e+01,7.117500305175781250e+01,7.050000000000000000e+01,6.950000000000000000e+01,7.146250152587890625e+01,7.038749694824218750e+01,7.034999847412109375e+01,6.931250000000000000e+01,6.973750305175781250e+01,6.998750305175781250e+01,6.855000305175781250e+01,7.003749847412109375e+01,7.159999847412109375e+01,7.184999847412109375e+01,7.484999847412109375e+01,7.909999847412109375e+01,7.600000000000000000e+01,7.658750152587890625e+01,7.713749694824218750e+01,7.769999694824218750e+01,7.818750000000000000e+01,7.807499694824218750e+01,7.863749694824218750e+01,9.218750000000000000e+01,9.371250152587890625e+01,9.401249694824218750e+01,9.430000305175781250e+01,9.341249847412109375e+01,9.217500305175781250e+01,9.063749694824218750e+01,9.098750305175781250e+01,8.973750305175781250e+01,8.998750305175781250e+01,8.269999694824218750e+01,7.984999847412109375e+01,7.421250152587890625e+01,7.591249847412109375e+01,7.272499847412109375e+01,6.971250152587890625e+01,7.156250000000000000e+01,7.786250305175781250e+01,7.636250305175781250e+01,7.398750305175781250e+01,6.912500000000000000e+01,7.127500152587890625e+01,7.122499847412109375e+01,6.977500152587890625e+01,6.650000000000000000e+01,5.407500076293945312e+01,6.480000305175781250e+01,6.266249847412109375e+01,5.976250076293945312e+01,5.640000152587890625e+01,6.138750076293945312e+01,6.016249847412109375e+01,5.992499923706054688e+01,5.992499923706054688e+01,6.084999847412109375e+01,6.122499847412109375e+01,6.068750000000000000e+01,5.998749923706054688e+01,5.772499847412109375e+01,5.538750076293945312e+01,5.828749847412109375e+01,6.067499923706054688e+01,6.073749923706054688e+01,6.123749923706054688e+01,6.166249847412109375e+01,6.227500152587890625e+01,6.025000000000000000e+01,5.961249923706054688e+01,5.959999847412109375e+01,5.984999847412109375e+01,5.922499847412109375e+01,6.147499847412109375e+01,6.091249847412109375e+01,5.970000076293945312e+01,6.123749923706054688e+01,6.333750152587890625e+01,6.530000305175781250e+01,6.607499694824218750e+01,6.737500000000000000e+01,6.922499847412109375e+01,6.858750152587890625e+01,6.951249694824218750e+01,7.137500000000000000e+01,7.019999694824218750e+01,6.975000000000000000e+01,7.067500305175781250e+01,7.184999847412109375e+01,7.109999847412109375e+01,7.190000152587890625e+01,7.350000000000000000e+01,7.327500152587890625e+01,7.416249847412109375e+01,7.515000152587890625e+01,8.171250152587890625e+01,8.323750305175781250e+01,8.323750305175781250e+01,8.353749847412109375e+01,7.878749847412109375e+01,7.701249694824218750e+01,7.675000000000000000e+01,7.734999847412109375e+01,7.792500305175781250e+01,7.767500305175781250e+01,7.817500305175781250e+01,7.853749847412109375e+01,7.777500152587890625e+01,7.797499847412109375e+01,7.898750305175781250e+01,7.897499847412109375e+01,7.972499847412109375e+01,7.900000000000000000e+01,7.713749694824218750e+01,7.686250305175781250e+01,7.653749847412109375e+01,7.641249847412109375e+01,7.602500152587890625e+01,7.813749694824218750e+01,7.807499694824218750e+01,7.913749694824218750e+01,8.200000000000000000e+01,7.984999847412109375e+01,7.772499847412109375e+01,7.780000305175781250e+01,7.998750305175781250e+01,8.450000000000000000e+01,8.294999694824218750e+01,7.998750305175781250e+01,8.177500152587890625e+01,8.238749694824218750e+01,8.272499847412109375e+01,8.451249694824218750e+01,8.447499847412109375e+01,8.361250305175781250e+01,8.475000000000000000e+01,8.623750305175781250e+01,8.815000152587890625e+01,8.473750305175781250e+01,8.525000000000000000e+01,8.496250152587890625e+01,8.246250152587890625e+01,8.246250152587890625e+01,8.288749694824218750e+01,8.416249847412109375e+01,8.557499694824218750e+01,8.666249847412109375e+01,8.644999694824218750e+01,9.061250305175781250e+01,9.112500000000000000e+01,9.130000305175781250e+01,9.155000305175781250e+01,9.000000000000000000e+01,8.880000305175781250e+01,9.025000000000000000e+01,9.192500305175781250e+01,9.561250305175781250e+01,1.005999984741210938e+02,9.975000000000000000e+01,9.672499847412109375e+01,9.444999694824218750e+01,9.383750152587890625e+01,9.452500152587890625e+01,9.158750152587890625e+01,9.318750000000000000e+01,9.736250305175781250e+01,9.443750000000000000e+01,9.326249694824218750e+01,9.518750000000000000e+01,9.340000152587890625e+01,9.319999694824218750e+01,9.375000000000000000e+01,9.571250152587890625e+01,9.959999847412109375e+01,9.746250152587890625e+01,9.523750305175781250e+01,9.296250152587890625e+01,9.351249694824218750e+01,9.478749847412109375e+01,9.777500152587890625e+01,9.481250000000000000e+01,9.418750000000000000e+01,9.362500000000000000e+01,9.369999694824218750e+01,9.406250000000000000e+01,9.558750152587890625e+01,9.556250000000000000e+01,9.490000152587890625e+01,9.984999847412109375e+01,1.000124969482421875e+02,1.025500030517578125e+02,1.039375000000000000e+02,1.028000030517578125e+02,1.039124984741210938e+02,1.015500030517578125e+02,1.011750030517578125e+02,1.028499984741210938e+02,1.053750000000000000e+02,1.062375030517578125e+02,1.056624984741210938e+02,1.075999984741210938e+02,1.066999969482421875e+02,1.115749969482421875e+02,1.204749984741210938e+02,1.155500030517578125e+02,1.179000015258789062e+02,1.189375000000000000e+02,1.182624969482421875e+02,1.164749984741210938e+02,1.159625015258789062e+02,1.221374969482421875e+02,1.262750015258789062e+02,1.270625000000000000e+02,1.275500030517578125e+02,1.281374969482421875e+02,1.261624984741210938e+02,1.176999969482421875e+02,1.184124984741210938e+02,1.195749969482421875e+02,1.205875015258789062e+02,1.223750000000000000e+02,1.182125015258789062e+02,1.174875030517578125e+02,1.128375015258789062e+02,1.099625015258789062e+02,1.092125015258789062e+02,1.091875000000000000e+02,1.059375000000000000e+02,1.053375015258789062e+02,1.074124984741210938e+02,1.037249984741210938e+02,1.080999984741210938e+02,1.095250015258789062e+02,1.121750030517578125e+02,1.094875030517578125e+02,1.105000000000000000e+02,1.097125015258789062e+02,1.072375030517578125e+02,1.074000015258789062e+02,1.074124984741210938e+02,1.084124984741210938e+02,1.072750015258789062e+02,1.074375000000000000e+02,1.096999969482421875e+02,1.152750015258789062e+02,1.164375000000000000e+02,1.152624969482421875e+02,1.159499969482421875e+02,1.199124984741210938e+02,1.148750000000000000e+02,1.164875030517578125e+02,1.173125000000000000e+02,1.176999969482421875e+02,1.263375015258789062e+02,1.245749969482421875e+02,1.215374984741210938e+02,1.197624969482421875e+02,1.222874984741210938e+02,1.229000015258789062e+02,1.230875015258789062e+02,1.241750030517578125e+02,1.245749969482421875e+02,1.260875015258789062e+02,1.234625015258789062e+02,1.250999984741210938e+02,1.258375015258789062e+02,1.262375030517578125e+02,1.303125000000000000e+02,1.360124969482421875e+02,1.382624969482421875e+02,1.365124969482421875e+02,1.369875030517578125e+02,1.350000000000000000e+02,1.340000000000000000e+02,1.322500000000000000e+02,1.328374938964843750e+02,1.340375061035156250e+02,1.346374969482421875e+02,1.380625000000000000e+02,1.422749938964843750e+02,1.398625030517578125e+02,1.440000000000000000e+02,1.512749938964843750e+02,1.469750061035156250e+02,1.447624969482421875e+02,1.447250061035156250e+02,1.436875000000000000e+02,1.442124938964843750e+02,1.413249969482421875e+02,1.431625061035156250e+02,1.448625030517578125e+02,1.437624969482421875e+02,1.517250061035156250e+02,1.479499969482421875e+02,1.455124969482421875e+02,1.427375030517578125e+02,1.424250030517578125e+02,1.406875000000000000e+02,1.378374938964843750e+02,1.400625000000000000e+02,1.418000030517578125e+02,1.408000030517578125e+02,1.472749938964843750e+02,1.507749938964843750e+02,1.576125030517578125e+02,1.537124938964843750e+02,1.553125000000000000e+02,1.531250000000000000e+02,1.587375030517578125e+02,1.605000000000000000e+02,1.681250000000000000e+02,1.658874969482421875e+02,1.681000061035156250e+02,1.657749938964843750e+02,1.631125030517578125e+02,1.635000000000000000e+02,1.645124969482421875e+02,1.632624969482421875e+02,1.632500000000000000e+02,1.642124938964843750e+02,1.660375061035156250e+02,1.732624969482421875e+02,1.708125000000000000e+02,1.768625030517578125e+02,1.831000061035156250e+02,1.822500000000000000e+02,1.856875000000000000e+02,1.848000030517578125e+02,1.822875061035156250e+02,1.826374969482421875e+02,1.786374969482421875e+02,1.788750000000000000e+02,1.852250061035156250e+02,1.782875061035156250e+02,1.920124969482421875e+02,1.909250030517578125e+02,1.909875030517578125e+02,1.954750061035156250e+02,1.983999938964843750e+02,1.919499969482421875e+02,1.838500061035156250e+02,1.801625061035156250e+02,1.778249969482421875e+02,1.664624938964843750e+02,1.586999969482421875e+02,1.716125030517578125e+02,1.598249969482421875e+02,1.621875000000000000e+02,1.565500030517578125e+02,1.623374938964843750e+02,1.702875061035156250e+02,1.748625030517578125e+02,1.747875061035156250e+02,1.721625061035156250e+02,1.767250061035156250e+02,1.808750000000000000e+02,1.824125061035156250e+02,1.791750030517578125e+02,1.831125030517578125e+02,1.799750061035156250e+02,1.867500000000000000e+02,1.846625061035156250e+02,1.869375000000000000e+02,1.931250000000000000e+02,1.933500061035156250e+02,1.993999938964843750e+02,2.041750030517578125e+02,2.093999938964843750e+02,2.132250061035156250e+02,2.166125030517578125e+02,2.220249938964843750e+02,2.208125000000000000e+02,2.285124969482421875e+02,2.236750030517578125e+02,2.304125061035156250e+02,2.364125061035156250e+02,2.471374969482421875e+02,2.493999938964843750e+02,2.398625030517578125e+02,2.279624938964843750e+02,2.432124938964843750e+02,2.446374969482421875e+02,2.458249969482421875e+02,2.409750061035156250e+02,2.493625030517578125e+02,2.494125061035156250e+02,2.341000061035156250e+02,2.267749938964843750e+02,2.070625000000000000e+02,2.097375030517578125e+02,2.374499969482421875e+02,2.396374969482421875e+02,2.435500030517578125e+02,2.568125000000000000e+02,2.602999877929687500e+02,2.531374969482421875e+02,2.500000000000000000e+02,2.497500000000000000e+02,2.520249938964843750e+02,2.451625061035156250e+02,2.376499938964843750e+02,2.339125061035156250e+02,2.417250061035156250e+02,2.342250061035156250e+02,2.440749969482421875e+02,2.523374938964843750e+02,2.648624877929687500e+02,2.725750122070312500e+02,2.783999938964843750e+02,2.853875122070312500e+02,2.715874938964843750e+02,2.804624938964843750e+02,2.809249877929687500e+02,2.854500122070312500e+02,2.805874938964843750e+02,2.775750122070312500e+02,2.817875061035156250e+02,3.085750122070312500e+02,3.130000000000000000e+02,3.176375122070312500e+02,3.258999938964843750e+02,3.264750061035156250e+02,3.237625122070312500e+02,3.273750000000000000e+02,3.293250122070312500e+02,3.277749938964843750e+02,3.260125122070312500e+02,3.157250061035156250e+02,2.898500061035156250e+02,2.853875122070312500e+02,2.800625000000000000e+02,2.904750061035156250e+02,2.988374938964843750e+02,3.130000000000000000e+02,3.091499938964843750e+02,3.215750122070312500e+02,3.240499877929687500e+02,3.224874877929687500e+02,3.488500061035156250e+02,3.368500061035156250e+02,3.438374938964843750e+02,3.465375061035156250e+02,3.312999877929687500e+02,3.242625122070312500e+02,3.118875122070312500e+02,3.082374877929687500e+02,3.189375000000000000e+02,3.163374938964843750e+02,3.113125000000000000e+02,3.156749877929687500e+02,2.826625061035156250e+02,2.422875061035156250e+02,2.523874969482421875e+02,2.766625061035156250e+02,2.625000000000000000e+02,2.719624938964843750e+02,2.716625061035156250e+02,2.716875000000000000e+02,2.597749938964843750e+02,2.582000122070312500e+02,2.396750030517578125e+02,2.465749969482421875e+02,2.420249938964843750e+02,2.306499938964843750e+02,2.256875000000000000e+02,2.148125000000000000e+02,1.997250061035156250e+02,2.046374969482421875e+02,2.108374938964843750e+02,2.174499969482421875e+02,2.253874969482421875e+02,2.306750030517578125e+02,2.283874969482421875e+02,2.169375000000000000e+02,2.088249969482421875e+02,2.040375061035156250e+02,2.080124969482421875e+02,2.107375030517578125e+02,2.119125061035156250e+02,2.063874969482421875e+02,2.003374938964843750e+02,1.821750030517578125e+02,1.714499969482421875e+02,1.697375030517578125e+02,1.577500000000000000e+02,1.533750000000000000e+02,1.680124969482421875e+02,1.727375030517578125e+02,1.560749969482421875e+02,1.647875061035156250e+02,1.495625000000000000e+02,1.408249969482421875e+02,1.365375061035156250e+02,1.384499969482421875e+02,1.569499969482421875e+02,1.687875061035156250e+02,1.703125000000000000e+02,1.677875061035156250e+02,1.571374969482421875e+02,1.611250000000000000e+02,1.615625000000000000e+02,1.614624938964843750e+02,1.534750061035156250e+02,1.573999938964843750e+02,1.607749938964843750e+02,1.679624938964843750e+02,1.621999969482421875e+02,1.597124938964843750e+02,1.692500000000000000e+02,1.777124938964843750e+02,1.796250000000000000e+02,1.847124938964843750e+02,1.880124969482421875e+02,1.893500061035156250e+02,1.888874969482421875e+02,1.900500030517578125e+02,1.959624938964843750e+02,1.978374938964843750e+02,1.973374938964843750e+02,2.054250030517578125e+02,2.173625030517578125e+02,2.145749969482421875e+02,2.090000000000000000e+02,1.956000061035156250e+02,1.842875061035156250e+02,1.858000030517578125e+02,1.864750061035156250e+02,1.811499938964843750e+02,1.885000000000000000e+02,1.923000030517578125e+02,1.896000061035156250e+02,1.844624938964843750e+02,1.787124938964843750e+02,1.750000000000000000e+02,1.645124969482421875e+02,1.665249938964843750e+02,1.764125061035156250e+02,1.700124969482421875e+02,1.734125061035156250e+02,1.622375030517578125e+02,1.669875030517578125e+02,1.596999969482421875e+02,1.617624969482421875e+02,1.592875061035156250e+02,1.590625000000000000e+02,1.571125030517578125e+02,1.594250030517578125e+02,1.552749938964843750e+02,1.534125061035156250e+02,1.579750061035156250e+02,1.697500000000000000e+02,1.625625000000000000e+02,1.536374969482421875e+02,1.487749938964843750e+02,1.408750000000000000e+02,1.346875000000000000e+02,1.313374938964843750e+02,1.296250000000000000e+02,1.221500015258789062e+02,1.153000030517578125e+02,1.110999984741210938e+02,1.205875015258789062e+02,1.073000030517578125e+02,1.125374984741210938e+02,1.162375030517578125e+02,1.207874984741210938e+02,1.300000000000000000e+02,1.295000000000000000e+02,1.264000015258789062e+02,1.231875000000000000e+02,1.156624984741210938e+02,1.115000000000000000e+02,1.170749969482421875e+02,1.175500030517578125e+02,1.192249984741210938e+02,1.275374984741210938e+02,1.446999969482421875e+02,1.447624969482421875e+02,1.399125061035156250e+02,1.444250030517578125e+02,1.302500000000000000e+02,1.363374938964843750e+02,1.332749938964843750e+02,1.412875061035156250e+02,1.386250000000000000e+02,1.466499938964843750e+02,1.499624938964843750e+02,1.506374969482421875e+02,1.597375030517578125e+02,1.652375030517578125e+02,1.608000030517578125e+02,1.635874938964843750e+02,1.533125000000000000e+02,1.499125061035156250e+02,1.433500061035156250e+02,1.440874938964843750e+02,1.375625000000000000e+02,1.422124938964843750e+02,1.452375030517578125e+02,1.493374938964843750e+02,1.437250061035156250e+02,1.391999969482421875e+02,1.514375000000000000e+02,1.483000030517578125e+02,1.624875030517578125e+02,1.598625030517578125e+02,1.511499938964843750e+02,1.554499969482421875e+02,1.548750000000000000e+02,1.538874969482421875e+02,1.525375061035156250e+02,1.443999938964843750e+02,1.425874938964843750e+02,1.420249938964843750e+02,1.383374938964843750e+02,1.448625030517578125e+02,1.571499938964843750e+02,1.544375000000000000e+02,1.485874938964843750e+02,1.508999938964843750e+02,1.476125030517578125e+02,1.422875061035156250e+02,1.352124938964843750e+02,1.386999969482421875e+02,1.401499938964843750e+02,1.348249969482421875e+02,1.199124984741210938e+02,1.090999984741210938e+02,1.134124984741210938e+02,1.105374984741210938e+02,1.182500000000000000e+02,1.235250015258789062e+02,1.190374984741210938e+02,1.175124969482421875e+02,1.072249984741210938e+02,1.026999969482421875e+02,1.057624969482421875e+02,1.001250000000000000e+02,9.384999847412109375e+01,7.440000152587890625e+01,7.415000152587890625e+01,8.153749847412109375e+01,8.422499847412109375e+01,9.244999694824218750e+01,1.054625015258789062e+02,1.070625000000000000e+02,1.075875015258789062e+02,1.028750000000000000e+02,1.084499969482421875e+02,1.001999969482421875e+02,9.688749694824218750e+01,9.461250305175781250e+01,8.551249694824218750e+01,7.700000000000000000e+01,7.377500152587890625e+01,7.282499694824218750e+01,7.733750152587890625e+01,7.819999694824218750e+01,7.780000305175781250e+01,8.106250000000000000e+01,8.106250000000000000e+01,8.372499847412109375e+01,7.991249847412109375e+01,8.192500305175781250e+01,8.222499847412109375e+01,8.881250000000000000e+01,8.992500305175781250e+01,8.808750152587890625e+01,9.076249694824218750e+01,9.501249694824218750e+01,9.326249694824218750e+01,9.682499694824218750e+01,9.671250152587890625e+01,9.098750305175781250e+01,9.552500152587890625e+01,9.461250305175781250e+01,9.005000305175781250e+01,8.401249694824218750e+01,8.832499694824218750e+01,8.488749694824218750e+01,8.801249694824218750e+01,9.046250152587890625e+01,8.932499694824218750e+01,9.793750000000000000e+01,9.932499694824218750e+01,9.675000000000000000e+01,9.094999694824218750e+01,8.612500000000000000e+01,8.236250305175781250e+01,8.098750305175781250e+01,8.440000152587890625e+01,7.651249694824218750e+01,7.888749694824218750e+01,7.783750152587890625e+01,7.603749847412109375e+01,7.342500305175781250e+01,6.916249847412109375e+01,6.405000305175781250e+01,6.503749847412109375e+01,6.887500000000000000e+01,6.981250000000000000e+01,7.087500000000000000e+01,6.828749847412109375e+01,6.780000305175781250e+01,6.783750152587890625e+01,6.525000000000000000e+01,6.644999694824218750e+01,6.827500152587890625e+01,7.027500152587890625e+01,6.877500152587890625e+01,6.818750000000000000e+01,7.005000305175781250e+01,6.681250000000000000e+01,6.494999694824218750e+01,6.401249694824218750e+01,6.312500000000000000e+01,6.133750152587890625e+01,6.250000000000000000e+01,6.323749923706054688e+01,6.283750152587890625e+01,6.481250000000000000e+01,6.148749923706054688e+01,5.927500152587890625e+01,5.848749923706054688e+01,5.407500076293945312e+01,5.678749847412109375e+01,5.567499923706054688e+01,5.782500076293945312e+01,6.093750000000000000e+01,6.254999923706054688e+01,6.268750000000000000e+01,6.396250152587890625e+01,6.736250305175781250e+01,6.428749847412109375e+01,6.788749694824218750e+01,6.715000152587890625e+01,6.952500152587890625e+01,7.348750305175781250e+01,7.542500305175781250e+01,6.711250305175781250e+01,7.073750305175781250e+01,7.493750000000000000e+01,8.509999847412109375e+01,9.283750152587890625e+01,9.007499694824218750e+01,9.253749847412109375e+01,9.987500000000000000e+01,1.063000030517578125e+02,9.888749694824218750e+01,9.986250305175781250e+01,9.962500000000000000e+01,9.632499694824218750e+01,9.236250305175781250e+01,9.763749694824218750e+01,9.931250000000000000e+01,9.855000305175781250e+01,9.111250305175781250e+01,9.638749694824218750e+01,9.638749694824218750e+01,1.062874984741210938e+02,1.136624984741210938e+02,1.063750000000000000e+02,1.101250000000000000e+02,1.088750000000000000e+02,1.104000015258789062e+02,1.208499984741210938e+02,1.211750030517578125e+02,1.247750015258789062e+02,1.267375030517578125e+02,1.499499969482421875e+02,1.675500030517578125e+02,1.652875061035156250e+02,1.543125000000000000e+02,1.607749938964843750e+02,1.707500000000000000e+02,1.577375030517578125e+02,1.648999938964843750e+02,1.707124938964843750e+02,1.700375061035156250e+02,1.699624938964843750e+02,1.649499969482421875e+02,1.663750000000000000e+02,1.705749969482421875e+02,1.690874938964843750e+02,1.609250030517578125e+02,1.706875000000000000e+02,1.805874938964843750e+02,1.754750061035156250e+02,1.678750000000000000e+02,1.645375061035156250e+02,1.715000000000000000e+02,1.620124969482421875e+02,1.593625030517578125e+02,1.575749969482421875e+02,1.551875000000000000e+02,1.497749938964843750e+02,1.520500030517578125e+02,1.543249969482421875e+02,1.625000000000000000e+02,1.677749938964843750e+02,1.580249938964843750e+02,1.606625061035156250e+02,1.611875000000000000e+02,1.617749938964843750e+02,1.491875000000000000e+02,1.500874938964843750e+02,1.423999938964843750e+02,1.425124969482421875e+02,1.394875030517578125e+02,1.387875061035156250e+02,1.457875061035156250e+02,1.506625061035156250e+02,1.555124969482421875e+02,1.603625030517578125e+02,1.680124969482421875e+02,1.609875030517578125e+02,1.564125061035156250e+02,1.602375030517578125e+02,1.589750061035156250e+02,1.672250061035156250e+02,1.655375061035156250e+02,1.559375000000000000e+02,1.571374969482421875e+02,1.634750061035156250e+02,1.668750000000000000e+02,1.758000030517578125e+02,1.864499969482421875e+02,1.836374969482421875e+02,1.770625000000000000e+02,1.798500061035156250e+02,1.819375000000000000e+02,1.784875030517578125e+02,1.885500030517578125e+02,1.840874938964843750e+02,1.706499938964843750e+02,1.736750030517578125e+02,1.695249938964843750e+02,1.754125061035156250e+02,1.798874969482421875e+02,1.833125000000000000e+02,1.804750061035156250e+02,1.818625030517578125e+02,1.784624938964843750e+02,1.810749969482421875e+02,1.788625030517578125e+02,1.762749938964843750e+02,1.743125000000000000e+02,1.750625000000000000e+02,1.784750061035156250e+02,1.813374938964843750e+02,1.807500000000000000e+02,1.798999938964843750e+02,1.818750000000000000e+02,1.811125030517578125e+02,1.839499969482421875e+02,1.874375000000000000e+02,1.850124969482421875e+02,1.838249969482421875e+02,1.836250000000000000e+02,1.843750000000000000e+02,1.824875030517578125e+02,1.840000000000000000e+02,1.831374969482421875e+02,1.893999938964843750e+02,1.940249938964843750e+02,1.915124969482421875e+02,1.854375000000000000e+02,1.892624969482421875e+02,1.878750000000000000e+02,1.922124938964843750e+02,1.915874938964843750e+02,1.996000061035156250e+02,1.996000061035156250e+02,2.017124938964843750e+02,2.055124969482421875e+02,2.064125061035156250e+02,2.051750030517578125e+02,2.046875000000000000e+02,1.992124938964843750e+02,1.985625000000000000e+02,1.952875061035156250e+02,1.908125000000000000e+02,1.893000030517578125e+02,1.792875061035156250e+02,1.784750061035156250e+02,1.701625061035156250e+02,1.748500061035156250e+02,1.794125061035156250e+02,1.901499938964843750e+02,2.001999969482421875e+02,1.971000061035156250e+02,2.031000061035156250e+02,1.978374938964843750e+02,2.026625061035156250e+02,2.057375030517578125e+02,2.073750000000000000e+02,2.036999969482421875e+02,1.963000030517578125e+02,1.986750030517578125e+02,2.005249938964843750e+02,1.949375000000000000e+02,1.974125061035156250e+02,1.961875000000000000e+02,1.904624938964843750e+02,1.959499969482421875e+02,2.031125030517578125e+02,2.035874938964843750e+02,2.012500000000000000e+02,1.996000061035156250e+02,1.961000061035156250e+02,2.018750000000000000e+02,1.980249938964843750e+02,2.000000000000000000e+02,2.002124938964843750e+02,1.993750000000000000e+02,1.963125000000000000e+02,1.938625030517578125e+02,1.957500000000000000e+02,1.933374938964843750e+02,1.955249938964843750e+02,1.995124969482421875e+02,2.024125061035156250e+02,2.030249938964843750e+02,2.019624938964843750e+02,2.048500061035156250e+02,2.005249938964843750e+02,2.049875030517578125e+02,2.072500000000000000e+02,2.101499938964843750e+02,2.127124938964843750e+02,2.106875000000000000e+02,2.115749969482421875e+02,2.063750000000000000e+02,2.032500000000000000e+02,2.065500030517578125e+02,2.053874969482421875e+02,2.124125061035156250e+02,2.145625000000000000e+02,2.185500030517578125e+02,2.103125000000000000e+02,2.023999938964843750e+02,1.947624969482421875e+02,1.905500030517578125e+02,1.942375030517578125e+02,1.949750061035156250e+02,1.961750030517578125e+02,1.885749969482421875e+02,1.949125061035156250e+02,1.873374938964843750e+02,1.795874938964843750e+02,1.840375061035156250e+02,1.858999938964843750e+02,1.819624938964843750e+02,1.836499938964843750e+02,1.821250000000000000e+02,1.848000030517578125e+02,1.893999938964843750e+02,1.876750030517578125e+02,1.824375000000000000e+02,1.786000061035156250e+02,1.769375000000000000e+02,1.769624938964843750e+02,1.825749969482421875e+02,1.855249938964843750e+02,1.872250061035156250e+02,1.899499969482421875e+02,1.932375030517578125e+02,2.007124938964843750e+02,2.021875000000000000e+02,1.986125030517578125e+02,1.987375030517578125e+02,1.948374938964843750e+02,1.943500061035156250e+02,1.902624969482421875e+02,1.898000030517578125e+02,1.906999969482421875e+02,1.890000000000000000e+02,1.865375061035156250e+02,1.865249938964843750e+02,1.825000000000000000e+02,1.850749969482421875e+02,1.875500030517578125e+02,1.885375061035156250e+02,1.871125030517578125e+02,1.872624969482421875e+02,1.867250061035156250e+02,1.916625061035156250e+02,1.954624938964843750e+02,1.965625000000000000e+02,1.958125000000000000e+02,1.958874969482421875e+02,1.909875030517578125e+02,1.919125061035156250e+02,1.863500061035156250e+02,1.812124938964843750e+02,1.811875000000000000e+02,1.827500000000000000e+02,1.851750030517578125e+02,1.853625030517578125e+02,1.861999969482421875e+02,1.888999938964843750e+02,1.879875030517578125e+02,1.839250030517578125e+02,1.821250000000000000e+02,1.844499969482421875e+02,1.841999969482421875e+02,1.827875061035156250e+02,1.865625000000000000e+02,1.867875061035156250e+02,1.781625061035156250e+02,1.903000030517578125e+02,1.863249969482421875e+02,1.921000061035156250e+02,1.941125030517578125e+02,1.899875030517578125e+02,1.952875061035156250e+02,1.957749938964843750e+02,1.860500030517578125e+02,1.871250000000000000e+02,1.858249969482421875e+02,1.850625000000000000e+02,1.823625030517578125e+02,1.849875030517578125e+02,1.877624969482421875e+02,1.899750061035156250e+02,1.891750030517578125e+02,1.891750030517578125e+02,1.885874938964843750e+02,1.896999969482421875e+02,1.883999938964843750e+02,1.883500061035156250e+02,1.849624938964843750e+02,1.846250000000000000e+02,1.864250030517578125e+02,1.888625030517578125e+02,1.924125061035156250e+02,1.925249938964843750e+02,1.906000061035156250e+02,1.934499969482421875e+02,1.927500000000000000e+02,1.982124938964843750e+02,1.984250030517578125e+02,1.958000030517578125e+02,1.905375061035156250e+02,1.875124969482421875e+02,1.907124938964843750e+02,1.866625061035156250e+02,1.926999969482421875e+02,1.921000061035156250e+02,1.898000030517578125e+02,1.908249969482421875e+02,1.912749938964843750e+02,1.878249969482421875e+02,1.899875030517578125e+02,1.908000030517578125e+02,1.899624938964843750e+02,1.908625030517578125e+02,1.889750061035156250e+02,1.902875061035156250e+02,1.957375030517578125e+02,1.979250030517578125e+02,1.951499938964843750e+02,1.962624969482421875e+02,1.923000030517578125e+02,1.923500061035156250e+02,1.907375030517578125e+02,1.918374938964843750e+02,1.911750030517578125e+02,1.915124969482421875e+02,1.923125000000000000e+02,1.958750000000000000e+02,2.002500000000000000e+02,2.060375061035156250e+02,2.059125061035156250e+02,2.032749938964843750e+02,2.054499969482421875e+02,2.022500000000000000e+02,2.014875030517578125e+02,2.007875061035156250e+02,2.078125000000000000e+02,2.069624938964843750e+02,2.086000061035156250e+02,2.096374969482421875e+02,2.143750000000000000e+02,2.155625000000000000e+02,2.170749969482421875e+02,2.143125000000000000e+02,2.097375030517578125e+02,2.093874969482421875e+02,2.096374969482421875e+02,2.118125000000000000e+02,2.071374969482421875e+02,2.071250000000000000e+02,2.043750000000000000e+02,2.069499969482421875e+02,2.084875030517578125e+02,2.124125061035156250e+02,2.118874969482421875e+02,2.154499969482421875e+02,2.274750061035156250e+02,2.376250000000000000e+02,2.367500000000000000e+02,2.343500061035156250e+02,2.367749938964843750e+02,2.372250061035156250e+02,2.433000030517578125e+02,2.451000061035156250e+02,2.411499938964843750e+02,2.420249938964843750e+02,2.431000061035156250e+02,2.437500000000000000e+02,2.416000061035156250e+02,2.379499969482421875e+02,2.486250000000000000e+02,2.539499969482421875e+02,2.559499969482421875e+02,2.584750061035156250e+02,2.562000122070312500e+02,2.511499938964843750e+02,2.597250061035156250e+02,2.513999938964843750e+02,2.601000061035156250e+02,2.573250122070312500e+02,2.540500030517578125e+02,2.544499969482421875e+02,2.527500000000000000e+02,2.503500061035156250e+02,2.509250030517578125e+02,2.471499938964843750e+02,2.511000061035156250e+02,2.461750030517578125e+02,2.398999938964843750e+02,2.386000061035156250e+02,2.324250030517578125e+02,2.346499938964843750e+02,2.375749969482421875e+02,2.423999938964843750e+02,2.451499938964843750e+02,2.451499938964843750e+02,2.460249938964843750e+02,2.438750000000000000e+02,2.438750000000000000e+02,2.386750030517578125e+02,2.416000061035156250e+02,2.413750000000000000e+02,2.393750000000000000e+02,2.306000061035156250e+02,2.399250030517578125e+02,2.403000030517578125e+02,2.391999969482421875e+02,2.303999938964843750e+02,2.298500061035156250e+02,2.330249938964843750e+02,2.377250061035156250e+02,2.391499938964843750e+02,2.438249969482421875e+02,2.427500000000000000e+02,2.399750061035156250e+02,2.323500061035156250e+02,2.328500061035156250e+02,2.264499969482421875e+02,2.353999938964843750e+02,2.338999938964843750e+02,2.341750030517578125e+02,2.255000000000000000e+02,2.317749938964843750e+02,2.254499969482421875e+02,2.273000030517578125e+02,2.271499938964843750e+02,2.248000030517578125e+02,2.251999969482421875e+02,2.232749938964843750e+02,2.246499938964843750e+02,2.246499938964843750e+02,2.230000000000000000e+02,2.262250061035156250e+02,2.278750000000000000e+02,2.299250030517578125e+02,2.239499969482421875e+02,2.225749969482421875e+02,2.172749938964843750e+02,2.067250061035156250e+02,2.088750000000000000e+02,2.120249938964843750e+02,2.034499969482421875e+02,1.990249938964843750e+02,2.015749969482421875e+02,2.023249969482421875e+02,2.065249938964843750e+02,2.096499938964843750e+02,2.069499969482421875e+02,2.075500030517578125e+02,2.031250000000000000e+02,1.961750030517578125e+02,1.903249969482421875e+02,1.922500000000000000e+02,1.881250000000000000e+02,1.861499938964843750e+02,1.890000000000000000e+02,1.803000030517578125e+02,1.801999969482421875e+02,1.695000000000000000e+02,1.782500000000000000e+02,1.816499938964843750e+02,1.888249969482421875e+02,1.993999938964843750e+02,2.060749969482421875e+02,2.043999938964843750e+02,2.064750061035156250e+02,2.043750000000000000e+02,2.068500061035156250e+02,2.045000000000000000e+02,2.041000061035156250e+02,1.997749938964843750e+02,2.017250061035156250e+02,2.026750030517578125e+02,2.075249938964843750e+02,2.076250000000000000e+02,2.095500030517578125e+02,2.075000000000000000e+02,2.115249938964843750e+02,2.159250030517578125e+02,2.136250000000000000e+02,2.101250000000000000e+02,2.130000000000000000e+02,2.080749969482421875e+02,2.118000030517578125e+02,2.139250030517578125e+02,2.111499938964843750e+02,2.100249938964843750e+02,2.107250061035156250e+02,2.161499938964843750e+02,2.225500030517578125e+02,2.266250000000000000e+02,2.257500000000000000e+02,2.280500030517578125e+02,2.293500061035156250e+02,2.284250030517578125e+02,2.254499969482421875e+02,2.308000030517578125e+02,2.282500000000000000e+02,2.256999969482421875e+02,2.226999969482421875e+02,2.206000061035156250e+02,2.212250061035156250e+02,2.277250061035156250e+02,2.257500000000000000e+02,2.249250030517578125e+02,2.211499938964843750e+02,2.294750061035156250e+02,2.296499938964843750e+02,2.344250030517578125e+02,2.315500030517578125e+02,2.290000000000000000e+02,2.205000000000000000e+02,2.151000061035156250e+02,2.075000000000000000e+02,2.062250061035156250e+02,2.065749969482421875e+02,2.111499938964843750e+02,2.154750061035156250e+02,2.136999969482421875e+02,2.110500030517578125e+02,2.117250061035156250e+02,2.060500030517578125e+02,2.103500061035156250e+02,2.054499969482421875e+02,2.052500000000000000e+02,2.052749938964843750e+02,2.048999938964843750e+02,2.077749938964843750e+02,2.043750000000000000e+02,2.062500000000000000e+02,2.108750000000000000e+02,2.130500030517578125e+02,2.190249938964843750e+02,2.182250061035156250e+02,2.202749938964843750e+02,2.204750061035156250e+02,2.166499938964843750e+02,2.180000000000000000e+02,2.214250030517578125e+02,2.238500061035156250e+02,2.225000000000000000e+02,2.200500030517578125e+02,2.201000061035156250e+02,2.216750030517578125e+02,2.246000061035156250e+02,2.194499969482421875e+02,2.201499938964843750e+02,2.197749938964843750e+02,2.168000030517578125e+02,2.173000030517578125e+02,2.149750061035156250e+02,2.169499969482421875e+02,2.239250030517578125e+02,2.281499938964843750e+02,2.303750000000000000e+02,2.319250030517578125e+02,2.401000061035156250e+02,2.365749969482421875e+02,2.429750061035156250e+02,2.420500030517578125e+02,2.394250030517578125e+02,2.439499969482421875e+02,2.411000061035156250e+02,2.411250000000000000e+02,2.374750061035156250e+02,2.450249938964843750e+02,2.470500030517578125e+02,2.443500061035156250e+02,2.443750000000000000e+02,2.505000000000000000e+02,2.452500000000000000e+02,2.379499969482421875e+02,2.426000061035156250e+02,2.433750000000000000e+02,2.330000000000000000e+02,2.318249969482421875e+02,2.295000000000000000e+02,2.234250030517578125e+02,2.270000000000000000e+02,2.281750030517578125e+02,2.293500061035156250e+02,2.258500061035156250e+02,2.194499969482421875e+02,2.193999938964843750e+02,2.241999969482421875e+02,2.288999938964843750e+02,2.351750030517578125e+02,2.289250030517578125e+02,2.216250000000000000e+02,2.229250030517578125e+02,2.165249938964843750e+02,2.168249969482421875e+02,2.148249969482421875e+02,2.148999938964843750e+02,2.141999969482421875e+02,2.124750061035156250e+02,2.073750000000000000e+02,2.216999969482421875e+02,2.208750000000000000e+02,2.212500000000000000e+02,2.224750061035156250e+02,2.289499969482421875e+02,2.334750061035156250e+02,2.343000030517578125e+02,2.296999969482421875e+02,2.262250061035156250e+02,2.320500030517578125e+02,2.331750030517578125e+02,2.399250030517578125e+02,2.356000061035156250e+02,2.368249969482421875e+02,2.392500000000000000e+02,2.399499969482421875e+02,2.288500061035156250e+02,2.272250061035156250e+02,2.288000030517578125e+02,2.336250000000000000e+02,2.301750030517578125e+02,2.375000000000000000e+02,2.298249969482421875e+02,2.238249969482421875e+02,2.209250030517578125e+02,2.147250061035156250e+02,2.235500030517578125e+02,2.267250061035156250e+02,2.266000061035156250e+02,2.356750030517578125e+02,2.368999938964843750e+02,2.376250000000000000e+02,2.361499938964843750e+02,2.323999938964843750e+02,2.373500061035156250e+02,2.356000061035156250e+02,2.325000000000000000e+02,2.351250000000000000e+02,2.474250030517578125e+02,2.545749969482421875e+02,2.554250030517578125e+02,2.523249969482421875e+02,2.507250061035156250e+02,2.519499969482421875e+02,2.511250000000000000e+02,2.501999969482421875e+02,2.470500030517578125e+02,2.495500030517578125e+02,2.514750061035156250e+02,2.451000061035156250e+02,2.451250000000000000e+02,2.384250030517578125e+02,2.377500000000000000e+02,2.306750030517578125e+02,2.257250061035156250e+02,2.206499938964843750e+02,2.214499969482421875e+02,2.233500061035156250e+02,2.334499969482421875e+02,2.273999938964843750e+02,2.322250061035156250e+02,2.390749969482421875e+02,2.477500000000000000e+02,2.451000061035156250e+02,2.460000000000000000e+02,2.418000030517578125e+02,2.437500000000000000e+02,2.423750000000000000e+02,2.431999969482421875e+02,2.441000061035156250e+02,2.407250061035156250e+02,2.406750030517578125e+02,2.341750030517578125e+02,2.226999969482421875e+02,2.327500000000000000e+02,2.317250061035156250e+02,2.283500061035156250e+02,2.316750030517578125e+02,2.265249938964843750e+02,2.270000000000000000e+02,2.231000061035156250e+02,2.161250000000000000e+02,2.107749938964843750e+02,2.248750000000000000e+02,2.195000000000000000e+02,2.222749938964843750e+02,2.258999938964843750e+02,2.261000061035156250e+02,2.330249938964843750e+02,2.326750030517578125e+02,2.334499969482421875e+02,2.360749969482421875e+02,2.306250000000000000e+02,2.383249969482421875e+02,2.317500000000000000e+02,2.369750061035156250e+02,2.465749969482421875e+02,2.387250061035156250e+02,2.476000061035156250e+02,2.468750000000000000e+02,2.458000030517578125e+02,2.396499938964843750e+02,2.488500061035156250e+02,2.546000061035156250e+02,2.543500061035156250e+02,2.587250061035156250e+02,2.598999938964843750e+02,2.680499877929687500e+02,2.661250000000000000e+02,2.751749877929687500e+02,2.729500122070312500e+02,2.828250122070312500e+02,2.797250061035156250e+02,2.870249938964843750e+02,2.868999938964843750e+02,2.889249877929687500e+02,2.876499938964843750e+02,2.842250061035156250e+02,2.839249877929687500e+02,2.756000061035156250e+02,2.713999938964843750e+02,2.752749938964843750e+02,2.739500122070312500e+02,2.768500061035156250e+02,2.820499877929687500e+02,2.785249938964843750e+02,2.751499938964843750e+02,2.760000000000000000e+02,2.792749938964843750e+02,2.809500122070312500e+02,2.847749938964843750e+02,2.855499877929687500e+02,2.788250122070312500e+02,2.699249877929687500e+02,2.654750061035156250e+02,2.687500000000000000e+02,2.723500061035156250e+02,2.586499938964843750e+02,2.623750000000000000e+02,2.654750061035156250e+02,2.698500061035156250e+02,2.607999877929687500e+02,2.625249938964843750e+02,2.712250061035156250e+02,2.768500061035156250e+02,2.785000000000000000e+02,2.752000122070312500e+02,2.671250000000000000e+02,2.725249938964843750e+02,2.788250122070312500e+02,2.819750061035156250e+02,2.897500000000000000e+02,2.921000061035156250e+02,2.910000000000000000e+02,2.898250122070312500e+02,2.975750122070312500e+02,2.954500122070312500e+02,2.903250122070312500e+02,2.848750000000000000e+02,2.821499938964843750e+02,2.907500000000000000e+02,2.909500122070312500e+02,2.915249938964843750e+02,2.922999877929687500e+02,2.907250061035156250e+02,2.813750000000000000e+02,2.888750000000000000e+02,2.772999877929687500e+02,2.676749877929687500e+02,2.706250000000000000e+02,2.709249877929687500e+02,2.693250122070312500e+02,2.719249877929687500e+02,2.759249877929687500e+02,2.702999877929687500e+02,2.754500122070312500e+02,2.807000122070312500e+02,2.748500061035156250e+02,2.666499938964843750e+02,2.726250000000000000e+02,2.720249938964843750e+02,2.776749877929687500e+02,2.791250000000000000e+02,2.750499877929687500e+02,2.810750122070312500e+02,2.713750000000000000e+02,2.737250061035156250e+02,2.729750061035156250e+02,2.839750061035156250e+02,2.835499877929687500e+02,2.866000061035156250e+02,2.872250061035156250e+02,2.930750122070312500e+02,2.922000122070312500e+02,2.840249938964843750e+02,2.906499938964843750e+02,2.847500000000000000e+02,2.831499938964843750e+02,2.844750061035156250e+02,2.886499938964843750e+02,2.918750000000000000e+02,2.865750122070312500e+02,2.898500061035156250e+02,2.857999877929687500e+02,2.867999877929687500e+02,2.961250000000000000e+02,2.990750122070312500e+02,3.009249877929687500e+02,2.980249938964843750e+02,3.007250061035156250e+02,3.004249877929687500e+02,2.976250000000000000e+02,2.996499938964843750e+02,3.036499938964843750e+02,3.022500000000000000e+02,3.012999877929687500e+02,2.973250122070312500e+02,2.966749877929687500e+02,2.970750122070312500e+02,2.896250000000000000e+02,2.817250061035156250e+02,2.760000000000000000e+02,2.722000122070312500e+02,2.695499877929687500e+02,2.707500000000000000e+02,2.649750061035156250e+02,2.682999877929687500e+02,2.677749938964843750e+02,2.768250122070312500e+02,2.769500122070312500e+02,2.733500061035156250e+02,2.802000122070312500e+02,2.801000061035156250e+02,2.826000061035156250e+02,2.822999877929687500e+02,2.898500061035156250e+02,2.908250122070312500e+02,2.931250000000000000e+02,2.921749877929687500e+02,2.939500122070312500e+02,2.944750061035156250e+02,2.965000000000000000e+02,2.944500122070312500e+02,2.927000122070312500e+02,2.871250000000000000e+02,2.888500061035156250e+02,2.902250061035156250e+02,2.948750000000000000e+02,2.899249877929687500e+02,2.872500000000000000e+02,2.861749877929687500e+02,2.842250061035156250e+02,2.861499938964843750e+02,2.881250000000000000e+02,2.855750122070312500e+02,2.914500122070312500e+02,2.913500061035156250e+02,2.912000122070312500e+02,3.032000122070312500e+02,3.030000000000000000e+02,2.997749938964843750e+02,3.013500061035156250e+02,3.115249938964843750e+02,3.113999938964843750e+02,3.203750000000000000e+02,3.202999877929687500e+02,3.217250061035156250e+02,3.239500122070312500e+02,3.225750122070312500e+02,3.193250122070312500e+02,3.200499877929687500e+02,3.188999938964843750e+02,3.139500122070312500e+02,3.185000000000000000e+02,3.144249877929687500e+02,3.168250122070312500e+02,3.131749877929687500e+02,3.141499938964843750e+02,3.134500122070312500e+02,3.128500061035156250e+02,3.185000000000000000e+02,3.136499938964843750e+02,3.163750000000000000e+02,3.101749877929687500e+02,3.128250122070312500e+02,3.050249938964843750e+02,2.997000122070312500e+02,3.020499877929687500e+02,3.061749877929687500e+02,3.063250122070312500e+02,3.122749938964843750e+02,3.131000061035156250e+02,3.139750061035156250e+02,3.131250000000000000e+02,3.105750122070312500e+02,3.113500061035156250e+02,3.183250122070312500e+02,3.105499877929687500e+02,3.112999877929687500e+02,3.106250000000000000e+02,3.144249877929687500e+02,3.141250000000000000e+02,3.120499877929687500e+02,3.130000000000000000e+02,3.174249877929687500e+02,3.243250122070312500e+02,3.343500061035156250e+02,3.326749877929687500e+02,3.358750000000000000e+02,3.321250000000000000e+02,3.336499938964843750e+02,3.318500061035156250e+02,3.362999877929687500e+02,3.330750122070312500e+02,3.299249877929687500e+02,3.262500000000000000e+02,3.318999938964843750e+02,3.304750061035156250e+02,3.312999877929687500e+02,3.337999877929687500e+02,3.303999938964843750e+02,3.246499938964843750e+02,3.228750000000000000e+02,3.246499938964843750e+02,3.246749877929687500e+02,3.255750122070312500e+02,3.247999877929687500e+02,3.247500000000000000e+02,3.282749938964843750e+02,3.275750122070312500e+02,3.248999938964843750e+02,3.244500122070312500e+02,3.260249938964843750e+02,3.242749938964843750e+02,3.266000061035156250e+02,3.152000122070312500e+02,3.144249877929687500e+02,3.148999938964843750e+02,3.120499877929687500e+02,3.141250000000000000e+02,3.135750122070312500e+02,3.145249938964843750e+02,3.202749938964843750e+02,3.220000000000000000e+02,3.262000122070312500e+02,3.324249877929687500e+02,3.340000000000000000e+02,3.362500000000000000e+02,3.381749877929687500e+02,3.389750061035156250e+02,3.361250000000000000e+02,3.370249938964843750e+02,3.390750122070312500e+02,3.463250122070312500e+02,3.435750122070312500e+02,3.395000000000000000e+02,3.357999877929687500e+02,3.355499877929687500e+02,3.336250000000000000e+02,3.335249938964843750e+02,3.350249938964843750e+02,3.323750000000000000e+02,3.368500061035156250e+02,3.340499877929687500e+02,3.300499877929687500e+02,3.323750000000000000e+02,3.296749877929687500e+02,3.299249877929687500e+02,3.270750122070312500e+02,3.288500061035156250e+02,3.266749877929687500e+02,3.265000000000000000e+02,3.278250122070312500e+02,3.265499877929687500e+02,3.275499877929687500e+02,3.365750122070312500e+02,3.336749877929687500e+02,3.335499877929687500e+02,3.247999877929687500e+02,3.289249877929687500e+02,3.320750122070312500e+02,3.271499938964843750e+02,3.191749877929687500e+02,3.169750061035156250e+02,3.157999877929687500e+02,3.200750122070312500e+02,3.158999938964843750e+02,3.199249877929687500e+02,3.257000122070312500e+02,3.256000061035156250e+02,3.273500061035156250e+02,3.244249877929687500e+02,3.160499877929687500e+02,3.174249877929687500e+02,3.147000122070312500e+02,3.092250061035156250e+02,3.180000000000000000e+02,3.143500061035156250e+02,3.188750000000000000e+02,3.206499938964843750e+02,3.267250061035156250e+02,3.299249877929687500e+02,3.338500061035156250e+02,3.384249877929687500e+02,3.455750122070312500e+02,3.534500122070312500e+02,3.554500122070312500e+02,3.546749877929687500e+02,3.527999877929687500e+02,3.584500122070312500e+02,3.614750061035156250e+02,3.560750122070312500e+02,3.633500061035156250e+02,3.640499877929687500e+02,3.613500061035156250e+02,3.651250000000000000e+02,3.625000000000000000e+02,3.637000122070312500e+02,3.833250122070312500e+02,3.881250000000000000e+02,3.957999877929687500e+02,3.905499877929687500e+02,3.825000000000000000e+02,3.842250061035156250e+02,3.837000122070312500e+02,3.901499938964843750e+02,3.947749938964843750e+02,3.883500061035156250e+02,3.889500122070312500e+02,3.989500122070312500e+02,3.912999877929687500e+02,3.858750000000000000e+02,3.839500122070312500e+02,3.848500061035156250e+02,3.872749938964843750e+02,3.814249877929687500e+02,3.770499877929687500e+02,3.753750000000000000e+02,3.729500122070312500e+02,3.714500122070312500e+02,3.777749938964843750e+02,3.773999938964843750e+02,3.810499877929687500e+02,3.825249938964843750e+02,3.695499877929687500e+02,3.651250000000000000e+02,3.484249877929687500e+02,3.581499938964843750e+02,3.442250061035156250e+02,3.521749877929687500e+02,3.606250000000000000e+02,3.616250000000000000e+02,3.578750000000000000e+02,3.489750061035156250e+02,3.503750000000000000e+02,3.508750000000000000e+02,3.460249938964843750e+02,3.567250061035156250e+02,3.631250000000000000e+02,3.729750061035156250e+02,3.776250000000000000e+02,3.788999938964843750e+02,3.562000122070312500e+02,3.551250000000000000e+02,3.552999877929687500e+02,3.451000061035156250e+02,3.508750000000000000e+02,3.637250061035156250e+02,3.442999877929687500e+02,3.427250061035156250e+02,3.399249877929687500e+02,3.310000000000000000e+02,3.255000000000000000e+02,3.255000000000000000e+02,3.332250061035156250e+02,3.262250061035156250e+02,3.303750000000000000e+02,3.194249877929687500e+02,3.186499938964843750e+02,3.263750000000000000e+02,3.252999877929687500e+02,3.297999877929687500e+02,3.306749877929687500e+02,3.160750122070312500e+02,3.100750122070312500e+02,3.159500122070312500e+02,3.111749877929687500e+02,3.153500061035156250e+02,3.213750000000000000e+02,3.161000061035156250e+02,3.063999938964843750e+02,3.030000000000000000e+02,3.240750122070312500e+02,3.295249938964843750e+02,3.136749877929687500e+02,3.000750122070312500e+02,3.043250122070312500e+02,3.313500061035156250e+02,3.385750122070312500e+02,3.520249938964843750e+02,3.572500000000000000e+02,3.491499938964843750e+02,3.571749877929687500e+02,3.548750000000000000e+02,3.551749877929687500e+02,3.563999938964843750e+02,3.860750122070312500e+02,3.742749938964843750e+02,3.599249877929687500e+02,3.597999877929687500e+02,3.546250000000000000e+02,3.515499877929687500e+02,3.411499938964843750e+02,3.387000122070312500e+02,3.423250122070312500e+02,3.499750061035156250e+02,3.474500122070312500e+02,3.431250000000000000e+02,3.466749877929687500e+02,3.594750061035156250e+02,3.529750061035156250e+02,3.522999877929687500e+02,3.493999938964843750e+02,3.412999877929687500e+02,3.380499877929687500e+02,3.501499938964843750e+02,3.572000122070312500e+02,3.543999938964843750e+02,3.543999938964843750e+02,3.532250061035156250e+02,3.524249877929687500e+02,3.543500061035156250e+02,3.662749938964843750e+02,3.683250122070312500e+02,3.753250122070312500e+02,3.754249877929687500e+02,3.723250122070312500e+02,3.661749877929687500e+02,3.665249938964843750e+02,3.636499938964843750e+02,3.561749877929687500e+02,3.581499938964843750e+02,3.588750000000000000e+02,3.625750122070312500e+02,3.714500122070312500e+02,3.677749938964843750e+02,3.666250000000000000e+02,3.560000000000000000e+02,3.580000000000000000e+02,3.728250122070312500e+02,3.719750061035156250e+02,3.733999938964843750e+02,3.763750000000000000e+02,3.782999877929687500e+02,3.848500061035156250e+02,3.793250122070312500e+02,3.747999877929687500e+02,3.806250000000000000e+02,3.788999938964843750e+02,3.813999938964843750e+02,3.857250061035156250e+02,3.843500061035156250e+02,3.824750061035156250e+02,3.786250000000000000e+02,3.751749877929687500e+02,3.710249938964843750e+02,3.742000122070312500e+02,3.609750061035156250e+02,3.658750000000000000e+02,3.663250122070312500e+02,3.644500122070312500e+02,3.632999877929687500e+02,3.687250061035156250e+02,3.657250061035156250e+02,3.645249938964843750e+02,3.615499877929687500e+02,3.538250122070312500e+02,3.560750122070312500e+02,3.568250122070312500e+02,3.533250122070312500e+02,3.563999938964843750e+02,3.544500122070312500e+02,3.508250122070312500e+02,3.592250061035156250e+02,3.558750000000000000e+02,3.644750061035156250e+02,3.654750061035156250e+02,3.631749877929687500e+02,3.640750122070312500e+02,3.530499877929687500e+02,3.551000061035156250e+02,3.527500000000000000e+02,3.424750061035156250e+02,3.293999938964843750e+02,3.305249938964843750e+02,3.321499938964843750e+02,3.250499877929687500e+02,3.284750061035156250e+02,3.276499938964843750e+02,3.326749877929687500e+02,3.341250000000000000e+02,3.302999877929687500e+02,3.293250122070312500e+02,3.239750061035156250e+02,3.235000000000000000e+02,3.238750000000000000e+02,3.181499938964843750e+02,3.228500061035156250e+02,3.256250000000000000e+02,3.400249938964843750e+02,3.429500122070312500e+02,3.353999938964843750e+02,3.355249938964843750e+02,3.385499877929687500e+02,3.381499938964843750e+02,3.424750061035156250e+02,3.416000061035156250e+02,3.357000122070312500e+02,3.384500122070312500e+02,3.402500000000000000e+02,3.442000122070312500e+02,3.559500122070312500e+02,3.750249938964843750e+02,3.722000122070312500e+02,3.714249877929687500e+02,3.821499938964843750e+02,3.781749877929687500e+02,3.825000000000000000e+02,3.814249877929687500e+02,3.740750122070312500e+02,3.717749938964843750e+02,3.827749938964843750e+02,3.859500122070312500e+02,3.859500122070312500e+02,3.860249938964843750e+02,3.894750061035156250e+02,3.890000000000000000e+02,3.828750000000000000e+02,3.850499877929687500e+02,3.803750000000000000e+02,3.776499938964843750e+02,3.836499938964843750e+02,3.920499877929687500e+02,4.013750000000000000e+02,4.030750122070312500e+02,3.955249938964843750e+02,3.923250122070312500e+02,4.004750061035156250e+02,4.011250000000000000e+02,4.008250122070312500e+02,4.102999877929687500e+02,4.102999877929687500e+02,4.040750122070312500e+02,4.114750061035156250e+02,4.038500061035156250e+02,4.016250000000000000e+02,4.018999938964843750e+02,4.038500061035156250e+02,4.032500000000000000e+02,4.049249877929687500e+02,4.066250000000000000e+02,4.259249877929687500e+02,4.252500000000000000e+02,4.302999877929687500e+02,4.296749877929687500e+02,4.346250000000000000e+02,4.526749877929687500e+02,4.581000061035156250e+02,4.517500000000000000e+02,4.483999938964843750e+02,4.463999938964843750e+02,4.398750000000000000e+02,4.317250061035156250e+02,4.351250000000000000e+02,4.295249938964843750e+02,4.299750061035156250e+02,4.337749938964843750e+02,4.427999877929687500e+02,4.363500061035156250e+02,4.309500122070312500e+02,4.330499877929687500e+02,4.515000000000000000e+02,4.497250061035156250e+02,4.486499938964843750e+02,4.640499877929687500e+02,4.671000061035156250e+02,4.583750000000000000e+02,4.652749938964843750e+02,4.697250061035156250e+02,4.800000000000000000e+02,4.614249877929687500e+02,4.653250122070312500e+02,4.475000000000000000e+02,4.398750000000000000e+02,4.418999938964843750e+02,4.326499938964843750e+02,4.340000000000000000e+02,4.425750122070312500e+02,4.424249877929687500e+02,4.466499938964843750e+02,4.449500122070312500e+02,4.422250061035156250e+02,4.368250122070312500e+02,4.358999938964843750e+02,4.317000122070312500e+02,4.335750122070312500e+02,4.293750000000000000e+02,4.274750061035156250e+02,4.357000122070312500e+02,4.421250000000000000e+02,4.573999938964843750e+02,4.675499877929687500e+02,4.696749877929687500e+02,4.732749938964843750e+02,4.666749877929687500e+02,4.693500061035156250e+02,4.718750000000000000e+02,4.694750061035156250e+02,4.873250122070312500e+02,4.768250122070312500e+02,4.625750122070312500e+02,4.685750122070312500e+02,4.686749877929687500e+02,4.665499877929687500e+02,4.697250061035156250e+02,4.665750122070312500e+02,4.755499877929687500e+02,4.823999938964843750e+02,4.788250122070312500e+02,4.763999938964843750e+02,4.835499877929687500e+02,4.902500000000000000e+02,4.985000000000000000e+02,5.080499877929687500e+02,5.159000244140625000e+02,5.225499877929687500e+02,5.283750000000000000e+02,5.199500122070312500e+02,5.180000000000000000e+02,5.245250244140625000e+02,5.289500122070312500e+02,5.289249877929687500e+02,5.296500244140625000e+02,5.378250122070312500e+02,5.387999877929687500e+02,5.369249877929687500e+02,5.325750122070312500e+02,5.325250244140625000e+02,5.345499877929687500e+02,5.237000122070312500e+02,5.145750122070312500e+02,5.106000061035156250e+02,5.237249755859375000e+02,5.315250244140625000e+02,5.220999755859375000e+02,5.211749877929687500e+02,5.184000244140625000e+02,5.142500000000000000e+02,5.111250000000000000e+02,5.011250000000000000e+02,5.067250061035156250e+02,5.055499877929687500e+02,5.032999877929687500e+02,5.008999938964843750e+02,5.116000061035156250e+02,5.022749938964843750e+02,5.044750061035156250e+02,5.055000000000000000e+02,5.055000000000000000e+02,4.946749877929687500e+02,5.006499938964843750e+02,5.019750061035156250e+02,5.069750061035156250e+02,5.321500244140625000e+02,5.441500244140625000e+02,5.415750122070312500e+02,5.397750244140625000e+02,5.479500122070312500e+02,5.595499877929687500e+02,5.557000122070312500e+02,5.660000000000000000e+02,5.615499877929687500e+02,5.542750244140625000e+02,5.542000122070312500e+02,5.632000122070312500e+02,5.559500122070312500e+02,5.446749877929687500e+02,5.536250000000000000e+02,5.425750122070312500e+02,5.392500000000000000e+02,5.785250244140625000e+02,5.998250122070312500e+02,5.997999877929687500e+02,5.799500122070312500e+02,5.803499755859375000e+02,5.779000244140625000e+02,6.011250000000000000e+02,6.009249877929687500e+02,6.072750244140625000e+02,6.095250244140625000e+02,6.116749877929687500e+02,6.196749877929687500e+02,6.220000000000000000e+02,6.142999877929687500e+02,6.179249877929687500e+02,6.232750244140625000e+02,6.234749755859375000e+02,6.519749755859375000e+02,6.428499755859375000e+02,6.223499755859375000e+02,6.264249877929687500e+02,6.179749755859375000e+02,6.287249755859375000e+02,6.230499877929687500e+02,6.227249755859375000e+02,6.266749877929687500e+02,6.217000122070312500e+02,6.227750244140625000e+02,6.315750122070312500e+02,6.300499877929687500e+02,6.364749755859375000e+02,6.324249877929687500e+02,6.258499755859375000e+02,6.353499755859375000e+02,6.704749755859375000e+02,6.805000000000000000e+02,6.865000000000000000e+02,6.969500122070312500e+02,6.958750000000000000e+02,7.000000000000000000e+02,6.979500122070312500e+02,6.945000000000000000e+02,6.981250000000000000e+02,6.945750122070312500e+02,6.941500244140625000e+02,6.924249877929687500e+02,6.941500244140625000e+02,6.757500000000000000e+02,6.650250244140625000e+02,6.604249877929687500e+02,6.763499755859375000e+02,6.537999877929687500e+02,6.456250000000000000e+02,6.439749755859375000e+02,6.330000000000000000e+02,6.330750122070312500e+02,6.419500122070312500e+02,6.502500000000000000e+02,6.484000244140625000e+02,6.545250244140625000e+02,6.457500000000000000e+02,6.545499877929687500e+02,6.524749755859375000e+02,6.487249755859375000e+02,6.565750122070312500e+02,6.748750000000000000e+02,6.696749877929687500e+02,6.676749877929687500e+02,6.681500244140625000e+02,7.026250000000000000e+02,7.043750000000000000e+02,7.045999755859375000e+02,7.064500122070312500e+02,6.812500000000000000e+02,6.733250122070312500e+02,6.885250244140625000e+02,6.848750000000000000e+02,6.707999877929687500e+02,6.577750244140625000e+02,6.685499877929687500e+02,6.715999755859375000e+02,6.617999877929687500e+02,6.696250000000000000e+02,6.682249755859375000e+02,6.721250000000000000e+02,6.635000000000000000e+02,6.537000122070312500e+02,6.508750000000000000e+02,6.578750000000000000e+02,6.565750122070312500e+02,6.805000000000000000e+02,6.996500244140625000e+02,6.927000122070312500e+02,6.867000122070312500e+02,7.155499877929687500e+02,7.097249755859375000e+02,7.228750000000000000e+02,7.224000244140625000e+02,7.084500122070312500e+02,6.923750000000000000e+02,6.850250244140625000e+02,6.767999877929687500e+02,6.800000000000000000e+02,6.887000122070312500e+02,6.842249755859375000e+02,6.690250244140625000e+02,6.696749877929687500e+02,6.652999877929687500e+02,6.669500122070312500e+02,6.681250000000000000e+02,7.118250122070312500e+02,6.750750122070312500e+02,6.527000122070312500e+02,6.637249755859375000e+02,6.694749755859375000e+02,6.594500122070312500e+02,6.698499755859375000e+02,6.651749877929687500e+02,6.722000122070312500e+02,6.817750244140625000e+02,6.878750000000000000e+02,6.928250122070312500e+02,6.992750244140625000e+02,6.936500244140625000e+02,6.861250000000000000e+02,6.898250122070312500e+02,6.893250122070312500e+02,6.852750244140625000e+02,7.001250000000000000e+02,6.967000122070312500e+02,6.796500244140625000e+02,6.726749877929687500e+02,6.824249877929687500e+02,6.782999877929687500e+02,6.767999877929687500e+02,6.648750000000000000e+02,6.675000000000000000e+02,6.403499755859375000e+02,6.531500244140625000e+02,6.448499755859375000e+02,6.454500122070312500e+02,6.474000244140625000e+02,6.533750000000000000e+02,6.625250244140625000e+02,6.788250122070312500e+02,6.909249877929687500e+02,6.912999877929687500e+02,7.025499877929687500e+02,6.915999755859375000e+02,6.865000000000000000e+02,6.938750000000000000e+02,7.050499877929687500e+02,7.180750122070312500e+02,7.139500122070312500e+02,7.216250000000000000e+02,7.127750244140625000e+02,7.073499755859375000e+02,7.057500000000000000e+02,7.097000122070312500e+02,7.154000244140625000e+02,7.105499877929687500e+02,7.125999755859375000e+02,7.412999877929687500e+02,7.332999877929687500e+02,7.369500122070312500e+02,7.201500244140625000e+02,7.282999877929687500e+02,7.209000244140625000e+02,7.239000244140625000e+02,7.159500122070312500e+02,7.291500244140625000e+02,7.260000000000000000e+02,7.161500244140625000e+02,6.957000122070312500e+02,6.900999755859375000e+02,6.917500000000000000e+02,6.924500122070312500e+02,7.064000244140625000e+02,7.046500244140625000e+02,7.074000244140625000e+02,7.034000244140625000e+02,6.859000244140625000e+02,6.916500244140625000e+02,7.177500000000000000e+02,7.193499755859375000e+02,7.044000244140625000e+02,7.111500244140625000e+02,6.971500244140625000e+02,6.895499877929687500e+02,6.476500244140625000e+02,6.402000122070312500e+02,6.282999877929687500e+02,6.506500244140625000e+02,6.451500244140625000e+02,6.509500122070312500e+02,6.137999877929687500e+02,6.065999755859375000e+02,6.269000244140625000e+02,6.064000244140625000e+02,5.993499755859375000e+02,6.202000122070312500e+02,6.325999755859375000e+02,6.330999755859375000e+02,6.294500122070312500e+02,6.449000244140625000e+02,6.411500244140625000e+02,6.404000244140625000e+02,6.580499877929687500e+02,6.640000000000000000e+02,6.434500122070312500e+02,6.590999755859375000e+02,6.539000244140625000e+02,6.420499877929687500e+02,6.509000244140625000e+02,6.488499755859375000e+02,6.407500000000000000e+02,6.512000122070312500e+02,6.554000244140625000e+02,6.600999755859375000e+02,6.540000000000000000e+02,6.574500122070312500e+02,6.613499755859375000e+02,6.554000244140625000e+02,6.520000000000000000e+02,6.534500122070312500e+02,6.590999755859375000e+02,6.569500122070312500e+02,6.546500244140625000e+02,6.548499755859375000e+02,6.635999755859375000e+02,6.622000122070312500e+02,6.609000244140625000e+02,6.710999755859375000e+02,6.635999755859375000e+02,6.885999755859375000e+02,6.854000244140625000e+02,6.822999877929687500e+02,6.747000122070312500e+02,6.514500122070312500e+02,6.549500122070312500e+02,6.607500000000000000e+02,6.465499877929687500e+02,6.694500122070312500e+02,6.795000000000000000e+02,6.775999755859375000e+02,6.729500122070312500e+02,6.809000244140625000e+02,6.810000000000000000e+02,6.844500122070312500e+02,6.787999877929687500e+02,6.843499755859375000e+02,6.969000244140625000e+02,6.922000122070312500e+02,6.870499877929687500e+02,6.789000244140625000e+02,6.727000122070312500e+02,6.649500122070312500e+02,6.710999755859375000e+02,6.745499877929687500e+02,6.704500122070312500e+02,6.774000244140625000e+02,6.677500000000000000e+02,6.732500000000000000e+02,6.834500122070312500e+02,6.925999755859375000e+02,7.023499755859375000e+02,7.019500122070312500e+02,7.052999877929687500e+02,6.980999755859375000e+02,7.024500122070312500e+02,7.009500122070312500e+02,7.059000244140625000e+02,7.067500000000000000e+02,7.085999755859375000e+02,7.185499877929687500e+02,7.245000000000000000e+02,7.054000244140625000e+02,7.089000244140625000e+02,7.033499755859375000e+02,6.920999755859375000e+02,6.947999877929687500e+02,6.997500000000000000e+02,6.922000122070312500e+02,6.882500000000000000e+02,6.860499877929687500e+02,6.759500122070312500e+02,6.671500244140625000e+02,6.677500000000000000e+02,6.627500000000000000e+02,6.619000244140625000e+02,6.829500122070312500e+02,6.787999877929687500e+02,6.741500244140625000e+02,6.655000000000000000e+02,6.824000244140625000e+02,6.885000000000000000e+02,6.770000000000000000e+02,6.664000244140625000e+02,6.757500000000000000e+02,6.922999877929687500e+02,6.731500244140625000e+02,6.772500000000000000e+02,6.671500244140625000e+02,6.289000244140625000e+02,6.227000122070312500e+02,6.239000244140625000e+02,6.182500000000000000e+02,6.257500000000000000e+02,6.352500000000000000e+02,6.310499877929687500e+02,6.401500244140625000e+02,6.214500122070312500e+02,6.188499755859375000e+02,6.079000244140625000e+02,6.157500000000000000e+02,6.302500000000000000e+02,6.377500000000000000e+02,6.544500122070312500e+02,6.570499877929687500e+02,6.673499755859375000e+02,6.509000244140625000e+02,6.597000122070312500e+02,6.544500122070312500e+02,6.427500000000000000e+02,6.379500122070312500e+02,6.397000122070312500e+02,6.515499877929687500e+02,6.520000000000000000e+02,6.577500000000000000e+02,6.642999877929687500e+02,6.640499877929687500e+02,6.598499755859375000e+02,6.690999755859375000e+02,6.712500000000000000e+02,6.835999755859375000e+02,6.810000000000000000e+02,6.794000244140625000e+02,6.864500122070312500e+02,6.694500122070312500e+02,6.669500122070312500e+02,6.631500244140625000e+02,6.650000000000000000e+02,6.717500000000000000e+02,6.772999877929687500e+02,6.925000000000000000e+02,6.830000000000000000e+02,6.859500122070312500e+02,6.859000244140625000e+02,6.760499877929687500e+02,6.797000122070312500e+02,7.010999755859375000e+02,7.116500244140625000e+02,7.021500244140625000e+02,7.155999755859375000e+02,7.184000244140625000e+02,7.084000244140625000e+02,7.118499755859375000e+02,7.091500244140625000e+02,7.036500244140625000e+02,7.135000000000000000e+02,7.215000000000000000e+02,7.311500244140625000e+02,7.265999755859375000e+02,7.089000244140625000e+02,7.180000000000000000e+02,7.095000000000000000e+02,7.093499755859375000e+02,7.059000244140625000e+02,7.017999877929687500e+02,7.042000122070312500e+02,6.998499755859375000e+02,7.142500000000000000e+02,7.278499755859375000e+02,7.422500000000000000e+02,7.430499877929687500e+02,7.467000122070312500e+02,7.452999877929687500e+02,7.457500000000000000e+02,7.693499755859375000e+02,7.652000122070312500e+02,7.704000244140625000e+02,7.590999755859375000e+02,7.535000000000000000e+02,7.501500244140625000e+02,7.562999877929687500e+02,7.475499877929687500e+02,7.633499755859375000e+02,7.519500122070312500e+02,7.499500122070312500e+02,7.505499877929687500e+02,7.460499877929687500e+02,7.394500122070312500e+02,7.462999877929687500e+02,7.320000000000000000e+02,7.387000122070312500e+02,7.434000244140625000e+02,7.522999877929687500e+02,7.630999755859375000e+02,7.542500000000000000e+02,7.446500244140625000e+02,7.402999877929687500e+02,7.443499755859375000e+02,7.439500122070312500e+02,7.609500122070312500e+02,7.635999755859375000e+02,7.740000000000000000e+02,7.804500122070312500e+02,7.722999877929687500e+02,7.764500122070312500e+02,7.775000000000000000e+02,7.820000000000000000e+02,7.607999877929687500e+02,7.600999755859375000e+02,7.649500122070312500e+02,7.495499877929687500e+02,7.538499755859375000e+02,7.490999755859375000e+02,7.618499755859375000e+02,7.540499877929687500e+02,7.571500244140625000e+02,7.558499755859375000e+02,7.564000244140625000e+02,7.725499877929687500e+02,7.700999755859375000e+02,7.647999877929687500e+02,7.607000122070312500e+02,7.640499877929687500e+02,7.622000122070312500e+02,7.720000000000000000e+02,7.640499877929687500e+02,7.822000122070312500e+02,7.762500000000000000e+02,7.717999877929687500e+02,7.773499755859375000e+02,7.768499755859375000e+02,7.807999877929687500e+02,7.814500122070312500e+02,7.805499877929687500e+02,7.855499877929687500e+02,8.067000122070312500e+02,8.110000000000000000e+02,8.129000244140625000e+02,8.179500122070312500e+02,8.037500000000000000e+02,8.193499755859375000e+02,8.186500244140625000e+02,8.131500244140625000e+02,8.060499877929687500e+02,8.072500000000000000e+02,8.079500122070312500e+02,8.021500244140625000e+02,7.935000000000000000e+02,7.883499755859375000e+02,7.950000000000000000e+02,7.950499877929687500e+02,7.878499755859375000e+02,7.838499755859375000e+02,7.827999877929687500e+02,7.724500122070312500e+02,7.787500000000000000e+02,7.875999755859375000e+02,7.916500244140625000e+02,7.817000122070312500e+02,7.823499755859375000e+02,7.800999755859375000e+02,7.802000122070312500e+02,7.711500244140625000e+02,7.812999877929687500e+02,7.678499755859375000e+02,7.772000122070312500e+02,7.740499877929687500e+02,7.715499877929687500e+02,7.809500122070312500e+02,7.874500122070312500e+02,7.849000244140625000e+02,8.109000244140625000e+02,8.067500000000000000e+02,8.163499755859375000e+02,8.059000244140625000e+02,8.035000000000000000e+02,8.055000000000000000e+02,7.994500122070312500e+02,8.015499877929687500e+02,8.109500122070312500e+02,8.238499755859375000e+02,8.200000000000000000e+02,8.144500122070312500e+02,7.883499755859375000e+02,7.689500122070312500e+02,7.756500244140625000e+02,7.792999877929687500e+02,7.625000000000000000e+02,7.690499877929687500e+02,7.641500244140625000e+02,7.433499755859375000e+02,7.497500000000000000e+02,7.500499877929687500e+02,7.438499755859375000e+02,7.562000122070312500e+02,7.444000244140625000e+02,7.233499755859375000e+02,7.279500122070312500e+02,7.345000000000000000e+02,7.327000122070312500e+02,7.489000244140625000e+02,7.451500244140625000e+02,7.299500122070312500e+02,7.304500122070312500e+02,7.262500000000000000e+02,7.239000244140625000e+02,7.205000000000000000e+02,7.195499877929687500e+02,7.179500122070312500e+02,7.197500000000000000e+02,7.127500000000000000e+02,7.132999877929687500e+02,7.097000122070312500e+02,7.117500000000000000e+02,7.124000244140625000e+02,7.131500244140625000e+02,7.190499877929687500e+02,7.140499877929687500e+02,7.109000244140625000e+02,6.949000244140625000e+02,6.986500244140625000e+02,7.155000000000000000e+02,7.100499877929687500e+02,7.117500000000000000e+02,7.264000244140625000e+02,7.249000244140625000e+02,7.275000000000000000e+02,7.314000244140625000e+02,7.261500244140625000e+02,7.322000122070312500e+02,7.287999877929687500e+02,7.229000244140625000e+02,7.308499755859375000e+02,7.428499755859375000e+02,7.946500244140625000e+02,7.853499755859375000e+02,7.733499755859375000e+02,7.725499877929687500e+02,7.755999755859375000e+02,7.705499877929687500e+02,7.663499755859375000e+02,7.673499755859375000e+02,7.740000000000000000e+02,7.676500244140625000e+02,7.702999877929687500e+02,7.782500000000000000e+02,7.913499755859375000e+02,7.904000244140625000e+02,7.844500122070312500e+02,7.922000122070312500e+02,7.962000122070312500e+02,7.973499755859375000e+02,7.970000000000000000e+02,7.955999755859375000e+02,8.088499755859375000e+02,8.002000122070312500e+02,8.010000000000000000e+02,8.250999755859375000e+02,8.156500244140625000e+02,8.090000000000000000e+02,8.183499755859375000e+02,8.172999877929687500e+02,8.245000000000000000e+02,8.249000244140625000e+02,8.279000244140625000e+02,8.353499755859375000e+02,8.425499877929687500e+02,8.518499755859375000e+02,8.480499877929687500e+02,8.542000122070312500e+02,8.596500244140625000e+02,8.632999877929687500e+02,8.702000122070312500e+02,8.785000000000000000e+02,8.707500000000000000e+02,8.598499755859375000e+02,8.589500122070312500e+02,8.650000000000000000e+02,8.720999755859375000e+02,8.750000000000000000e+02,8.878499755859375000e+02,8.939500122070312500e+02,8.744500122070312500e+02,8.759000244140625000e+02,8.807500000000000000e+02,8.794500122070312500e+02,8.789000244140625000e+02,8.877999877929687500e+02,8.807999877929687500e+02,8.747000122070312500e+02,8.880999755859375000e+02,8.782999877929687500e+02,8.930000000000000000e+02,8.982000122070312500e+02,9.003499755859375000e+02,9.145499877929687500e+02,9.015999755859375000e+02,9.177999877929687500e+02,9.141500244140625000e+02,9.043499755859375000e+02,9.070000000000000000e+02,9.052999877929687500e+02,9.071500244140625000e+02,9.264500122070312500e+02,9.368499755859375000e+02,9.532999877929687500e+02,9.732999877929687500e+02,9.619000244140625000e+02,9.512000122070312500e+02,9.429500122070312500e+02,9.374000244140625000e+02,9.412999877929687500e+02,9.397000122070312500e+02,9.357000122070312500e+02,9.571500244140625000e+02,9.640999755859375000e+02,9.676500244140625000e+02,9.617999877929687500e+02,9.645000000000000000e+02,9.632000122070312500e+02,9.629000244140625000e+02,9.671500244140625000e+02,9.668499755859375000e+02,9.677999877929687500e+02,9.788499755859375000e+02,9.851500244140625000e+02,9.762999877929687500e+02,9.742000122070312500e+02,9.679500122070312500e+02,9.645999755859375000e+02,9.855499877929687500e+02,9.900999755859375000e+02,9.826500244140625000e+02,9.919000244140625000e+02,9.976500244140625000e+02,9.854500122070312500e+02,9.742999877929687500e+02,9.739500122070312500e+02,9.482999877929687500e+02,9.554500122070312500e+02,9.485499877929687500e+02,9.590000000000000000e+02,9.575999755859375000e+02,9.582999877929687500e+02,9.639500122070312500e+02,9.672500000000000000e+02,9.587000122070312500e+02,9.569000244140625000e+02,9.615000000000000000e+02,9.770000000000000000e+02,9.777500000000000000e+02,9.775000000000000000e+02,9.947500000000000000e+02,9.804000244140625000e+02,9.986500244140625000e+02,9.915999755859375000e+02,9.874000244140625000e+02,9.866500244140625000e+02,9.985999755859375000e+02,1.004000000000000000e+03,1.019750000000000000e+03,1.015599975585937500e+03,1.010150024414062500e+03,9.968499755859375000e+02,9.981500244140625000e+02,9.980999755859375000e+02,9.879000244140625000e+02,9.927500000000000000e+02,9.937500000000000000e+02,9.910999755859375000e+02,9.824500122070312500e+02,1.001549987792968750e+03,9.897999877929687500e+02,9.835499877929687500e+02,9.692999877929687500e+02,9.699000244140625000e+02,9.803499755859375000e+02,9.736500244140625000e+02,9.753499755859375000e+02,9.649000244140625000e+02,9.717500000000000000e+02,9.759500122070312500e+02,9.935499877929687500e+02,9.788499755859375000e+02,9.870000000000000000e+02,9.962000122070312500e+02,9.955000000000000000e+02,1.007599975585937500e+03,1.006150024414062500e+03,1.021900024414062500e+03,1.019599975585937500e+03,1.007700012207031250e+03,1.009000000000000000e+03,1.018849975585937500e+03,1.034449951171875000e+03,1.025449951171875000e+03,1.030550048828125000e+03,1.022650024414062500e+03,9.997000122070312500e+02,9.944500122070312500e+02,9.801500244140625000e+02,1.004000000000000000e+03,1.001900024414062500e+03,1.006299987792968750e+03,1.028000000000000000e+03,1.033000000000000000e+03,1.037150024414062500e+03,1.049949951171875000e+03,1.054849975585937500e+03,1.044050048828125000e+03,1.058400024414062500e+03,1.081699951171875000e+03,1.084599975585937500e+03,1.079800048828125000e+03,1.097400024414062500e+03,1.079349975585937500e+03,1.061949951171875000e+03,1.067699951171875000e+03,1.009700012207031250e+03,1.018750000000000000e+03,1.032650024414062500e+03,1.028599975585937500e+03,1.024550048828125000e+03,1.024000000000000000e+03,1.019700012207031250e+03
7.919000244140625000e+01,7.993000030517578125e+01,8.001999664306640625e+01,8.108999633789062500e+01,7.988999938964843750e+01,8.198999786376953125e+01,8.537999725341796875e+01,8.570999908447265625e+01,8.662999725341796875e+01,8.662999725341796875e+01,8.493000030517578125e+01,8.447000122070312500e+01,8.702999877929687500e+01,8.525000000000000000e+01,8.587000274658203125e+01,8.562999725341796875e+01,8.155000305175781250e+01,8.097000122070312500e+01,8.351000213623046875e+01,8.486000061035156250e+01,8.308999633789062500e+01,8.287999725341796875e+01,8.259999847412109375e+01,8.283000183105468750e+01,8.194000244140625000e+01,8.041000366210937500e+01,7.941999816894531250e+01,7.980000305175781250e+01,8.015000152587890625e+01,8.034999847412109375e+01,7.980000305175781250e+01,8.006999969482421875e+01,8.023000335693359375e+01,8.005999755859375000e+01,8.105999755859375000e+01,8.176000213623046875e+01,8.348000335693359375e+01,8.398000335693359375e+01,8.577999877929687500e+01,8.701000213623046875e+01,8.722000122070312500e+01,8.513999938964843750e+01,8.515000152587890625e+01,8.576000213623046875e+01,8.766999816894531250e+01,8.859999847412109375e+01,8.737999725341796875e+01,8.411000061035156250e+01,8.558999633789062500e+01,8.737999725341796875e+01,8.745999908447265625e+01,8.900000000000000000e+01,8.831999969482421875e+01,9.011000061035156250e+01,9.148000335693359375e+01,9.148999786376953125e+01,9.054000091552734375e+01,8.823999786376953125e+01,8.812999725341796875e+01,8.730999755859375000e+01,9.037000274658203125e+01,8.723000335693359375e+01,8.541000366210937500e+01,8.636000061035156250e+01,8.587000274658203125e+01,8.354000091552734375e+01,7.975000000000000000e+01,7.993000030517578125e+01,7.750000000000000000e+01,8.018000030517578125e+01,8.005000305175781250e+01,7.880999755859375000e+01,7.437000274658203125e+01,8.098999786376953125e+01,8.301999664306640625e+01,8.301999664306640625e+01,8.244999694824218750e+01,8.244999694824218750e+01,8.302999877929687500e+01,8.262999725341796875e+01,8.433000183105468750e+01,8.512999725341796875e+01,8.540000152587890625e+01,8.708999633789062500e+01,8.651999664306640625e+01,8.662999725341796875e+01,8.387000274658203125e+01,8.531999969482421875e+01,8.633000183105468750e+01,8.770999908447265625e+01,8.973000335693359375e+01,8.818000030517578125e+01,8.722000122070312500e+01,8.697000122070312500e+01,8.531999969482421875e+01,8.512000274658203125e+01,8.437000274658203125e+01,8.587000274658203125e+01,8.544999694824218750e+01,8.631999969482421875e+01,8.726000213623046875e+01,8.862000274658203125e+01,9.179000091552734375e+01,8.845999908447265625e+01,9.240000152587890625e+01,9.402999877929687500e+01,9.230000305175781250e+01,9.084999847412109375e+01,9.201999664306640625e+01,9.087000274658203125e+01,8.941000366210937500e+01,9.187999725341796875e+01,9.186000061035156250e+01,9.113999938964843750e+01,9.326999664306640625e+01,9.448999786376953125e+01,9.473000335693359375e+01,9.688999938964843750e+01,9.891000366210937500e+01,9.801000213623046875e+01,9.630999755859375000e+01,9.476999664306640625e+01,9.384999847412109375e+01,9.316999816894531250e+01,9.190000152587890625e+01,9.166000366210937500e+01,8.965000152587890625e+01,8.983999633789062500e+01,8.987999725341796875e+01,8.908000183105468750e+01,9.048000335693359375e+01,8.947000122070312500e+01,9.308999633789062500e+01,9.131999969482421875e+01,9.311000061035156250e+01,9.033000183105468750e+01,9.051000213623046875e+01,8.991000366210937500e+01,8.906999969482421875e+01,8.897000122070312500e+01,8.884999847412109375e+01,8.990000152587890625e+01,9.020999908447265625e+01,8.905999755859375000e+01,8.781999969482421875e+01,8.762000274658203125e+01,8.526000213623046875e+01,8.619000244140625000e+01,8.608999633789062500e+01,8.566999816894531250e+01,8.526999664306640625e+01,8.861000061035156250e+01,9.087000274658203125e+01,8.826000213623046875e+01,8.800000000000000000e+01,8.975000000000000000e+01,8.883999633789062500e+01,9.016000366210937500e+01,8.968000030517578125e+01,8.940000152587890625e+01,8.979000091552734375e+01,9.263999938964843750e+01,9.176999664306640625e+01,9.093000030517578125e+01,9.179000091552734375e+01,9.391999816894531250e+01,9.311000061035156250e+01,9.269999694824218750e+01,9.173000335693359375e+01,9.077999877929687500e+01,9.319000244140625000e+01,9.511000061035156250e+01,9.433999633789062500e+01,9.409999847412109375e+01,9.522000122070312500e+01,9.423999786376953125e+01,9.326000213623046875e+01,9.383999633789062500e+01,9.387000274658203125e+01,9.193000030517578125e+01,9.102999877929687500e+01,8.927999877929687500e+01,8.772000122070312500e+01,8.755000305175781250e+01,8.881999969482421875e+01,8.768000030517578125e+01,8.873000335693359375e+01,8.837999725341796875e+01,8.754000091552734375e+01,8.470999908447265625e+01,8.508999633789062500e+01,8.458999633789062500e+01,8.348000335693359375e+01,9.000000000000000000e+01,9.380000305175781250e+01,9.313999938964843750e+01,9.183999633789062500e+01,9.237999725341796875e+01,9.491999816894531250e+01,9.729000091552734375e+01,9.458000183105468750e+01,9.397000122070312500e+01,9.397000122070312500e+01,9.093000030517578125e+01,9.718000030517578125e+01,8.965000152587890625e+01,8.497000122070312500e+01,8.281999969482421875e+01,8.312000274658203125e+01,8.326999664306640625e+01,8.648000335693359375e+01,8.548000335693359375e+01,8.593000030517578125e+01,8.297000122070312500e+01,8.108000183105468750e+01,7.823000335693359375e+01,8.155999755859375000e+01,7.762999725341796875e+01,7.837999725341796875e+01,7.587000274658203125e+01,7.258000183105468750e+01,7.181999969482421875e+01,6.890000152587890625e+01,6.311999893188476562e+01,6.156999969482421875e+01,6.306999969482421875e+01,6.581999969482421875e+01,6.618000030517578125e+01,6.240000152587890625e+01,6.350999832153320312e+01,6.716000366210937500e+01,6.484999847412109375e+01,6.191999816894531250e+01,6.288999938964843750e+01,6.268000030517578125e+01,6.304000091552734375e+01,6.511000061035156250e+01,6.461000061035156250e+01,6.719999694824218750e+01,6.748000335693359375e+01,6.705000305175781250e+01,6.529000091552734375e+01,6.652999877929687500e+01,6.651999664306640625e+01,6.547000122070312500e+01,6.458999633789062500e+01,6.433999633789062500e+01,6.183000183105468750e+01,6.068999862670898438e+01,6.070000076293945312e+01,6.458999633789062500e+01,6.297000122070312500e+01,6.597000122070312500e+01,6.908000183105468750e+01,6.952999877929687500e+01,7.198000335693359375e+01,7.375000000000000000e+01,7.604000091552734375e+01,7.380999755859375000e+01,7.615000152587890625e+01,7.694000244140625000e+01,7.372000122070312500e+01,7.344000244140625000e+01,7.919999694824218750e+01,7.950000000000000000e+01,8.365000152587890625e+01,8.200000000000000000e+01,8.281999969482421875e+01,8.550000000000000000e+01,8.344999694824218750e+01,8.283999633789062500e+01,8.823999786376953125e+01,8.737999725341796875e+01,8.520999908447265625e+01,8.912000274658203125e+01,9.080000305175781250e+01,9.201000213623046875e+01,9.247000122070312500e+01,9.437999725341796875e+01,9.394999694824218750e+01,9.456999969482421875e+01,9.408999633789062500e+01,9.488999938964843750e+01,9.404000091552734375e+01,9.287999725341796875e+01,9.387000274658203125e+01,9.248999786376953125e+01,9.559999847412109375e+01,9.929000091552734375e+01,9.869000244140625000e+01,9.944000244140625000e+01,9.995999908447265625e+01,9.709999847412109375e+01,9.773999786376953125e+01,9.890000152587890625e+01,9.769000244140625000e+01,9.908999633789062500e+01,1.008000030517578125e+02,1.014400024414062500e+02,1.054100036621093750e+02,1.052399978637695312e+02,1.049700012207031250e+02,1.043300018310546875e+02,1.078199996948242188e+02,1.071399993896484375e+02,1.065899963378906250e+02,1.054400024414062500e+02,1.042500000000000000e+02,1.055999984741210938e+02,1.052699966430664062e+02,1.050999984741210938e+02,1.050000000000000000e+02,1.045000000000000000e+02,1.038399963378906250e+02,1.030899963378906250e+02,1.000899963378906250e+02,1.010800018310546875e+02,1.044700012207031250e+02,1.037200012207031250e+02,1.036900024414062500e+02,1.038199996948242188e+02,1.045299987792968750e+02,1.039300003051757812e+02,1.033700027465820312e+02,1.025199966430664062e+02,1.017200012207031250e+02,1.032200012207031250e+02,1.034199981689453125e+02,1.039700012207031250e+02,1.032500000000000000e+02,1.092900009155273438e+02,1.105400009155273438e+02,1.068300018310546875e+02,1.076699981689453125e+02,1.078300018310546875e+02,1.083899993896484375e+02,1.078799972534179688e+02,1.091600036621093750e+02,1.093600006103515625e+02,1.072600021362304688e+02,1.091999969482421875e+02,1.089499969482421875e+02,1.109000015258789062e+02,1.153600006103515625e+02,1.138399963378906250e+02,1.109000015258789062e+02,1.110299987792968750e+02,1.107300033569335938e+02,1.017300033569335938e+02,9.740000152587890625e+01,9.975000000000000000e+01,1.000400009155273438e+02,1.014700012207031250e+02,1.021200027465820312e+02,9.920999908447265625e+01,9.976000213623046875e+01,9.827999877929687500e+01,9.908999633789062500e+01,1.012099990844726562e+02,1.030199966430664062e+02,1.025199966430664062e+02,1.013899993896484375e+02,1.021999969482421875e+02,1.031600036621093750e+02,1.022699966430664062e+02,1.022500000000000000e+02,1.021500015258789062e+02,9.922000122070312500e+01,9.773999786376953125e+01,9.725000000000000000e+01,1.032200012207031250e+02,1.039599990844726562e+02,1.036500015258789062e+02,1.048899993896484375e+02,1.051999969482421875e+02,1.035899963378906250e+02,1.052500000000000000e+02,1.030000000000000000e+02,1.023700027465820312e+02,1.033399963378906250e+02,1.010299987792968750e+02,1.016299972534179688e+02,1.054300003051757812e+02,1.034800033569335938e+02,1.043600006103515625e+02,1.042500000000000000e+02,1.034300003051757812e+02,1.030699996948242188e+02,1.008300018310546875e+02,9.843000030517578125e+01,9.681999969482421875e+01,9.225000000000000000e+01,9.294000244140625000e+01,9.336000061035156250e+01,9.350000000000000000e+01,9.323000335693359375e+01,8.962999725341796875e+01,8.698000335693359375e+01,9.151000213623046875e+01,8.976999664306640625e+01,8.484999847412109375e+01,8.887999725341796875e+01,8.576000213623046875e+01,8.244999694824218750e+01,8.619000244140625000e+01,8.545999908447265625e+01,8.754000091552734375e+01,8.604000091552734375e+01,8.666999816894531250e+01,8.779000091552734375e+01,8.572000122070312500e+01,8.441999816894531250e+01,8.358000183105468750e+01,8.509999847412109375e+01,8.704000091552734375e+01,9.030000305175781250e+01,9.654000091552734375e+01,9.611000061035156250e+01,9.512999725341796875e+01,9.287000274658203125e+01,9.458000183105468750e+01,9.433000183105468750e+01,8.551000213623046875e+01,8.540000152587890625e+01,8.493000030517578125e+01,8.808999633789062500e+01,9.147000122070312500e+01,9.015000152587890625e+01,8.919000244140625000e+01,8.843000030517578125e+01,9.134999847412109375e+01,9.366000366210937500e+01,9.356999969482421875e+01,9.498999786376953125e+01,9.631999969482421875e+01,9.608999633789062500e+01,9.468000030517578125e+01,1.011500015258789062e+02,1.015400009155273438e+02,1.020599975585937500e+02,9.980999755859375000e+01,1.006800003051757812e+02,1.033000030517578125e+02,1.019000015258789062e+02,9.897000122070312500e+01,9.966000366210937500e+01,1.017900009155273438e+02,1.011200027465820312e+02,1.026200027465820312e+02,1.070800018310546875e+02,1.093300018310546875e+02,1.113000030517578125e+02,1.117900009155273438e+02,1.100299987792968750e+02,1.119700012207031250e+02,1.107399978637695312e+02,1.117699966430664062e+02,1.070500030517578125e+02,1.065999984741210938e+02,1.071600036621093750e+02,1.059899978637695312e+02,1.047799987792968750e+02,1.072699966430664062e+02,1.070599975585937500e+02,1.065400009155273438e+02,1.074700012207031250e+02,1.019499969482421875e+02,1.011299972534179688e+02,9.995999908447265625e+01,1.013700027465820312e+02,9.877999877929687500e+01,9.762000274658203125e+01,9.790000152587890625e+01,9.831999969482421875e+01,9.790000152587890625e+01,1.008600006103515625e+02,1.027900009155273438e+02,1.053899993896484375e+02,1.032900009155273438e+02,1.030899963378906250e+02,1.050800018310546875e+02,1.052500000000000000e+02,1.030400009155273438e+02,1.079599990844726562e+02,1.056699981689453125e+02,1.086699981689453125e+02,1.068000030517578125e+02,1.059199981689453125e+02,1.048499984741210938e+02,1.088199996948242188e+02,1.078399963378906250e+02,1.059199981689453125e+02,1.080699996948242188e+02,1.106299972534179688e+02,1.145000000000000000e+02,1.146900024414062500e+02,1.121699981689453125e+02,1.161399993896484375e+02,1.145199966430664062e+02,1.131399993896484375e+02,1.126900024414062500e+02,1.105400009155273438e+02,1.050100021362304688e+02,1.001699981689453125e+02,1.009899978637695312e+02,1.029499969482421875e+02,9.748000335693359375e+01,9.922000122070312500e+01,9.973999786376953125e+01,1.005699996948242188e+02,1.010299987792968750e+02,1.042799987792968750e+02,1.024700012207031250e+02,9.955000305175781250e+01,1.003199996948242188e+02,1.007300033569335938e+02,9.648999786376953125e+01,9.663999938964843750e+01,9.841999816894531250e+01,9.562000274658203125e+01,9.272000122070312500e+01,9.033000183105468750e+01,9.016000366210937500e+01,9.276999664306640625e+01,9.383999633789062500e+01,9.280000305175781250e+01,9.412000274658203125e+01,9.686000061035156250e+01,9.818000030517578125e+01,9.752999877929687500e+01,9.752999877929687500e+01,9.811000061035156250e+01,9.800000000000000000e+01,9.855000305175781250e+01,9.833999633789062500e+01,9.743000030517578125e+01,9.919000244140625000e+01,9.851999664306640625e+01,9.769999694824218750e+01,9.830999755859375000e+01,1.031299972534179688e+02,1.021299972534179688e+02,1.026800003051757812e+02,1.078199996948242188e+02,1.055299987792968750e+02,1.072300033569335938e+02,1.066600036621093750e+02,1.085400009155273438e+02,1.078899993896484375e+02,1.072399978637695312e+02,1.070599975585937500e+02,1.046800003051757812e+02,1.010000000000000000e+02,1.015000000000000000e+02,1.012500000000000000e+02,1.023700027465820312e+02,1.024100036621093750e+02,1.051999969482421875e+02,1.079800033569335938e+02,1.036699981689453125e+02,9.744000244140625000e+01,9.438999938964843750e+01,9.518000030517578125e+01,1.026299972534179688e+02,1.021800003051757812e+02,1.046800003051757812e+02,1.048099975585937500e+02,1.078300018310546875e+02,1.021699981689453125e+02,1.051399993896484375e+02,1.069100036621093750e+02,1.082399978637695312e+02,1.112500000000000000e+02,1.091699981689453125e+02,1.094400024414062500e+02,1.067600021362304688e+02,1.073899993896484375e+02,1.098799972534179688e+02,1.202699966430664062e+02,1.186200027465820312e+02,1.205400009155273438e+02,1.224899978637695312e+02,1.180000000000000000e+02,1.106600036621093750e+02,1.211100006103515625e+02,1.165000000000000000e+02,1.199199981689453125e+02,1.198600006103515625e+02,1.168300018310546875e+02,1.186200027465820312e+02,1.203700027465820312e+02,1.254899978637695312e+02,1.287100067138671875e+02,1.289799957275390625e+02,1.260800018310546875e+02,1.262600021362304688e+02,1.305200042724609375e+02,1.334600067138671875e+02,1.339900054931640625e+02,1.371799926757812500e+02,1.362100067138671875e+02,1.289600067138671875e+02,1.267099990844726562e+02,1.244000015258789062e+02,1.242399978637695312e+02,1.323500061035156250e+02,1.333000030517578125e+02,1.319400024414062500e+02,1.342500000000000000e+02,1.328699951171875000e+02,1.345099945068359375e+02,1.416699981689453125e+02,1.406000061035156250e+02,1.398200073242187500e+02,1.377500000000000000e+02,1.365599975585937500e+02,1.338300018310546875e+02,1.298399963378906250e+02,1.307700042724609375e+02,1.330500030517578125e+02,1.332299957275390625e+02,1.293600006103515625e+02,1.318000030517578125e+02,1.274800033569335938e+02,1.205199966430664062e+02,1.093799972534179688e+02,1.204000015258789062e+02,1.235000000000000000e+02,1.329199981689453125e+02,1.367400054931640625e+02,1.331000061035156250e+02,1.341799926757812500e+02,1.280000000000000000e+02,1.298800048828125000e+02,1.401499938964843750e+02,1.388500061035156250e+02,1.330800018310546875e+02,1.258799972534179688e+02,1.269100036621093750e+02,1.214400024414062500e+02,1.196900024414062500e+02,1.205199966430664062e+02,1.239100036621093750e+02,1.241999969482421875e+02,1.240299987792968750e+02,1.244700012207031250e+02,1.225100021362304688e+02,1.162799987792968750e+02,1.157600021362304688e+02,1.160400009155273438e+02,1.170100021362304688e+02,1.195699996948242188e+02,1.162600021362304688e+02,1.208300018310546875e+02,1.091699981689453125e+02,1.033199996948242188e+02,1.046600036621093750e+02,9.994999694824218750e+01,1.032300033569335938e+02,1.018399963378906250e+02,9.919000244140625000e+01,9.523000335693359375e+01,9.455000305175781250e+01,9.141000366210937500e+01,9.195999908447265625e+01,9.195999908447265625e+01,9.708999633789062500e+01,1.014100036621093750e+02,1.040400009155273438e+02,1.045400009155273438e+02,1.055599975585937500e+02,1.016299972534179688e+02,9.966999816894531250e+01,1.005599975585937500e+02,1.003700027465820312e+02,9.829000091552734375e+01,1.026100006103515625e+02,1.026299972534179688e+02,1.036100006103515625e+02,1.011999969482421875e+02,1.015800018310546875e+02,1.038899993896484375e+02,1.045500030517578125e+02,1.055299987792968750e+02,1.077500000000000000e+02,1.080899963378906250e+02,1.086999969482421875e+02,1.086699981689453125e+02,1.112200012207031250e+02,1.106999969482421875e+02,1.129599990844726562e+02,1.101800003051757812e+02,1.082600021362304688e+02,1.061299972534179688e+02,1.073000030517578125e+02,1.077900009155273438e+02,1.062900009155273438e+02,1.010599975585937500e+02,1.035400009155273438e+02,9.911000061035156250e+01,1.015199966430664062e+02,1.074100036621093750e+02,1.139499969482421875e+02,1.129800033569335938e+02,1.116500015258789062e+02,1.075199966430664062e+02,1.027300033569335938e+02,1.001999969482421875e+02,9.794000244140625000e+01,1.018300018310546875e+02,1.001399993896484375e+02,9.716999816894531250e+01,9.605999755859375000e+01,9.430000305175781250e+01,9.327999877929687500e+01,9.051999664306640625e+01,8.959999847412109375e+01,8.897000122070312500e+01,8.983999633789062500e+01,8.951999664306640625e+01,8.998000335693359375e+01,8.763999938964843750e+01,9.098999786376953125e+01,9.433999633789062500e+01,9.162000274658203125e+01,8.705000305175781250e+01,8.616999816894531250e+01,8.426000213623046875e+01,8.427999877929687500e+01,8.480000305175781250e+01,8.451000213623046875e+01,8.065000152587890625e+01,7.544999694824218750e+01,7.023999786376953125e+01,7.761000061035156250e+01,7.672000122070312500e+01,7.762999725341796875e+01,7.733000183105468750e+01,7.495999908447265625e+01,7.733000183105468750e+01,7.922000122070312500e+01,7.911000061035156250e+01,8.059999847412109375e+01,7.893000030517578125e+01,7.841000366210937500e+01,8.190000152587890625e+01,8.808999633789062500e+01,9.212000274658203125e+01,9.413999938964843750e+01,1.015899963378906250e+02,9.637000274658203125e+01,9.769999694824218750e+01,9.819999694824218750e+01,9.029000091552734375e+01,9.359999847412109375e+01,9.025000000000000000e+01,9.670999908447265625e+01,9.827999877929687500e+01,1.020299987792968750e+02,9.934999847412109375e+01,1.004300003051757812e+02,1.001100006103515625e+02,1.033499984741210938e+02,9.969000244140625000e+01,1.000899963378906250e+02,9.316999816894531250e+01,9.358000183105468750e+01,9.163999938964843750e+01,9.297000122070312500e+01,8.929000091552734375e+01,8.873999786376953125e+01,9.023000335693359375e+01,9.159999847412109375e+01,9.190000152587890625e+01,9.015000152587890625e+01,9.618000030517578125e+01,9.740000152587890625e+01,1.029599990844726562e+02,1.040699996948242188e+02,1.009000015258789062e+02,1.034499969482421875e+02,9.976999664306640625e+01,9.987000274658203125e+01,1.003899993896484375e+02,1.019499969482421875e+02,9.763999938964843750e+01,1.009499969482421875e+02,9.905999755859375000e+01,1.034000015258789062e+02,1.047200012207031250e+02,1.029599990844726562e+02,9.987000274658203125e+01,9.969999694824218750e+01,9.837999725341796875e+01,9.441999816894531250e+01,9.195999908447265625e+01,9.506999969482421875e+01,9.888999938964843750e+01,9.781999969482421875e+01,9.751000213623046875e+01,9.923999786376953125e+01,9.787000274658203125e+01,9.209999847412109375e+01,1.010000000000000000e+02,9.822000122070312500e+01,9.756999969482421875e+01,9.987000274658203125e+01,9.880000305175781250e+01,1.001500015258789062e+02,1.001600036621093750e+02,9.437000274658203125e+01,9.462000274658203125e+01,8.391999816894531250e+01,7.941000366210937500e+01,8.034999847412109375e+01,8.401000213623046875e+01,9.048999786376953125e+01,9.719999694824218750e+01,9.836000061035156250e+01,9.404000091552734375e+01,9.926000213623046875e+01,1.008700027465820312e+02,9.723000335693359375e+01,9.287000274658203125e+01,9.411000061035156250e+01,9.355000305175781250e+01,9.055000305175781250e+01,8.908999633789062500e+01,8.576999664306640625e+01,9.019000244140625000e+01,8.773999786376953125e+01,8.704000091552734375e+01,8.958000183105468750e+01,8.958000183105468750e+01,8.973999786376953125e+01,8.304000091552734375e+01,8.223000335693359375e+01,8.608000183105468750e+01,9.023000335693359375e+01,8.920999908447265625e+01,8.998000335693359375e+01,9.019999694824218750e+01,9.122000122070312500e+01,9.366999816894531250e+01,9.431999969482421875e+01,9.629000091552734375e+01,9.637999725341796875e+01,1.006600036621093750e+02,1.044800033569335938e+02,1.050800018310546875e+02,1.008600006103515625e+02,1.014400024414062500e+02,9.973000335693359375e+01,1.024100036621093750e+02,1.062099990844726562e+02,1.052399978637695312e+02,1.063799972534179688e+02,1.071100006103515625e+02,1.059300003051757812e+02,9.766999816894531250e+01,9.694000244140625000e+01,9.470999908447265625e+01,9.431999969482421875e+01,9.588999938964843750e+01,8.905999755859375000e+01,9.097000122070312500e+01,9.113999938964843750e+01,8.830999755859375000e+01,8.627999877929687500e+01,8.536000061035156250e+01,8.137000274658203125e+01,7.851000213623046875e+01,7.915000152587890625e+01,7.805000305175781250e+01,8.006999969482421875e+01,7.815000152587890625e+01,7.951999664306640625e+01,8.013999938964843750e+01,7.930999755859375000e+01,7.979000091552734375e+01,8.094999694824218750e+01,8.176000213623046875e+01,8.133999633789062500e+01,8.050000000000000000e+01,8.180000305175781250e+01,7.823000335693359375e+01,7.398000335693359375e+01,7.291000366210937500e+01,7.473999786376953125e+01,7.256999969482421875e+01,6.916000366210937500e+01,6.829000091552734375e+01,6.483000183105468750e+01,6.750000000000000000e+01,6.497000122070312500e+01,6.236999893188476562e+01,6.118999862670898438e+01,5.845999908447265625e+01,6.216999816894531250e+01,6.075000000000000000e+01,6.327000045776367188e+01,6.727999877929687500e+01,6.847000122070312500e+01,6.563999938964843750e+01,6.816999816894531250e+01,6.798000335693359375e+01,6.663999938964843750e+01,7.244999694824218750e+01,7.280000305175781250e+01,7.904000091552734375e+01,8.341000366210937500e+01,8.823000335693359375e+01,7.943000030517578125e+01,8.218000030517578125e+01,8.100000000000000000e+01,8.570999908447265625e+01,8.977999877929687500e+01,8.973000335693359375e+01,9.084999847412109375e+01,9.037000274658203125e+01,9.508000183105468750e+01,9.712999725341796875e+01,9.851999664306640625e+01,9.719000244140625000e+01,9.312000274658203125e+01,9.405000305175781250e+01,9.848999786376953125e+01,1.036900024414062500e+02,1.047099990844726562e+02,9.462000274658203125e+01,9.562000274658203125e+01,9.562000274658203125e+01,1.007399978637695312e+02,1.008499984741210938e+02,1.011299972534179688e+02,1.046900024414062500e+02,1.054499969482421875e+02,1.038199996948242188e+02,1.099800033569335938e+02,1.118399963378906250e+02,1.127200012207031250e+02,1.150100021362304688e+02,1.293800048828125000e+02,1.384199981689453125e+02,1.355099945068359375e+02,1.337400054931640625e+02,1.326499938964843750e+02,1.288099975585937500e+02,1.278199996948242188e+02,1.316999969482421875e+02,1.329299926757812500e+02,1.341399993896484375e+02,1.327899932861328125e+02,1.293999938964843750e+02,1.312799987792968750e+02,1.317200012207031250e+02,1.305399932861328125e+02,1.212200012207031250e+02,1.221500015258789062e+02,1.265400009155273438e+02,1.226500015258789062e+02,1.189899978637695312e+02,1.220599975585937500e+02,1.262200012207031250e+02,1.228899993896484375e+02,1.241399993896484375e+02,1.283500061035156250e+02,1.297100067138671875e+02,1.252399978637695312e+02,1.248300018310546875e+02,1.258899993896484375e+02,1.310599975585937500e+02,1.358099975585937500e+02,1.355399932861328125e+02,1.365399932861328125e+02,1.335899963378906250e+02,1.388600006103515625e+02,1.285899963378906250e+02,1.251200027465820312e+02,1.244800033569335938e+02,1.239899978637695312e+02,1.228199996948242188e+02,1.228600006103515625e+02,1.285899963378906250e+02,1.324799957275390625e+02,1.355099945068359375e+02,1.382799987792968750e+02,1.448500061035156250e+02,1.416300048828125000e+02,1.411300048828125000e+02,1.474299926757812500e+02,1.436900024414062500e+02,1.452799987792968750e+02,1.445200042724609375e+02,1.495099945068359375e+02,1.409600067138671875e+02,1.381600036621093750e+02,1.409499969482421875e+02,1.415000000000000000e+02,1.420000000000000000e+02,1.379600067138671875e+02,1.328800048828125000e+02,1.319499969482421875e+02,1.352799987792968750e+02,1.348500061035156250e+02,1.404100036621093750e+02,1.385299987792968750e+02,1.338099975585937500e+02,1.331499938964843750e+02,1.323600006103515625e+02,1.329199981689453125e+02,1.347200012207031250e+02,1.363099975585937500e+02,1.345800018310546875e+02,1.342200012207031250e+02,1.325500030517578125e+02,1.358999938964843750e+02,1.365700073242187500e+02,1.368600006103515625e+02,1.358099975585937500e+02,1.356900024414062500e+02,1.362799987792968750e+02,1.373099975585937500e+02,1.379400024414062500e+02,1.399100036621093750e+02,1.393999938964843750e+02,1.410000000000000000e+02,1.447299957275390625e+02,1.487799987792968750e+02,1.547400054931640625e+02,1.544199981689453125e+02,1.526499938964843750e+02,1.547299957275390625e+02,1.562400054931640625e+02,1.583699951171875000e+02,1.572700042724609375e+02,1.565700073242187500e+02,1.591199951171875000e+02,1.614700012207031250e+02,1.612599945068359375e+02,1.615399932861328125e+02,1.655899963378906250e+02,1.694299926757812500e+02,1.642299957275390625e+02,1.704600067138671875e+02,1.704600067138671875e+02,1.704799957275390625e+02,1.714100036621093750e+02,1.731399993896484375e+02,1.719799957275390625e+02,1.708099975585937500e+02,1.700399932861328125e+02,1.729600067138671875e+02,1.691100006103515625e+02,1.670700073242187500e+02,1.703800048828125000e+02,1.679199981689453125e+02,1.707899932861328125e+02,1.672700042724609375e+02,1.709100036621093750e+02,1.735500030517578125e+02,1.771900024414062500e+02,1.814799957275390625e+02,1.806999969482421875e+02,1.860599975585937500e+02,1.821999969482421875e+02,1.816499938964843750e+02,1.848500061035156250e+02,1.843099975585937500e+02,1.828099975585937500e+02,1.799199981689453125e+02,1.834600067138671875e+02,1.841000061035156250e+02,1.830500030517578125e+02,1.866799926757812500e+02,1.830500030517578125e+02,1.820200042724609375e+02,1.812500000000000000e+02,1.840899963378906250e+02,1.837299957275390625e+02,1.843200073242187500e+02,1.845000000000000000e+02,1.836499938964843750e+02,1.878000030517578125e+02,1.866600036621093750e+02,1.860500030517578125e+02,1.834199981689453125e+02,1.830599975585937500e+02,1.786699981689453125e+02,1.784900054931640625e+02,1.795099945068359375e+02,1.776000061035156250e+02,1.770299987792968750e+02,1.775299987792968750e+02,1.808800048828125000e+02,1.813999938964843750e+02,1.829499969482421875e+02,1.833399963378906250e+02,1.813699951171875000e+02,1.851699981689453125e+02,1.880500030517578125e+02,1.871499938964843750e+02,1.845299987792968750e+02,1.846999969482421875e+02,1.900399932861328125e+02,1.854499969482421875e+02,1.839700012207031250e+02,1.844700012207031250e+02,1.816499938964843750e+02,1.838500061035156250e+02,1.839499969482421875e+02,1.855399932861328125e+02,1.810200042724609375e+02,1.800399932861328125e+02,1.801799926757812500e+02,1.720299987792968750e+02,1.760299987792968750e+02,1.798999938964843750e+02,1.773399963378906250e+02,1.737299957275390625e+02,1.775700073242187500e+02,1.748000030517578125e+02,1.707799987792968750e+02,1.764600067138671875e+02,1.776399993896484375e+02,1.741799926757812500e+02,1.765200042724609375e+02,1.756999969482421875e+02,1.774199981689453125e+02,1.781100006103515625e+02,1.788200073242187500e+02,1.781900024414062500e+02,1.780399932861328125e+02,1.772500000000000000e+02,1.747899932861328125e+02,1.757400054931640625e+02,1.802899932861328125e+02,1.839400024414062500e+02,1.861699981689453125e+02,1.862899932861328125e+02,1.855899963378906250e+02,1.854100036621093750e+02,1.845099945068359375e+02,1.848500061035156250e+02,1.846499938964843750e+02,1.847599945068359375e+02,1.847299957275390625e+02,1.848699951171875000e+02,1.861100006103515625e+02,1.877799987792968750e+02,1.928000030517578125e+02,1.904400024414062500e+02,1.940800018310546875e+02,2.005700073242187500e+02,2.002500000000000000e+02,2.006300048828125000e+02,2.016600036621093750e+02,2.026900024414062500e+02,2.029199981689453125e+02,2.050000000000000000e+02,2.074700012207031250e+02,2.035000000000000000e+02,2.015500030517578125e+02,2.010500030517578125e+02,1.979400024414062500e+02,1.999799957275390625e+02,1.967100067138671875e+02,1.990200042724609375e+02,1.984600067138671875e+02,1.980899963378906250e+02,2.016499938964843750e+02,2.046799926757812500e+02,2.064400024414062500e+02,2.058699951171875000e+02,2.051100006103515625e+02,2.045599975585937500e+02,2.061799926757812500e+02,2.075399932861328125e+02,2.058699951171875000e+02,2.082599945068359375e+02,2.086499938964843750e+02,2.087599945068359375e+02,2.028300018310546875e+02,2.030000000000000000e+02,2.034100036621093750e+02,2.036300048828125000e+02,2.056100006103515625e+02,2.011999969482421875e+02,2.001900024414062500e+02,2.054900054931640625e+02,2.010700073242187500e+02,2.005800018310546875e+02,1.980099945068359375e+02,1.958699951171875000e+02,1.880399932861328125e+02,1.896199951171875000e+02,1.968600006103515625e+02,1.966300048828125000e+02,1.999799957275390625e+02,1.996699981689453125e+02,1.977500000000000000e+02,2.010099945068359375e+02,2.032299957275390625e+02,2.005200042724609375e+02,2.005899963378906250e+02,2.033600006103515625e+02,2.044100036621093750e+02,2.069700012207031250e+02,2.099299926757812500e+02,2.093899993896484375e+02,2.083500061035156250e+02,2.066799926757812500e+02,2.070599975585937500e+02,2.099400024414062500e+02,2.091600036621093750e+02,2.100299987792968750e+02,2.123200073242187500e+02,2.089499969482421875e+02,2.101199951171875000e+02,2.089499969482421875e+02,2.093500061035156250e+02,2.039900054931640625e+02,2.092400054931640625e+02,2.148099975585937500e+02,2.143000030517578125e+02,2.117899932861328125e+02,2.116999969482421875e+02,2.115099945068359375e+02,2.107700042724609375e+02,2.108000030517578125e+02,2.105299987792968750e+02,2.121799926757812500e+02,2.135500030517578125e+02,2.125700073242187500e+02,2.121100006103515625e+02,2.123000030517578125e+02,2.112799987792968750e+02,2.101199951171875000e+02,2.077599945068359375e+02,2.106300048828125000e+02,2.126999969482421875e+02,2.108399963378906250e+02,2.138000030517578125e+02,2.235200042724609375e+02,2.230299987792968750e+02,2.193500061035156250e+02,2.211600036621093750e+02,2.200000000000000000e+02,2.219499969482421875e+02,2.208300018310546875e+02,2.201699981689453125e+02,2.263800048828125000e+02,2.278099975585937500e+02,2.342899932861328125e+02,2.378899993896484375e+02,2.371499938964843750e+02,2.380500030517578125e+02,2.386799926757812500e+02,2.397299957275390625e+02,2.372100067138671875e+02,2.390599975585937500e+02,2.429400024414062500e+02,2.388999938964843750e+02,2.379900054931640625e+02,2.364299926757812500e+02,2.407400054931640625e+02,2.426499938964843750e+02,2.401300048828125000e+02,2.437899932861328125e+02,2.427100067138671875e+02,2.458999938964843750e+02,2.449199981689453125e+02,2.496499938964843750e+02,2.515700073242187500e+02,2.548099975585937500e+02,2.577799987792968750e+02,2.572799987792968750e+02,2.581400146484375000e+02,2.545200042724609375e+02,2.541100006103515625e+02,2.542599945068359375e+02,2.570299987792968750e+02,2.600799865722656250e+02,2.599899902343750000e+02,2.590000000000000000e+02,2.583699951171875000e+02,2.615199890136718750e+02,2.617799987792968750e+02,2.617000122070312500e+02,2.634899902343750000e+02,2.632099914550781250e+02,2.618099975585937500e+02,2.637300109863281250e+02,2.614700012207031250e+02,2.698200073242187500e+02,2.654800109863281250e+02,2.613699951171875000e+02,2.605400085449218750e+02,2.598299865722656250e+02,2.589700012207031250e+02,2.636700134277343750e+02,2.662600097656250000e+02,2.700499877929687500e+02,2.690499877929687500e+02,2.681400146484375000e+02,2.619899902343750000e+02,2.581000061035156250e+02,2.620799865722656250e+02,2.628099975585937500e+02,2.652900085449218750e+02,2.730199890136718750e+02,2.715299987792968750e+02,2.768699951171875000e+02,2.735199890136718750e+02,2.700000000000000000e+02,2.653299865722656250e+02,2.667200012207031250e+02,2.640000000000000000e+02,2.607200012207031250e+02,2.571700134277343750e+02,2.616499938964843750e+02,2.609899902343750000e+02,2.528899993896484375e+02,2.367500000000000000e+02,2.301000061035156250e+02,2.355800018310546875e+02,2.433399963378906250e+02,2.504900054931640625e+02,2.539299926757812500e+02,2.544700012207031250e+02,2.456000061035156250e+02,2.391499938964843750e+02,2.363800048828125000e+02,2.339799957275390625e+02,2.390200042724609375e+02,2.451300048828125000e+02,2.474799957275390625e+02,2.408699951171875000e+02,2.421799926757812500e+02,2.410700073242187500e+02,2.432400054931640625e+02,2.398800048828125000e+02,2.404100036621093750e+02,2.428399963378906250e+02,2.412700042724609375e+02,2.436900024414062500e+02,2.436900024414062500e+02,2.433099975585937500e+02,2.443699951171875000e+02,2.445899963378906250e+02,2.441699981689453125e+02,2.405099945068359375e+02,2.384199981689453125e+02,2.338699951171875000e+02,2.312100067138671875e+02,2.352799987792968750e+02,2.376100006103515625e+02,2.265700073242187500e+02,2.236600036621093750e+02,2.271699981689453125e+02,2.290200042724609375e+02,2.279400024414062500e+02,2.271100006103515625e+02,2.245099945068359375e+02,2.300000000000000000e+02,2.273099975585937500e+02,2.233399963378906250e+02,2.188099975585937500e+02,2.204799957275390625e+02,2.199700012207031250e+02,2.157599945068359375e+02,2.171000061035156250e+02,2.116699981689453125e+02,2.043800048828125000e+02,2.011100006103515625e+02,1.991600036621093750e+02,1.973099975585937500e+02,2.065200042724609375e+02,2.119799957275390625e+02,2.192899932861328125e+02,2.201900024414062500e+02,2.209600067138671875e+02,2.181699981689453125e+02,2.156499938964843750e+02,2.136699981689453125e+02,2.119700012207031250e+02,2.082500000000000000e+02,2.113899993896484375e+02,2.109499969482421875e+02,2.187299957275390625e+02,2.176499938964843750e+02,2.161100006103515625e+02,2.131000061035156250e+02,2.171100006103515625e+02,2.153500061035156250e+02,2.140399932861328125e+02,2.138500061035156250e+02,2.165299987792968750e+02,2.160099945068359375e+02,2.192500000000000000e+02,2.197799987792968750e+02,2.172299957275390625e+02,2.165700073242187500e+02,2.181199951171875000e+02,2.219900054931640625e+02,2.244900054931640625e+02,2.283800048828125000e+02,2.302700042724609375e+02,2.343200073242187500e+02,2.433899993896484375e+02,2.440299987792968750e+02,2.358899993896484375e+02,2.389799957275390625e+02,2.394900054931640625e+02,2.393999938964843750e+02,2.402899932861328125e+02,2.376799926757812500e+02,2.371399993896484375e+02,2.393500061035156250e+02,2.375599975585937500e+02,2.377899932861328125e+02,2.368699951171875000e+02,2.414499969482421875e+02,2.406600036621093750e+02,2.429600067138671875e+02,2.445500030517578125e+02,2.440099945068359375e+02,2.396499938964843750e+02,2.371699981689453125e+02,2.301900024414062500e+02,2.185200042724609375e+02,2.237100067138671875e+02,2.131799926757812500e+02,2.199799957275390625e+02,2.158500061035156250e+02,2.173600006103515625e+02,2.160399932861328125e+02,2.146600036621093750e+02,2.172100067138671875e+02,2.123500061035156250e+02,2.116300048828125000e+02,2.115899963378906250e+02,2.068699951171875000e+02,2.073200073242187500e+02,2.052799987792968750e+02,2.098399963378906250e+02,2.102599945068359375e+02,2.154199981689453125e+02,2.154900054931640625e+02,2.157799987792968750e+02,2.199400024414062500e+02,2.200200042724609375e+02,2.185299987792968750e+02,2.161799926757812500e+02,2.161000061035156250e+02,2.181399993896484375e+02,2.187400054931640625e+02,2.181300048828125000e+02,2.186199951171875000e+02,2.171600036621093750e+02,2.178500061035156250e+02,2.168399963378906250e+02,2.090299987792968750e+02,2.102599945068359375e+02,2.100099945068359375e+02,2.077700042724609375e+02,2.083500061035156250e+02,2.081499938964843750e+02,2.125000000000000000e+02,2.128699951171875000e+02,2.148099975585937500e+02,2.168099975585937500e+02,2.179199981689453125e+02,2.183000030517578125e+02,2.250099945068359375e+02,2.268600006103515625e+02,2.251900024414062500e+02,2.286499938964843750e+02,2.305500030517578125e+02,2.256199951171875000e+02,2.236100006103515625e+02,2.270399932861328125e+02,2.289499969482421875e+02,2.281499938964843750e+02,2.301999969482421875e+02,2.320399932861328125e+02,2.321000061035156250e+02,2.281399993896484375e+02,2.338999938964843750e+02,2.394400024414062500e+02,2.329700012207031250e+02,2.250099945068359375e+02,2.205899963378906250e+02,2.248500061035156250e+02,2.237400054931640625e+02,2.186900024414062500e+02,2.185599975585937500e+02,2.156000061035156250e+02,2.152299957275390625e+02,2.194700012207031250e+02,2.232100067138671875e+02,2.243999938964843750e+02,2.216900024414062500e+02,2.171000061035156250e+02,2.136199951171875000e+02,2.084799957275390625e+02,2.014600067138671875e+02,1.987400054931640625e+02,1.959499969482421875e+02,1.987799987792968750e+02,1.952299957275390625e+02,1.919600067138671875e+02,1.814100036621093750e+02,1.849400024414062500e+02,1.861000061035156250e+02,1.825200042724609375e+02,1.859600067138671875e+02,1.871600036621093750e+02,1.910700073242187500e+02,1.922100067138671875e+02,1.923800048828125000e+02,1.881799926757812500e+02,1.908000030517578125e+02,1.915500030517578125e+02,1.940099945068359375e+02,1.964199981689453125e+02,1.952200012207031250e+02,2.005399932861328125e+02,2.001999969482421875e+02,1.920299987792968750e+02,1.941499938964843750e+02,1.948099975585937500e+02,1.979199981689453125e+02,1.934100036621093750e+02,1.937700042724609375e+02,1.903500061035156250e+02,1.872599945068359375e+02,1.846399993896484375e+02,1.823200073242187500e+02,1.861499938964843750e+02,1.864900054931640625e+02,1.902500000000000000e+02,1.982400054931640625e+02,1.959799957275390625e+02,1.950399932861328125e+02,1.942200012207031250e+02,1.930700073242187500e+02,1.960200042724609375e+02,1.967899932861328125e+02,1.963399963378906250e+02,1.941799926757812500e+02,1.857200012207031250e+02,1.923099975585937500e+02,1.953000030517578125e+02,2.026900024414062500e+02,1.956999969482421875e+02,1.974499969482421875e+02,1.956900024414062500e+02,1.951600036621093750e+02,1.936900024414062500e+02,1.908500061035156250e+02,1.877700042724609375e+02,1.845500030517578125e+02,1.798300018310546875e+02,1.747700042724609375e+02,1.756699981689453125e+02,1.735899963378906250e+02,1.767299957275390625e+02,1.769799957275390625e+02,1.764199981689453125e+02,1.769100036621093750e+02,1.841100006103515625e+02,1.768000030517578125e+02,1.765800018310546875e+02,1.798800048828125000e+02,1.834900054931640625e+02,1.858000030517578125e+02,1.847200012207031250e+02,1.860200042724609375e+02,1.851999969482421875e+02,1.798600006103515625e+02,1.778500061035156250e+02,1.775500030517578125e+02,1.734900054931640625e+02,1.663099975585937500e+02,1.598500061035156250e+02,1.552799987792968750e+02,1.583300018310546875e+02,1.645500030517578125e+02,1.633099975585937500e+02,1.625599975585937500e+02,1.617799987792968750e+02,1.550200042724609375e+02,1.561300048828125000e+02,1.568000030517578125e+02,1.531600036621093750e+02,1.606900024414062500e+02,1.595200042724609375e+02,1.652599945068359375e+02,1.630299987792968750e+02,1.649299926757812500e+02,1.723300018310546875e+02,1.759400024414062500e+02,1.803899993896484375e+02,1.786000061035156250e+02,1.772299957275390625e+02,1.831100006103515625e+02,1.804700012207031250e+02,1.822200012207031250e+02,1.897299957275390625e+02,1.920299987792968750e+02,2.006199951171875000e+02,1.999700012207031250e+02,1.942599945068359375e+02,1.911799926757812500e+02,1.880599975585937500e+02,1.911100006103515625e+02,1.906999969482421875e+02,1.923800048828125000e+02,1.946499938964843750e+02,1.968899993896484375e+02,1.964199981689453125e+02,2.001999969482421875e+02,2.012599945068359375e+02,1.988099975585937500e+02,2.028099975585937500e+02,2.102899932861328125e+02,2.106799926757812500e+02,2.156600036621093750e+02,2.142899932861328125e+02,2.052599945068359375e+02,2.012299957275390625e+02,1.932400054931640625e+02,1.817400054931640625e+02,1.903200073242187500e+02,1.912700042724609375e+02,1.897200012207031250e+02,1.905899963378906250e+02,1.877899932861328125e+02,1.865000000000000000e+02,1.865000000000000000e+02,1.912700042724609375e+02,1.941300048828125000e+02,1.950399932861328125e+02,2.053000030517578125e+02,1.994299926757812500e+02,1.936100006103515625e+02,1.855800018310546875e+02,1.916999969482421875e+02,1.951499938964843750e+02,1.888099975585937500e+02,1.900099945068359375e+02,1.826499938964843750e+02,1.849100036621093750e+02,1.825899963378906250e+02,1.820899963378906250e+02,1.852100067138671875e+02,1.859400024414062500e+02,1.862200012207031250e+02,1.855800018310546875e+02,1.824400024414062500e+02,1.811399993896484375e+02,1.800800018310546875e+02,1.825000000000000000e+02,1.805800018310546875e+02,1.846999969482421875e+02,1.857700042724609375e+02,1.846799926757812500e+02,1.840000000000000000e+02,1.811600036621093750e+02,1.774799957275390625e+02,1.761999969482421875e+02,1.755000000000000000e+02,1.697500000000000000e+02,1.668999938964843750e+02,1.668999938964843750e+02,1.731399993896484375e+02,1.688399963378906250e+02,1.607400054931640625e+02,1.595599975585937500e+02,1.567400054931640625e+02,1.535899963378906250e+02,1.508200073242187500e+02,1.491399993896484375e+02,1.447599945068359375e+02,1.465099945068359375e+02,1.421100006103515625e+02,1.438399963378906250e+02,1.442799987792968750e+02,1.445399932861328125e+02,1.441300048828125000e+02,1.416900024414062500e+02,1.447400054931640625e+02,1.452100067138671875e+02,1.498699951171875000e+02,1.497400054931640625e+02,1.462500000000000000e+02,1.511199951171875000e+02,1.454499969482421875e+02,1.481499938964843750e+02,1.502599945068359375e+02,1.535500030517578125e+02,1.532100067138671875e+02,1.565399932861328125e+02,1.543600006103515625e+02,1.602899932861328125e+02,1.627299957275390625e+02,1.538000030517578125e+02,1.584199981689453125e+02,1.520200042724609375e+02,1.502400054931640625e+02,1.508800048828125000e+02,1.558899993896484375e+02,1.560000000000000000e+02,1.551799926757812500e+02,1.561300048828125000e+02,1.573200073242187500e+02,1.576000061035156250e+02,1.620200042724609375e+02,1.628000030517578125e+02,1.660700073242187500e+02,1.692500000000000000e+02,1.691000061035156250e+02,1.681900024414062500e+02,1.674700012207031250e+02,1.729700012207031250e+02,1.726199951171875000e+02,1.688600006103515625e+02,1.686600036621093750e+02,1.704700012207031250e+02,1.714600067138671875e+02,1.666799926757812500e+02,1.648500061035156250e+02,1.637899932861328125e+02,1.610800018310546875e+02,1.613899993896484375e+02,1.583699951171875000e+02,1.512400054931640625e+02,1.431699981689453125e+02,1.462599945068359375e+02,1.455599975585937500e+02,1.463399963378906250e+02,1.456799926757812500e+02,1.481199951171875000e+02,1.485599975585937500e+02,1.509700012207031250e+02,1.487700042724609375e+02,1.466900024414062500e+02,1.447200012207031250e+02,1.441399993896484375e+02,1.464199981689453125e+02,1.462700042724609375e+02,1.454700012207031250e+02,1.439299926757812500e+02,1.419700012207031250e+02,1.431900024414062500e+02,1.423899993896484375e+02,1.360200042724609375e+02,1.353600006103515625e+02,1.332899932861328125e+02,1.357299957275390625e+02,1.355599975585937500e+02,1.338800048828125000e+02,1.354400024414062500e+02,1.337299957275390625e+02,1.333399963378906250e+02,1.362599945068359375e+02,1.373300018310546875e+02,1.370700073242187500e+02,1.370000000000000000e+02,1.364100036621093750e+02,1.418600006103515625e+02,1.497700042724609375e+02,1.606300048828125000e+02,1.591799926757812500e+02,1.674900054931640625e+02,1.643699951171875000e+02,1.646699981689453125e+02,1.666499938964843750e+02,1.667400054931640625e+02,1.679400024414062500e+02,1.666000061035156250e+02,1.656799926757812500e+02,1.664299926757812500e+02,1.638800048828125000e+02,1.593800048828125000e+02,1.583999938964843750e+02,1.594299926757812500e+02,1.643000030517578125e+02,1.642299957275390625e+02,1.640200042724609375e+02,1.610200042724609375e+02,1.627200012207031250e+02,1.663099975585937500e+02,1.644299926757812500e+02,1.639499969482421875e+02,1.636799926757812500e+02,1.608699951171875000e+02,1.513999938964843750e+02,1.459499969482421875e+02,1.478300018310546875e+02,1.503899993896484375e+02,1.511600036621093750e+02,1.510700073242187500e+02,1.514299926757812500e+02,1.553999938964843750e+02,1.556399993896484375e+02,1.540700073242187500e+02,1.544100036621093750e+02,1.526199951171875000e+02,1.486600036621093750e+02,1.489900054931640625e+02,1.462100067138671875e+02,1.455399932861328125e+02,1.468099975585937500e+02,1.468500061035156250e+02,1.480000000000000000e+02,1.508300018310546875e+02,1.532799987792968750e+02,1.571199951171875000e+02,1.565000000000000000e+02,1.572100067138671875e+02,1.626000061035156250e+02,1.644900054931640625e+02,1.641999969482421875e+02,1.679199981689453125e+02,1.658300018310546875e+02,1.651600036621093750e+02,1.637500000000000000e+02,1.663200073242187500e+02,1.676100006103515625e+02,1.688800048828125000e+02,1.701799926757812500e+02,1.704499969482421875e+02,1.663300018310546875e+02,1.666100006103515625e+02,1.683699951171875000e+02,1.690399932861328125e+02,1.686999969482421875e+02,1.742700042724609375e+02,1.783699951171875000e+02,1.810500030517578125e+02,1.796699981689453125e+02,1.816699981689453125e+02,1.804700012207031250e+02,1.792799987792968750e+02,1.774799957275390625e+02,1.776499938964843750e+02,1.761100006103515625e+02,1.811300048828125000e+02,1.802500000000000000e+02,1.767100067138671875e+02,1.781199951171875000e+02,1.786900024414062500e+02,1.784900054931640625e+02,1.764900054931640625e+02,1.747599945068359375e+02,1.703600006103515625e+02,1.746799926757812500e+02,1.743800048828125000e+02,1.718600006103515625e+02,1.668500061035156250e+02,1.824900054931640625e+02,1.798800048828125000e+02,1.765399932861328125e+02,1.759499969482421875e+02,1.761999969482421875e+02,1.756000061035156250e+02,1.727400054931640625e+02,1.718200073242187500e+02,1.720700073242187500e+02,1.700500030517578125e+02,1.701300048828125000e+02,1.691699981689453125e+02,1.699600067138671875e+02,1.722700042724609375e+02,1.732200012207031250e+02,1.683800048828125000e+02,1.705299987792968750e+02,1.688000030517578125e+02,1.653500061035156250e+02,1.672599945068359375e+02,1.575800018310546875e+02,1.578000030517578125e+02,1.561799926757812500e+02,1.579499969482421875e+02,1.618500061035156250e+02,1.621100006103515625e+02,1.628399963378906250e+02,1.627299957275390625e+02,1.609900054931640625e+02,1.577599945068359375e+02,1.595000000000000000e+02,1.596900024414062500e+02,1.589600067138671875e+02,1.540000000000000000e+02,1.487299957275390625e+02,1.433800048828125000e+02,1.452700042724609375e+02,1.447899932861328125e+02,1.425399932861328125e+02,1.435000000000000000e+02,1.450099945068359375e+02,1.487500000000000000e+02,1.453899993896484375e+02,1.432700042724609375e+02,1.437599945068359375e+02,1.411000061035156250e+02,1.379400024414062500e+02,1.415599975585937500e+02,1.418500061035156250e+02,1.428000030517578125e+02,1.469299926757812500e+02,1.480800018310546875e+02,1.495200042724609375e+02,1.533099975585937500e+02,1.564199981689453125e+02,1.556900024414062500e+02,1.571799926757812500e+02,1.543699951171875000e+02,1.567799987792968750e+02,1.536199951171875000e+02,1.536999969482421875e+02,1.491799926757812500e+02,1.476300048828125000e+02,1.495000000000000000e+02,1.498399963378906250e+02,1.566900024414062500e+02,1.541999969482421875e+02,1.517599945068359375e+02,1.531199951171875000e+02,1.645899963378906250e+02,1.634199981689453125e+02,1.669499969482421875e+02,1.667400054931640625e+02,1.640899963378906250e+02,1.614700012207031250e+02,1.543300018310546875e+02,1.575399932861328125e+02,1.604199981689453125e+02,1.619900054931640625e+02,1.605399932861328125e+02,1.593399963378906250e+02,1.518500061035156250e+02,1.518200073242187500e+02,1.519799957275390625e+02,1.527899932861328125e+02,1.549700012207031250e+02,1.526000061035156250e+02,1.517599945068359375e+02,1.494799957275390625e+02,1.508399963378906250e+02,1.442100067138671875e+02,1.483800048828125000e+02,1.484299926757812500e+02,1.450700073242187500e+02,1.452100067138671875e+02,1.374700012207031250e+02,1.334400024414062500e+02,1.295000000000000000e+02,1.293899993896484375e+02,1.286499938964843750e+02,1.273099975585937500e+02,1.301799926757812500e+02,1.338000030517578125e+02,1.312400054931640625e+02,1.243199996948242188e+02,1.239599990844726562e+02,1.250500030517578125e+02,1.240699996948242188e+02,1.260299987792968750e+02,1.245000000000000000e+02,1.261100006103515625e+02,1.265800018310546875e+02,1.323600006103515625e+02,1.249800033569335938e+02,1.241200027465820312e+02,1.273799972534179688e+02,1.262099990844726562e+02,1.291999969482421875e+02,1.323899993896484375e+02,1.262600021362304688e+02,1.256600036621093750e+02,1.191900024414062500e+02,1.168099975585937500e+02,1.131600036621093750e+02,1.142200012207031250e+02,1.087799987792968750e+02,1.047500000000000000e+02,1.075199966430664062e+02,1.041299972534179688e+02,1.065299987792968750e+02,1.080299987792968750e+02,1.070599975585937500e+02,1.079300003051757812e+02,1.075400009155273438e+02,1.000100021362304688e+02,9.597000122070312500e+01,9.562000274658203125e+01,9.587999725341796875e+01,9.752999877929687500e+01,9.662999725341796875e+01,9.552999877929687500e+01,9.187999725341796875e+01,8.693000030517578125e+01,8.508999633789062500e+01,8.601000213623046875e+01,8.780999755859375000e+01,8.191000366210937500e+01,8.259999847412109375e+01,8.856999969482421875e+01,8.929000091552734375e+01,9.279000091552734375e+01,9.934999847412109375e+01,9.883000183105468750e+01,1.028399963378906250e+02,1.015299987792968750e+02,1.000599975585937500e+02,1.020199966430664062e+02,1.113899993896484375e+02,1.032500000000000000e+02,9.680999755859375000e+01,9.676999664306640625e+01,9.712999725341796875e+01,9.533000183105468750e+01,9.555999755859375000e+01,9.234999847412109375e+01,9.254000091552734375e+01,9.412999725341796875e+01,9.405999755859375000e+01,9.344999694824218750e+01,9.351000213623046875e+01,9.526999664306640625e+01,9.494999694824218750e+01,9.731999969482421875e+01,9.755000305175781250e+01,9.391999816894531250e+01,9.279000091552734375e+01,9.504000091552734375e+01,9.680000305175781250e+01,9.744000244140625000e+01,9.905999755859375000e+01,9.883999633789062500e+01,9.930999755859375000e+01,9.615000152587890625e+01,1.005800018310546875e+02,9.994000244140625000e+01,1.088600006103515625e+02,1.140899963378906250e+02,1.165000000000000000e+02,1.119800033569335938e+02,1.090000000000000000e+02,1.044100036621093750e+02,1.036600036621093750e+02,1.009199981689453125e+02,1.010599975585937500e+02,1.040500030517578125e+02,1.059899978637695312e+02,1.097699966430664062e+02,1.075500030517578125e+02,1.035199966430664062e+02,1.033700027465820312e+02,1.066800003051757812e+02,1.051500015258789062e+02,1.054899978637695312e+02,1.063899993896484375e+02,1.099499969482421875e+02,1.111100006103515625e+02,1.113199996948242188e+02,1.138399963378906250e+02,1.163399963378906250e+02,1.194000015258789062e+02,1.220199966430664062e+02,1.211399993896484375e+02,1.192699966430664062e+02,1.172600021362304688e+02,1.131100006103515625e+02,1.130999984741210938e+02,1.131100006103515625e+02,1.179800033569335938e+02,1.160400009155273438e+02,1.189499969482421875e+02,1.248399963378906250e+02,1.270199966430664062e+02,1.259700012207031250e+02,1.270100021362304688e+02,1.250699996948242188e+02,1.253300018310546875e+02,1.270599975585937500e+02,1.222399978637695312e+02,1.236699981689453125e+02,1.220100021362304688e+02,1.202399978637695312e+02,1.220599975585937500e+02,1.209899978637695312e+02,1.193199996948242188e+02,1.202399978637695312e+02,1.200699996948242188e+02,1.231200027465820312e+02,1.233399963378906250e+02,1.194100036621093750e+02,1.201800003051757812e+02,1.221399993896484375e+02,1.235800018310546875e+02,1.220400009155273438e+02,1.163600006103515625e+02,1.095599975585937500e+02,1.094700012207031250e+02,1.080400009155273438e+02,1.035699996948242188e+02,1.097200012207031250e+02,1.097900009155273438e+02,1.130299987792968750e+02,1.120599975585937500e+02,1.099499969482421875e+02,1.111600036621093750e+02,1.114300003051757812e+02,1.093899993896484375e+02,1.097699966430664062e+02,1.060699996948242188e+02,1.074199981689453125e+02,1.065000000000000000e+02,1.086200027465820312e+02,1.081399993896484375e+02,1.062399978637695312e+02,1.068899993896484375e+02,1.078899993896484375e+02,1.075500030517578125e+02,1.085699996948242188e+02,1.104400024414062500e+02,1.078600006103515625e+02,1.131800003051757812e+02,1.183000030517578125e+02,1.190100021362304688e+02,1.234100036621093750e+02,1.267399978637695312e+02,1.252500000000000000e+02,1.227399978637695312e+02,1.231500015258789062e+02,1.249700012207031250e+02,1.271299972534179688e+02,1.298500061035156250e+02,1.265500030517578125e+02,1.283000030517578125e+02,1.322700042724609375e+02,1.338899993896484375e+02,1.360000000000000000e+02,1.409499969482421875e+02,1.503999938964843750e+02,1.488200073242187500e+02,1.469199981689453125e+02,1.515099945068359375e+02,1.483600006103515625e+02,1.499100036621093750e+02,1.502700042724609375e+02,1.562700042724609375e+02,1.563899993896484375e+02,1.556499938964843750e+02,1.526000061035156250e+02,1.528699951171875000e+02,1.559400024414062500e+02,1.610000000000000000e+02,1.575800018310546875e+02,1.609900054931640625e+02,1.609900054931640625e+02,1.582400054931640625e+02,1.592200012207031250e+02,1.572100067138671875e+02,1.568399963378906250e+02,1.551300048828125000e+02,1.573600006103515625e+02,1.570599975585937500e+02,1.558899993896484375e+02,1.560800018310546875e+02,1.637899932861328125e+02,1.669499969482421875e+02,1.600099945068359375e+02,1.671399993896484375e+02,1.708899993896484375e+02,1.834199981689453125e+02,2.027500000000000000e+02,1.993800048828125000e+02,1.970500030517578125e+02,1.971000061035156250e+02,2.070099945068359375e+02,2.044600067138671875e+02,1.988899993896484375e+02,1.945099945068359375e+02,1.928999938964843750e+02,1.888300018310546875e+02,1.957599945068359375e+02,1.944100036621093750e+02,1.992599945068359375e+02,1.988000030517578125e+02,2.038000030517578125e+02,2.042500000000000000e+02,1.999400024414062500e+02,1.964600067138671875e+02,1.961600036621093750e+02,1.909100036621093750e+02,1.893200073242187500e+02,1.960899963378906250e+02,1.954400024414062500e+02,1.936499938964843750e+02,1.904799957275390625e+02,1.907400054931640625e+02,1.933999938964843750e+02,1.931300048828125000e+02,1.911999969482421875e+02,1.905899963378906250e+02,1.984600067138671875e+02,1.989499969482421875e+02,1.978099975585937500e+02,1.983399963378906250e+02,1.959100036621093750e+02,1.939400024414062500e+02,1.862299957275390625e+02,1.848999938964843750e+02,1.829400024414062500e+02,1.748500061035156250e+02,1.796900024414062500e+02,1.852500000000000000e+02,1.864100036621093750e+02,1.874700012207031250e+02,1.856999969482421875e+02,1.854499969482421875e+02,1.839199981689453125e+02,1.838899993896484375e+02,1.857400054931640625e+02,1.846000061035156250e+02,1.873800048828125000e+02,1.950399932861328125e+02,1.912700042724609375e+02,1.909100036621093750e+02,1.934900054931640625e+02,1.952500000000000000e+02,1.898800048828125000e+02,1.852299957275390625e+02,1.805800018310546875e+02,1.832500000000000000e+02,1.838399963378906250e+02,1.815800018310546875e+02,1.819199981689453125e+02,1.841999969482421875e+02,1.873600006103515625e+02,1.860800018310546875e+02,1.929100036621093750e+02,1.968800048828125000e+02,1.927100067138671875e+02,1.906300048828125000e+02,1.924799957275390625e+02,1.891999969482421875e+02,1.950500030517578125e+02,1.938600006103515625e+02,1.921399993896484375e+02,1.886699981689453125e+02,1.871499938964843750e+02,1.890899963378906250e+02,1.905099945068359375e+02,1.902599945068359375e+02,1.930399932861328125e+02,1.968600006103515625e+02,1.997299957275390625e+02,1.925000000000000000e+02,1.935200042724609375e+02,1.983200073242187500e+02,1.953699951171875000e+02,1.978899993896484375e+02,1.936399993896484375e+02,1.853500061035156250e+02,1.739299926757812500e+02,1.791399993896484375e+02,1.768800048828125000e+02,1.774600067138671875e+02,1.763399963378906250e+02,1.751000061035156250e+02,1.763699951171875000e+02,1.807299957275390625e+02,1.799499969482421875e+02,1.835500030517578125e+02,1.850800018310546875e+02,1.850800018310546875e+02,1.835599975585937500e+02,1.838600006103515625e+02,1.912799987792968750e+02,1.863000030517578125e+02,1.863300018310546875e+02,1.861399993896484375e+02,1.841600036621093750e+02,1.808699951171875000e+02,1.830700073242187500e+02,1.861399993896484375e+02,1.897799987792968750e+02,1.898399963378906250e+02,1.878899993896484375e+02,1.845800018310546875e+02,1.907599945068359375e+02,1.905299987792968750e+02,1.869100036621093750e+02,1.877899932861328125e+02,1.927700042724609375e+02,1.967899932861328125e+02,1.925500030517578125e+02,1.900800018310546875e+02,1.955700073242187500e+02,1.972799987792968750e+02,1.928899993896484375e+02,1.941699981689453125e+02,1.995800018310546875e+02,2.153899993896484375e+02,2.159600067138671875e+02,2.191999969482421875e+02,2.185599975585937500e+02,2.189799957275390625e+02,2.241999969482421875e+02,2.218300018310546875e+02,2.171600036621093750e+02,2.216100006103515625e+02,2.203300018310546875e+02,2.191900024414062500e+02,2.192899932861328125e+02,2.143000030517578125e+02,2.171600036621093750e+02,2.259499969482421875e+02,2.242500000000000000e+02,2.235000000000000000e+02,2.223999938964843750e+02,2.198500061035156250e+02,2.221499938964843750e+02,2.193500061035156250e+02,2.186499938964843750e+02,2.191000061035156250e+02,2.196000061035156250e+02,2.194499969482421875e+02,2.180500030517578125e+02,2.078500061035156250e+02,2.039499969482421875e+02,2.066999969482421875e+02,2.066000061035156250e+02,2.091999969482421875e+02,2.073000030517578125e+02,2.031000061035156250e+02,2.098999938964843750e+02,2.050000000000000000e+02,2.076999969482421875e+02,2.092500000000000000e+02,2.156499938964843750e+02,2.126499938964843750e+02,2.071999969482421875e+02,2.048000030517578125e+02,2.066999969482421875e+02,1.991999969482421875e+02,1.898999938964843750e+02,1.920000000000000000e+02,1.767500000000000000e+02,1.771499938964843750e+02,1.720000000000000000e+02,1.705000000000000000e+02,1.668000030517578125e+02,1.666999969482421875e+02,1.692500000000000000e+02,1.663500061035156250e+02,1.676999969482421875e+02,1.668500061035156250e+02,1.683000030517578125e+02,1.653999938964843750e+02,1.671499938964843750e+02,1.636499938964843750e+02,1.618000030517578125e+02,1.601000061035156250e+02,1.597500000000000000e+02,1.661499938964843750e+02,1.658999938964843750e+02,1.693000030517578125e+02,1.646000061035156250e+02,1.637500000000000000e+02,1.613500061035156250e+02,1.635000000000000000e+02,1.633000030517578125e+02,1.661999969482421875e+02,1.661499938964843750e+02,1.673999938964843750e+02,1.676499938964843750e+02,1.686499938964843750e+02,1.619499969482421875e+02,1.629499969482421875e+02,1.631499938964843750e+02,1.616000061035156250e+02,1.555000000000000000e+02,1.488500061035156250e+02,1.470500030517578125e+02,1.485500030517578125e+02,1.443999938964843750e+02,1.516999969482421875e+02,1.488000030517578125e+02,1.503000030517578125e+02,1.526499938964843750e+02,1.618500061035156250e+02,1.634499969482421875e+02,1.656499938964843750e+02,1.668500061035156250e+02,1.618999938964843750e+02,1.632500000000000000e+02,1.603000030517578125e+02,1.609499969482421875e+02,1.615500030517578125e+02,1.600000000000000000e+02,1.578000030517578125e+02,1.596000061035156250e+02,1.611999969482421875e+02,1.599499969482421875e+02,1.596499938964843750e+02,1.666000061035156250e+02,1.659499969482421875e+02,1.599499969482421875e+02,1.561499938964843750e+02,1.456499938964843750e+02,1.488500061035156250e+02,1.431499938964843750e+02,1.452500000000000000e+02,1.502500000000000000e+02,1.473999938964843750e+02,1.486499938964843750e+02,1.499499969482421875e+02,1.503999938964843750e+02,1.487500000000000000e+02,1.498999938964843750e+02,1.510500030517578125e+02,1.503500061035156250e+02,1.528500061035156250e+02,1.556000061035156250e+02,1.533999938964843750e+02,1.538999938964843750e+02,1.515500030517578125e+02,1.508000030517578125e+02,1.450000000000000000e+02,1.431999969482421875e+02,1.383000030517578125e+02,1.362500000000000000e+02,1.377500000000000000e+02,1.326000061035156250e+02,1.321499938964843750e+02,1.303500061035156250e+02,1.328000030517578125e+02,1.323500061035156250e+02,1.319499969482421875e+02,1.336499938964843750e+02,1.378000030517578125e+02,1.429499969482421875e+02,1.385000000000000000e+02,1.382500000000000000e+02,1.361000061035156250e+02,1.370000000000000000e+02,1.391499938964843750e+02,1.407500000000000000e+02,1.415500030517578125e+02,1.422500000000000000e+02,1.439499969482421875e+02,1.453500061035156250e+02,1.426999969482421875e+02,1.440500030517578125e+02,1.450000000000000000e+02,1.453000030517578125e+02,1.446999969482421875e+02,1.436499938964843750e+02,1.441000061035156250e+02,1.448000030517578125e+02,1.414499969482421875e+02,1.383000030517578125e+02,1.391499938964843750e+02,1.397500000000000000e+02,1.391999969482421875e+02,1.353000030517578125e+02,1.420000000000000000e+02,1.375500030517578125e+02,1.498999938964843750e+02,1.508999938964843750e+02,1.551000061035156250e+02,1.590000000000000000e+02,1.590500030517578125e+02,1.618999938964843750e+02,1.598999938964843750e+02,1.591499938964843750e+02,1.561999969482421875e+02,1.528500061035156250e+02,1.528500061035156250e+02,1.662500000000000000e+02,1.730500030517578125e+02,1.705000000000000000e+02,1.680500030517578125e+02,1.588500061035156250e+02,1.596000061035156250e+02,1.423999938964843750e+02,1.445500030517578125e+02,1.423999938964843750e+02,1.460500030517578125e+02,1.431999969482421875e+02,1.448500061035156250e+02,1.348000030517578125e+02,1.296499938964843750e+02,1.309499969482421875e+02,1.303999938964843750e+02,1.280000000000000000e+02,1.328500061035156250e+02,1.353000030517578125e+02,1.340000000000000000e+02,1.343000030517578125e+02,1.371499938964843750e+02,1.353000030517578125e+02,1.363500061035156250e+02,1.387500000000000000e+02,1.400000000000000000e+02,1.345500030517578125e+02,1.355500030517578125e+02,1.356999969482421875e+02,1.348999938964843750e+02,1.353000030517578125e+02,1.334499969482421875e+02,1.325500030517578125e+02,1.362500000000000000e+02,1.368500061035156250e+02,1.390000000000000000e+02,1.391000061035156250e+02,1.381000061035156250e+02,1.377500000000000000e+02,1.367500000000000000e+02,1.356499938964843750e+02,1.373999938964843750e+02,1.383000030517578125e+02,1.371000061035156250e+02,1.381000061035156250e+02,1.356000061035156250e+02,1.355500030517578125e+02,1.340500030517578125e+02,1.343999938964843750e+02,1.305000000000000000e+02,1.290000000000000000e+02,1.283999938964843750e+02,1.295000000000000000e+02,1.302500000000000000e+02,1.312500000000000000e+02,1.296000061035156250e+02,1.328000030517578125e+02,1.352500000000000000e+02,1.337500000000000000e+02,1.368500061035156250e+02,1.403000030517578125e+02,1.410000000000000000e+02,1.363000030517578125e+02,1.391499938964843750e+02,1.394499969482421875e+02,1.391999969482421875e+02,1.381499938964843750e+02,1.396999969482421875e+02,1.443000030517578125e+02,1.446499938964843750e+02,1.440000000000000000e+02,1.396000061035156250e+02,1.368500061035156250e+02,1.345500030517578125e+02,1.340000000000000000e+02,1.321499938964843750e+02,1.304499969482421875e+02,1.295000000000000000e+02,1.230000000000000000e+02,1.246999969482421875e+02,1.219499969482421875e+02,1.212500000000000000e+02,1.226999969482421875e+02,1.220500030517578125e+02,1.226500015258789062e+02,1.206999969482421875e+02,1.213000030517578125e+02,1.201999969482421875e+02,1.204499969482421875e+02,1.201500015258789062e+02,1.177500000000000000e+02,1.156500015258789062e+02,1.176500015258789062e+02,1.130000000000000000e+02,1.109000015258789062e+02,1.099499969482421875e+02,1.050500030517578125e+02,1.051500015258789062e+02,1.029499969482421875e+02,9.969999694824218750e+01,9.815000152587890625e+01,9.784999847412109375e+01,9.209999847412109375e+01,9.134999847412109375e+01,9.294999694824218750e+01,8.759999847412109375e+01,8.894999694824218750e+01,9.255000305175781250e+01,9.184999847412109375e+01,9.394999694824218750e+01,9.140000152587890625e+01,9.115000152587890625e+01,9.009999847412109375e+01,8.950000000000000000e+01,8.944999694824218750e+01,9.094999694824218750e+01,9.465000152587890625e+01,9.434999847412109375e+01,8.784999847412109375e+01,7.994999694824218750e+01,7.675000000000000000e+01,7.400000000000000000e+01,7.680000305175781250e+01,7.250000000000000000e+01,7.259999847412109375e+01,7.244999694824218750e+01,7.615000152587890625e+01,7.565000152587890625e+01,7.269999694824218750e+01,7.219999694824218750e+01,7.180000305175781250e+01,7.250000000000000000e+01,7.130000305175781250e+01,7.365000152587890625e+01,7.855000305175781250e+01,7.909999847412109375e+01,8.300000000000000000e+01,8.155000305175781250e+01,8.275000000000000000e+01,8.175000000000000000e+01,8.190000152587890625e+01,8.234999847412109375e+01,8.340000152587890625e+01,8.284999847412109375e+01,8.280000305175781250e+01,8.434999847412109375e+01,8.650000000000000000e+01,8.590000152587890625e+01,8.475000000000000000e+01,8.225000000000000000e+01,8.194999694824218750e+01,8.555000305175781250e+01,8.469999694824218750e+01,8.780000305175781250e+01,8.684999847412109375e+01,8.284999847412109375e+01,8.130000305175781250e+01,8.090000152587890625e+01,8.155000305175781250e+01,8.305000305175781250e+01,8.344999694824218750e+01,8.455000305175781250e+01,8.250000000000000000e+01,8.425000000000000000e+01,8.855000305175781250e+01,9.005000305175781250e+01,8.915000152587890625e+01,9.015000152587890625e+01,9.009999847412109375e+01,8.819999694824218750e+01,8.709999847412109375e+01,8.425000000000000000e+01,8.284999847412109375e+01,8.125000000000000000e+01,8.159999847412109375e+01,8.084999847412109375e+01,8.269999694824218750e+01,8.259999847412109375e+01,7.950000000000000000e+01,7.950000000000000000e+01,7.755000305175781250e+01,7.490000152587890625e+01,7.380000305175781250e+01,7.619999694824218750e+01,7.405000305175781250e+01,7.334999847412109375e+01,7.215000152587890625e+01,7.194999694824218750e+01,7.400000000000000000e+01,7.465000152587890625e+01,7.665000152587890625e+01,7.719999694824218750e+01,7.909999847412109375e+01,7.675000000000000000e+01,7.744999694824218750e+01,7.615000152587890625e+01,7.700000000000000000e+01,7.769999694824218750e+01,8.075000000000000000e+01,8.209999847412109375e+01,8.394999694824218750e+01,8.294999694824218750e+01,8.950000000000000000e+01,9.040000152587890625e+01,9.259999847412109375e+01,9.450000000000000000e+01,9.630000305175781250e+01,9.715000152587890625e+01,9.680000305175781250e+01,9.925000000000000000e+01,1.021500015258789062e+02,1.041999969482421875e+02,1.041999969482421875e+02,1.044499969482421875e+02,1.058000030517578125e+02,1.052500000000000000e+02,1.127500000000000000e+02,1.139000015258789062e+02,1.169499969482421875e+02,1.175999984741210938e+02,1.272500000000000000e+02,1.263000030517578125e+02,1.249499969482421875e+02,1.328000030517578125e+02,1.360000000000000000e+02,1.325000000000000000e+02,1.313999938964843750e+02,1.293999938964843750e+02,1.236999969482421875e+02,1.202500000000000000e+02,1.301499938964843750e+02,1.294499969482421875e+02,1.327500000000000000e+02,1.290000000000000000e+02,1.234499969482421875e+02,1.222500000000000000e+02,1.229000015258789062e+02,1.215500030517578125e+02,1.224000015258789062e+02,1.234499969482421875e+02,1.229000015258789062e+02,1.240999984741210938e+02,1.197500000000000000e+02,1.162500000000000000e+02,1.228000030517578125e+02,1.228000030517578125e+02,1.249499969482421875e+02,1.265500030517578125e+02,1.281499938964843750e+02,1.275999984741210938e+02,1.266500015258789062e+02,1.263000030517578125e+02,1.257500000000000000e+02,1.226999969482421875e+02,1.230500030517578125e+02,1.270500030517578125e+02,1.274000015258789062e+02,1.257500000000000000e+02,1.261500015258789062e+02,1.326999969482421875e+02,1.392500000000000000e+02,1.425000000000000000e+02,1.448999938964843750e+02,1.371999969482421875e+02,1.418500061035156250e+02,1.386999969482421875e+02,1.378500061035156250e+02,1.383000030517578125e+02,1.376499938964843750e+02,1.358000030517578125e+02,1.410500030517578125e+02,1.393500061035156250e+02,1.400500030517578125e+02,1.397500000000000000e+02,1.464499969482421875e+02,1.368000030517578125e+02,1.406499938964843750e+02,1.436000061035156250e+02,1.458500061035156250e+02,1.443000030517578125e+02,1.418500061035156250e+02,1.432500000000000000e+02,1.443999938964843750e+02,1.379499969482421875e+02,1.390000000000000000e+02,1.366499938964843750e+02,1.406499938964843750e+02,1.408500061035156250e+02,1.453999938964843750e+02,1.475500030517578125e+02,1.470000000000000000e+02,1.463500061035156250e+02,1.440000000000000000e+02,1.419499969482421875e+02,1.438999938964843750e+02,1.435000000000000000e+02,1.367500000000000000e+02,1.331499938964843750e+02,1.316000061035156250e+02,1.402500000000000000e+02,1.406000061035156250e+02,1.424499969482421875e+02,1.593500061035156250e+02,1.556499938964843750e+02,1.545500030517578125e+02,1.488000030517578125e+02,1.476499938964843750e+02,1.496999969482421875e+02,1.365000000000000000e+02,1.374499969482421875e+02,1.375500030517578125e+02,1.380000000000000000e+02,1.403000030517578125e+02,1.371499938964843750e+02,1.361999969482421875e+02,1.381999969482421875e+02,1.363000030517578125e+02,1.339499969482421875e+02,1.356499938964843750e+02,1.343000030517578125e+02,1.316999969482421875e+02,1.330500030517578125e+02,1.351999969482421875e+02,1.308999938964843750e+02,1.294499969482421875e+02,1.270500030517578125e+02,1.262500000000000000e+02,1.251500015258789062e+02,1.244000015258789062e+02,1.215999984741210938e+02,1.205500030517578125e+02,1.193499984741210938e+02,1.199499969482421875e+02,1.150999984741210938e+02,1.160999984741210938e+02,1.138499984741210938e+02,1.133000030517578125e+02,1.155999984741210938e+02,1.156500015258789062e+02,1.181999969482421875e+02,1.151999969482421875e+02,1.176500015258789062e+02,1.191500015258789062e+02,1.196999969482421875e+02,1.193499984741210938e+02,1.236500015258789062e+02,1.258000030517578125e+02,1.250999984741210938e+02,1.283500061035156250e+02,1.302500000000000000e+02,1.303999938964843750e+02,1.321000061035156250e+02,1.280500030517578125e+02,1.296000061035156250e+02,1.315000000000000000e+02,1.330500030517578125e+02,1.378000030517578125e+02,1.376999969482421875e+02,1.359499969482421875e+02,1.403500061035156250e+02,1.425500030517578125e+02,1.500000000000000000e+02,1.496499938964843750e+02,1.518000030517578125e+02,1.498000030517578125e+02,1.447500000000000000e+02,1.451999969482421875e+02,1.423999938964843750e+02,1.441000061035156250e+02,1.398000030517578125e+02,1.408500061035156250e+02,1.401999969482421875e+02,1.427500000000000000e+02,1.437500000000000000e+02,1.420500030517578125e+02,1.403999938964843750e+02,1.393500061035156250e+02,1.413500061035156250e+02,1.426000061035156250e+02,1.391999969482421875e+02,1.396499938964843750e+02,1.415000000000000000e+02,1.416499938964843750e+02,1.409499969482421875e+02,1.413500061035156250e+02,1.414499969482421875e+02,1.436499938964843750e+02,1.452500000000000000e+02,1.480000000000000000e+02,1.448500061035156250e+02,1.451000061035156250e+02,1.425500030517578125e+02,1.368999938964843750e+02,1.358000030517578125e+02,1.413000030517578125e+02,1.467500000000000000e+02,1.477500000000000000e+02,1.488999938964843750e+02,1.523999938964843750e+02,1.506999969482421875e+02,1.499499969482421875e+02,1.511499938964843750e+02,1.512500000000000000e+02,1.488999938964843750e+02,1.521999969482421875e+02,1.581999969482421875e+02,1.588000030517578125e+02,1.558500061035156250e+02,1.588500061035156250e+02,1.561000061035156250e+02,1.538500061035156250e+02,1.551499938964843750e+02,1.550500030517578125e+02,1.555000000000000000e+02,1.611000061035156250e+02,1.661999969482421875e+02,1.646999969482421875e+02,1.688999938964843750e+02,1.707500000000000000e+02,1.742500000000000000e+02,1.794499969482421875e+02,1.746499938964843750e+02,1.760500030517578125e+02,1.735500030517578125e+02,1.720500030517578125e+02,1.720500030517578125e+02,1.688500061035156250e+02,1.669499969482421875e+02,1.745500030517578125e+02,1.650500030517578125e+02,1.586000061035156250e+02,1.553999938964843750e+02,1.510500030517578125e+02,1.495000000000000000e+02,1.475000000000000000e+02,1.505000000000000000e+02,1.509499969482421875e+02,1.453999938964843750e+02,1.466499938964843750e+02,1.501000061035156250e+02,1.514499969482421875e+02,1.528500061035156250e+02,1.533000030517578125e+02,1.493999938964843750e+02,1.520500030517578125e+02,1.513999938964843750e+02,1.520500030517578125e+02,1.481499938964843750e+02,1.486499938964843750e+02,1.518500061035156250e+02,1.476000061035156250e+02,1.474499969482421875e+02,1.473999938964843750e+02,1.438999938964843750e+02,1.461999969482421875e+02,1.455500030517578125e+02,1.438500061035156250e+02,1.371000061035156250e+02,1.364499969482421875e+02,1.376999969482421875e+02,1.371499938964843750e+02,1.390500030517578125e+02,1.366499938964843750e+02,1.370500030517578125e+02,1.433000030517578125e+02,1.441499938964843750e+02,1.532500000000000000e+02,1.493999938964843750e+02,1.521000061035156250e+02,1.521499938964843750e+02,1.536000061035156250e+02,1.528999938964843750e+02,1.548999938964843750e+02,1.583500061035156250e+02,1.566999969482421875e+02,1.581499938964843750e+02,1.613000030517578125e+02,1.629499969482421875e+02,1.588000030517578125e+02,1.543500061035156250e+02,1.589499969482421875e+02,1.621999969482421875e+02,1.575000000000000000e+02,1.588999938964843750e+02,1.493999938964843750e+02,1.510000000000000000e+02,1.518000030517578125e+02,1.488000030517578125e+02,1.481000061035156250e+02,1.433999938964843750e+02,1.401499938964843750e+02,1.431000061035156250e+02,1.475500030517578125e+02,1.465500030517578125e+02,1.423000030517578125e+02,1.378000030517578125e+02,1.378999938964843750e+02,1.423999938964843750e+02,1.440000000000000000e+02,1.448999938964843750e+02,1.410500030517578125e+02,1.423000030517578125e+02,1.436999969482421875e+02,1.443500061035156250e+02,1.426999969482421875e+02,1.435500030517578125e+02,1.388500061035156250e+02,1.393999938964843750e+02,1.379499969482421875e+02,1.381999969482421875e+02,1.414499969482421875e+02,1.428500061035156250e+02,1.451999969482421875e+02,1.446000061035156250e+02,1.446499938964843750e+02,1.441000061035156250e+02,1.453999938964843750e+02,1.419499969482421875e+02,1.378000030517578125e+02,1.376999969482421875e+02,1.369499969482421875e+02,1.328000030517578125e+02,1.311499938964843750e+02,1.290500030517578125e+02,1.296999969482421875e+02,1.301999969482421875e+02,1.323500061035156250e+02,1.368500061035156250e+02,1.370000000000000000e+02,1.368999938964843750e+02,1.316999969482421875e+02,1.336499938964843750e+02,1.350500030517578125e+02,1.337500000000000000e+02,1.345000000000000000e+02,1.308000030517578125e+02,1.296000061035156250e+02,1.308999938964843750e+02,1.381000061035156250e+02,2.018999938964843750e+02,2.131999969482421875e+02,1.962500000000000000e+02,2.039499969482421875e+02,1.966999969482421875e+02,1.988999938964843750e+02,1.973000030517578125e+02
6.773064422607421875e+01,6.763157653808593750e+01,6.802785491943359375e+01,6.835808563232421875e+01,6.692864990234375000e+01,6.803256988525390625e+01,7.010831451416015625e+01,7.068858337402343750e+01,7.321250152587890625e+01,7.321250152587890625e+01,7.555715179443359375e+01,7.443907928466796875e+01,7.582604980468750000e+01,7.656671905517578125e+01,7.618459320068359375e+01,7.595343017578125000e+01,7.349083709716796875e+01,7.325967407226562500e+01,7.623648071289062500e+01,7.711396026611328125e+01,7.665163421630859375e+01,7.606665039062500000e+01,7.699601745605468750e+01,7.650538635253906250e+01,7.597229766845703125e+01,7.459475708007812500e+01,7.350970458984375000e+01,7.307569122314453125e+01,7.372200012207031250e+01,7.362764739990234375e+01,7.291057586669921875e+01,7.442964172363281250e+01,7.516558837890625000e+01,7.545336151123046875e+01,7.601475524902343750e+01,7.711867523193359375e+01,7.910006713867187500e+01,7.898684692382812500e+01,8.066631317138671875e+01,8.187873840332031250e+01,8.318551635742187500e+01,8.478478240966796875e+01,8.509614562988281250e+01,8.498292541503906250e+01,8.598305511474609375e+01,8.652558135986328125e+01,8.671428680419921875e+01,8.412903594970703125e+01,8.394976806640625000e+01,8.632272338867187500e+01,8.757760620117187500e+01,8.832770538330078125e+01,8.870983123779296875e+01,8.855886840820312500e+01,8.916743469238281250e+01,9.033268737792968750e+01,8.936557769775390625e+01,8.729926300048828125e+01,8.643594360351562500e+01,8.526126098632812500e+01,8.844092559814453125e+01,8.713887023925781250e+01,8.594059753417968750e+01,8.720963287353515625e+01,8.596890258789062500e+01,8.386485290527343750e+01,8.194006347656250000e+01,8.367142486572265625e+01,8.149661254882812500e+01,8.348272705078125000e+01,8.345913696289062500e+01,7.837355804443359375e+01,7.649594879150390625e+01,7.909063720703125000e+01,7.836412048339843750e+01,7.836412048339843750e+01,7.876039886474609375e+01,7.863302612304687500e+01,7.987847137451171875e+01,8.010491943359375000e+01,8.219953155517578125e+01,8.320438385009765625e+01,8.461495208740234375e+01,8.620006561279296875e+01,8.586511230468750000e+01,8.414790344238281250e+01,8.250617980957031250e+01,8.459607696533203125e+01,8.496405029296875000e+01,8.558206176757812500e+01,8.809181976318359375e+01,8.642650604248046875e+01,8.456305694580078125e+01,8.620478057861328125e+01,8.596890258789062500e+01,8.419036102294921875e+01,8.302040100097656250e+01,8.369029998779296875e+01,8.360066223144531250e+01,8.474232482910156250e+01,8.572830200195312500e+01,8.744551086425781250e+01,8.758703613281250000e+01,8.464325714111328125e+01,8.705867004394531250e+01,8.887966156005859375e+01,8.797859954833984375e+01,8.558677673339843750e+01,8.589341735839843750e+01,8.417620849609375000e+01,8.197309112548828125e+01,8.410073089599609375e+01,8.478478240966796875e+01,8.417620849609375000e+01,8.561979675292968750e+01,8.539807128906250000e+01,8.601136016845703125e+01,8.662936401367187500e+01,8.881361389160156250e+01,8.870983123779296875e+01,8.742664337158203125e+01,8.590285491943359375e+01,8.803520965576171875e+01,8.716245269775390625e+01,8.667654418945312500e+01,8.560092926025390625e+01,8.428471374511718750e+01,8.570471191406250000e+01,8.550186157226562500e+01,8.505368804931640625e+01,8.503953552246093750e+01,8.352518463134765625e+01,8.618119049072265625e+01,8.336006927490234375e+01,8.367142486572265625e+01,8.204385375976562500e+01,8.160983276367187500e+01,8.087388610839843750e+01,8.158152770996093750e+01,8.263355255126953125e+01,8.293547821044921875e+01,8.299209594726562500e+01,8.337422180175781250e+01,8.195893859863281250e+01,8.182684326171875000e+01,8.192119598388671875e+01,8.092578125000000000e+01,8.152963256835937500e+01,8.187402343750000000e+01,8.177967071533203125e+01,8.046345520019531250e+01,8.269488525390625000e+01,8.407242584228515625e+01,8.276564788818359375e+01,8.319023132324218750e+01,8.437435150146484375e+01,8.445926666259765625e+01,8.453002929687500000e+01,8.525654602050781250e+01,8.380823516845703125e+01,8.547355651855468750e+01,8.681806945800781250e+01,8.763893127441406250e+01,9.006849670410156250e+01,9.075727081298828125e+01,9.070537567138671875e+01,9.156869506835937500e+01,9.139414978027343750e+01,8.950238800048828125e+01,9.196497344970703125e+01,9.269149017333984375e+01,9.314437866210937500e+01,9.271507263183593750e+01,9.276225280761718750e+01,9.109693908691406250e+01,9.133753204345703125e+01,9.279527282714843750e+01,9.399354553222656250e+01,9.497480773925781250e+01,9.232823181152343750e+01,9.090351867675781250e+01,8.834657287597656250e+01,8.662936401367187500e+01,8.796916198730468750e+01,8.888437652587890625e+01,8.846451568603515625e+01,8.831826782226562500e+01,8.684165954589843750e+01,8.631800079345703125e+01,8.502066040039062500e+01,8.581321716308593750e+01,8.441209411621093750e+01,8.325156402587890625e+01,8.840790557861328125e+01,9.068650817871093750e+01,9.032796478271484375e+01,8.990810394287109375e+01,9.027607727050781250e+01,9.199800109863281250e+01,9.447002410888671875e+01,9.209235382080078125e+01,9.051667022705078125e+01,8.723321533203125000e+01,8.713414764404296875e+01,9.344158935546875000e+01,8.567169189453125000e+01,8.189760589599609375e+01,8.123714447021484375e+01,8.216651153564453125e+01,8.151548004150390625e+01,8.200139617919921875e+01,8.222312164306640625e+01,8.324212646484375000e+01,8.118524932861328125e+01,7.840658569335937500e+01,7.726492309570312500e+01,7.911894226074218750e+01,7.684976959228515625e+01,7.932651519775390625e+01,7.614685058593750000e+01,7.240106964111328125e+01,7.278791809082031250e+01,7.032532501220703125e+01,7.085369873046875000e+01,6.991960906982421875e+01,7.293888092041015625e+01,7.243409729003906250e+01,7.101881408691406250e+01,6.949031066894531250e+01,6.979695129394531250e+01,7.296246337890625000e+01,7.195761871337890625e+01,6.869775390625000000e+01,6.890061187744140625e+01,6.743814849853515625e+01,6.689562988281250000e+01,6.863170623779296875e+01,7.003755187988281250e+01,7.125941467285156250e+01,7.121223449707031250e+01,7.059423065185546875e+01,6.801370239257812500e+01,6.884400177001953125e+01,6.874492645263671875e+01,6.948087310791015625e+01,6.902798461914062500e+01,6.959881591796875000e+01,6.662672424316406250e+01,6.619270324707031250e+01,6.505576324462890625e+01,6.847602844238281250e+01,6.756080627441406250e+01,6.988658905029296875e+01,7.047157287597656250e+01,7.112731933593750000e+01,7.197648620605468750e+01,7.517030334472656250e+01,7.642990875244140625e+01,7.650538635253906250e+01,7.798671722412109375e+01,7.832166290283203125e+01,7.622705078125000000e+01,7.651953887939453125e+01,7.844904327392578125e+01,8.165701293945312500e+01,8.121827697753906250e+01,8.097767639160156250e+01,8.230803680419921875e+01,8.369972991943359375e+01,8.298737335205078125e+01,8.290717315673828125e+01,8.328458404541015625e+01,8.283169555664062500e+01,8.138810729980468750e+01,8.247315979003906250e+01,8.527069854736328125e+01,8.669069671630859375e+01,8.691242218017578125e+01,8.790312194824218750e+01,8.774743652343750000e+01,8.786537933349609375e+01,8.816259002685546875e+01,8.897401428222656250e+01,8.946936035156250000e+01,8.856829833984375000e+01,8.897872924804687500e+01,8.660105895996093750e+01,8.793614196777343750e+01,9.146491241455078125e+01,9.213481140136718750e+01,9.243673706054687500e+01,9.351235198974609375e+01,9.224803161621093750e+01,9.195554351806640625e+01,9.278112030029296875e+01,9.202630615234375000e+01,9.163474273681640625e+01,9.423886108398437500e+01,9.429075622558593750e+01,9.707414245605468750e+01,9.702224731445312500e+01,9.748928833007812500e+01,9.576264953613281250e+01,9.804125213623046875e+01,9.736191558837890625e+01,9.761194610595703125e+01,9.680052185058593750e+01,9.481440734863281250e+01,9.712603759765625000e+01,9.639480590820312500e+01,9.685713195800781250e+01,9.745626831054687500e+01,9.856490325927734375e+01,9.781952667236328125e+01,9.823938751220703125e+01,9.665898895263671875e+01,1.005604476928710938e+02,1.031409835815429688e+02,1.032872238159179688e+02,1.033627090454101562e+02,1.053016433715820312e+02,1.060517425537109375e+02,1.062687530517578125e+02,1.046647644042968750e+02,1.042590560913085938e+02,1.064291534423828125e+02,1.066603164672851562e+02,1.070801773071289062e+02,1.073066253662109375e+02,1.063112106323242188e+02,1.111609115600585938e+02,1.151142578125000000e+02,1.155718688964843750e+02,1.140952606201171875e+02,1.164163208007812500e+02,1.178410339355468750e+02,1.182514648437500000e+02,1.184684753417968750e+02,1.204498672485351562e+02,1.220397033691406250e+02,1.227756500244140625e+02,1.239786376953125000e+02,1.283377075195312500e+02,1.274130554199218750e+02,1.261581726074218750e+02,1.262525253295898438e+02,1.270167770385742188e+02,1.277055435180664062e+02,1.172560501098632812e+02,1.113213043212890625e+02,1.158690795898437500e+02,1.153878784179687500e+02,1.193034896850585938e+02,1.196714630126953125e+02,1.159351196289062500e+02,1.147604370117187500e+02,1.142792434692382812e+02,1.145481491088867188e+02,1.175532608032226562e+02,1.180203018188476562e+02,1.166238937377929688e+02,1.175532608032226562e+02,1.183269500732421875e+02,1.193695373535156250e+02,1.173504028320312500e+02,1.174022979736328125e+02,1.144396438598632812e+02,1.108165206909179688e+02,1.072688827514648438e+02,1.085048980712890625e+02,1.154350585937500000e+02,1.152982482910156250e+02,1.140952606201171875e+02,1.153690109252929688e+02,1.162040252685546875e+02,1.152416381835937500e+02,1.155058212280273438e+02,1.107646255493164062e+02,1.106702804565429688e+02,1.109391784667968750e+02,1.090143966674804688e+02,1.073773880004882812e+02,1.135149917602539062e+02,1.114628372192382812e+02,1.129205703735351562e+02,1.128262252807617188e+02,1.129111404418945312e+02,1.136565170288085938e+02,1.130007705688476562e+02,1.115100097656250000e+02,1.106466903686523438e+02,1.039052352905273438e+02,1.059715423583984375e+02,1.066838989257812500e+02,1.043817062377929688e+02,1.043911437988281250e+02,1.018719482421875000e+02,9.986224365234375000e+01,1.027258300781250000e+02,1.008387908935546875e+02,9.804596710205078125e+01,9.931028747558593750e+01,9.514936065673828125e+01,9.079972839355468750e+01,9.352178192138671875e+01,9.100258636474609375e+01,9.438038635253906250e+01,9.284716796875000000e+01,9.216311645507812500e+01,9.253108978271484375e+01,8.939859771728515625e+01,8.698318481445312500e+01,8.627554321289062500e+01,8.758703613281250000e+01,8.987979125976562500e+01,9.266790008544921875e+01,9.704111480712890625e+01,9.690902709960937500e+01,9.563526916503906250e+01,9.191780090332031250e+01,9.307361602783203125e+01,9.368218231201171875e+01,8.777102661132812500e+01,8.744079589843750000e+01,8.827581024169921875e+01,8.944105529785156250e+01,9.329062652587890625e+01,9.338497161865234375e+01,9.257826232910156250e+01,9.132337951660156250e+01,9.428603363037109375e+01,9.564942169189453125e+01,9.517295074462890625e+01,9.769686126708984375e+01,9.937633514404296875e+01,1.013907470703125000e+02,1.000132064819335938e+02,1.068914794921875000e+02,1.074764556884765625e+02,1.081322097778320312e+02,1.036740722656250000e+02,1.042826385498046875e+02,1.058866271972656250e+02,1.064999160766601562e+02,1.055941314697265625e+02,1.020417785644531250e+02,1.059479522705078125e+02,1.060045623779296875e+02,1.084294128417968750e+02,1.137650222778320312e+02,1.157369842529296875e+02,1.211905364990234375e+02,1.253090057373046875e+02,1.250872726440429688e+02,1.270733871459960938e+02,1.249834899902343750e+02,1.232049484252929688e+02,1.212282714843750000e+02,1.225067443847656250e+02,1.232238235473632812e+02,1.247287368774414062e+02,1.249929199218750000e+02,1.276017608642578125e+02,1.300266113281250000e+02,1.327203521728515625e+02,1.355131835937500000e+02,1.309795684814453125e+02,1.283565673828125000e+02,1.280121917724609375e+02,1.264082031250000000e+02,1.256628265380859375e+02,1.216575775146484375e+02,1.239833526611328125e+02,1.248891372680664062e+02,1.243937835693359375e+02,1.294888000488281250e+02,1.344705963134765625e+02,1.363906555175781250e+02,1.373577575683593750e+02,1.366689910888671875e+02,1.375134429931640625e+02,1.365463409423828125e+02,1.387305908203125000e+02,1.439152374267578125e+02,1.444341735839843750e+02,1.493074493408203125e+02,1.475100555419921875e+02,1.459438018798828125e+02,1.462598876953125000e+02,1.482507171630859375e+02,1.463023376464843750e+02,1.455239410400390625e+02,1.469486541748046875e+02,1.466278533935546875e+02,1.522370910644531250e+02,1.490574188232421875e+02,1.485998077392578125e+02,1.505481872558593750e+02,1.493970947265625000e+02,1.497603454589843750e+02,1.485998077392578125e+02,1.479723663330078125e+02,1.463259277343750000e+02,1.415328369140625000e+02,1.489819335937500000e+02,1.532749633789062500e+02,1.460806121826171875e+02,1.502792816162109375e+02,1.543600158691406250e+02,1.586860504150390625e+02,1.588181457519531250e+02,1.609599304199218750e+02,1.556432037353515625e+02,1.516473846435546875e+02,1.522182159423828125e+02,1.523691864013671875e+02,1.435661315917968750e+02,1.433679962158203125e+02,1.462881927490234375e+02,1.381078643798828125e+02,1.375606231689453125e+02,1.335129089355468750e+02,1.383437500000000000e+02,1.468731689453125000e+02,1.461325073242187500e+02,1.485950927734375000e+02,1.483497772216796875e+02,1.509161529541015625e+02,1.514916992187500000e+02,1.519398803710937500e+02,1.504396820068359375e+02,1.539684448242187500e+02,1.528598175048828125e+02,1.547845916748046875e+02,1.530579528808593750e+02,1.532419433593750000e+02,1.581199340820312500e+02,1.560158843994140625e+02,1.553554229736328125e+02,1.597758178710937500e+02,1.670031890869140625e+02,1.659983367919921875e+02,1.706121520996093750e+02,1.729662475585937500e+02,1.701970062255859375e+02,1.743720855712890625e+02,1.779480285644531250e+02,1.840526123046875000e+02,1.786556701660156250e+02,1.801558685302734375e+02,1.793019866943359375e+02,1.758015136718750000e+02,1.681967468261718750e+02,1.783018493652343750e+02,1.815192565917968750e+02,1.834723510742187500e+02,1.757118835449218750e+02,1.846423034667968750e+02,1.815664367675781250e+02,1.725227813720703125e+02,1.582709045410156250e+02,1.573415374755859375e+02,1.615968170166015625e+02,1.710508880615234375e+02,1.800237731933593750e+02,1.834723510742187500e+02,1.966250305175781250e+02,1.998235626220703125e+02,1.945728607177734375e+02,1.951342620849609375e+02,1.953890075683593750e+02,2.124573059082031250e+02,2.113722534179687500e+02,2.084001617431640625e+02,2.139386291503906250e+02,2.061262817382812500e+02,2.110797576904296875e+02,2.166040802001953125e+02,2.213641357421875000e+02,2.177740478515625000e+02,2.194252014160156250e+02,2.174721221923828125e+02,2.150850067138671875e+02,2.032957153320312500e+02,2.115185089111328125e+02,2.124054107666015625e+02,2.115609588623046875e+02,2.144858703613281250e+02,2.124856109619140625e+02,2.141603546142578125e+02,2.170381011962890625e+02,2.193591613769531250e+02,2.186515197753906250e+02,2.248929138183593750e+02,2.261242065429687500e+02,2.298982849121093750e+02,2.287566223144531250e+02,2.307710418701171875e+02,2.302568206787109375e+02,2.259024810791015625e+02,2.274404144287109375e+02,2.183778991699218750e+02,2.173589019775390625e+02,2.130753173828125000e+02,2.137263336181640625e+02,2.198450775146484375e+02,2.263836669921875000e+02,2.248127136230468750e+02,2.249778289794921875e+02,2.237087860107421875e+02,2.250533142089843750e+02,2.284075317382812500e+02,2.260817413330078125e+02,2.255722503662109375e+02,2.267233428955078125e+02,2.326014709472656250e+02,2.323703155517578125e+02,2.272517089843750000e+02,2.299596099853515625e+02,2.323184204101562500e+02,2.277989501953125000e+02,2.284122467041015625e+02,2.281999511718750000e+02,2.234540405273437500e+02,2.075887451171875000e+02,2.037155914306640625e+02,2.192883911132812500e+02,2.213405609130859375e+02,2.269167633056640625e+02,2.307700042724609375e+02,2.225099945068359375e+02,2.220650024414062500e+02,2.162250061035156250e+02,2.185549926757812500e+02,2.271499938964843750e+02,2.228350067138671875e+02,2.183099975585937500e+02,2.155200042724609375e+02,2.191450042724609375e+02,2.045249938964843750e+02,2.057400054931640625e+02,2.116950073242187500e+02,2.205149993896484375e+02,2.297949981689453125e+02,2.254949951171875000e+02,2.263650054931640625e+02,2.205650024414062500e+02,2.179299926757812500e+02,2.114700012207031250e+02,2.127550048828125000e+02,2.119850006103515625e+02,2.082550048828125000e+02,2.038699951171875000e+02,2.109700012207031250e+02,1.923399963378906250e+02,1.873950042724609375e+02,1.854149932861328125e+02,1.841799926757812500e+02,1.882400054931640625e+02,1.890800018310546875e+02,1.807899932861328125e+02,1.695700073242187500e+02,1.714349975585937500e+02,1.633399963378906250e+02,1.592200012207031250e+02,1.602850036621093750e+02,1.645650024414062500e+02,1.740200042724609375e+02,1.713600006103515625e+02,1.650449981689453125e+02,1.679649963378906250e+02,1.598849945068359375e+02,1.624499969482421875e+02,1.652550048828125000e+02,1.639100036621093750e+02,1.605350036621093750e+02,1.673350067138671875e+02,1.674799957275390625e+02,1.693500061035156250e+02,1.661849975585937500e+02,1.667899932861328125e+02,1.677050018310546875e+02,1.666000061035156250e+02,1.682850036621093750e+02,1.741199951171875000e+02,1.732200012207031250e+02,1.695899963378906250e+02,1.682700042724609375e+02,1.750099945068359375e+02,1.736649932861328125e+02,1.793500061035156250e+02,1.776349945068359375e+02,1.822149963378906250e+02,1.779199981689453125e+02,1.756199951171875000e+02,1.768249969482421875e+02,1.729799957275390625e+02,1.675700073242187500e+02,1.663350067138671875e+02,1.668000030517578125e+02,1.661100006103515625e+02,1.680700073242187500e+02,1.703999938964843750e+02,1.655449981689453125e+02,1.661549987792968750e+02,1.606999969482421875e+02,1.573249969482421875e+02,1.537700042724609375e+02,1.473300018310546875e+02,1.519299926757812500e+02,1.464299926757812500e+02,1.443350067138671875e+02,1.394100036621093750e+02,1.385399932861328125e+02,1.331649932861328125e+02,1.354250030517578125e+02,1.335149993896484375e+02,1.292799987792968750e+02,1.279100036621093750e+02,1.309499969482421875e+02,1.339700012207031250e+02,1.334550018310546875e+02,1.326399993896484375e+02,1.387050018310546875e+02,1.350899963378906250e+02,1.301000061035156250e+02,1.247500000000000000e+02,1.205049972534179688e+02,1.211949996948242188e+02,1.203150024414062500e+02,1.216250000000000000e+02,1.158300018310546875e+02,1.111449966430664062e+02,1.024649963378906250e+02,1.079250030517578125e+02,1.101549987792968750e+02,1.127500000000000000e+02,1.171750030517578125e+02,1.204449996948242188e+02,1.238499984741210938e+02,1.234250030517578125e+02,1.222249984741210938e+02,1.257699966430664062e+02,1.177799987792968750e+02,1.138750000000000000e+02,1.227050018310546875e+02,1.299700012207031250e+02,1.347449951171875000e+02,1.397700042724609375e+02,1.543800048828125000e+02,1.478350067138671875e+02,1.448750000000000000e+02,1.418049926757812500e+02,1.321000061035156250e+02,1.386649932861328125e+02,1.414750061035156250e+02,1.500299987792968750e+02,1.509100036621093750e+02,1.578800048828125000e+02,1.523699951171875000e+02,1.524100036621093750e+02,1.521849975585937500e+02,1.592599945068359375e+02,1.557550048828125000e+02,1.555249938964843750e+02,1.458200073242187500e+02,1.457749938964843750e+02,1.443800048828125000e+02,1.444850006103515625e+02,1.342250061035156250e+02,1.346250000000000000e+02,1.357449951171875000e+02,1.371450042724609375e+02,1.330899963378906250e+02,1.309450073242187500e+02,1.403600006103515625e+02,1.416000061035156250e+02,1.521349945068359375e+02,1.535249938964843750e+02,1.518549957275390625e+02,1.591549987792968750e+02,1.560549926757812500e+02,1.565099945068359375e+02,1.538450012207031250e+02,1.512299957275390625e+02,1.488899993896484375e+02,1.585500030517578125e+02,1.528650054931640625e+02,1.561349945068359375e+02,1.564600067138671875e+02,1.566699981689453125e+02,1.502749938964843750e+02,1.518600006103515625e+02,1.493800048828125000e+02,1.434199981689453125e+02,1.405000000000000000e+02,1.465650024414062500e+02,1.501450042724609375e+02,1.481399993896484375e+02,1.433999938964843750e+02,1.408000030517578125e+02,1.322149963378906250e+02,1.352149963378906250e+02,1.524949951171875000e+02,1.528399963378906250e+02,1.497100067138671875e+02,1.543899993896484375e+02,1.413950042724609375e+02,1.434199981689453125e+02,1.489250030517578125e+02,1.391600036621093750e+02,1.324299926757812500e+02,1.156350021362304688e+02,1.056600036621093750e+02,1.100749969482421875e+02,1.109499969482421875e+02,1.240550003051757812e+02,1.321150054931640625e+02,1.273700027465820312e+02,1.215350036621093750e+02,1.249250030517578125e+02,1.301549987792968750e+02,1.222750015258789062e+02,1.175500030517578125e+02,1.170100021362304688e+02,1.168099975585937500e+02,1.108300018310546875e+02,1.079499969482421875e+02,1.092549972534179688e+02,1.183150024414062500e+02,1.147300033569335938e+02,1.072149963378906250e+02,1.104250030517578125e+02,1.104250030517578125e+02,1.086849975585937500e+02,1.055950012207031250e+02,1.040250015258789062e+02,1.097450027465820312e+02,1.169300003051757812e+02,1.135599975585937500e+02,1.168249969482421875e+02,1.189199981689453125e+02,1.198150024414062500e+02,1.214649963378906250e+02,1.204400024414062500e+02,1.238150024414062500e+02,1.201250000000000000e+02,1.295850067138671875e+02,1.287649993896484375e+02,1.274349975585937500e+02,1.264000015258789062e+02,1.286399993896484375e+02,1.244250030517578125e+02,1.271699981689453125e+02,1.288849945068359375e+02,1.288249969482421875e+02,1.330000000000000000e+02,1.361199951171875000e+02,1.324199981689453125e+02,1.238700027465820312e+02,1.215899963378906250e+02,1.156849975585937500e+02,1.177200012207031250e+02,1.199800033569335938e+02,1.146750030517578125e+02,1.165500030517578125e+02,1.147399978637695312e+02,1.112300033569335938e+02,1.081949996948242188e+02,1.089049987792968750e+02,1.041750030517578125e+02,1.088600006103515625e+02,1.110449981689453125e+02,1.096849975585937500e+02,1.152200012207031250e+02,1.095650024414062500e+02,1.091299972534179688e+02,1.096900024414062500e+02,1.093899993896484375e+02,1.118349990844726562e+02,1.147549972534179688e+02,1.164049987792968750e+02,1.158850021362304688e+02,1.159499969482421875e+02,1.194000015258789062e+02,1.135999984741210938e+02,1.100350036621093750e+02,1.070800018310546875e+02,1.059550018310546875e+02,1.046600036621093750e+02,1.028249969482421875e+02,1.037750015258789062e+02,1.024150009155273438e+02,1.027099990844726562e+02,9.952500152587890625e+01,9.758499908447265625e+01,9.575499725341796875e+01,9.345500183105468750e+01,9.408499908447265625e+01,8.968000030517578125e+01,9.108999633789062500e+01,9.530500030517578125e+01,9.877999877929687500e+01,9.495999908447265625e+01,9.609500122070312500e+01,9.681999969482421875e+01,9.535500335693359375e+01,1.023450012207031250e+02,1.034649963378906250e+02,1.050049972534179688e+02,1.093799972534179688e+02,1.125350036621093750e+02,1.021999969482421875e+02,1.066549987792968750e+02,1.073949966430664062e+02,1.145350036621093750e+02,1.128949966430664062e+02,1.123899993896484375e+02,1.140400009155273438e+02,1.217900009155273438e+02,1.295599975585937500e+02,1.261699981689453125e+02,1.306349945068359375e+02,1.295950012207031250e+02,1.255350036621093750e+02,1.232600021362304688e+02,1.265699996948242188e+02,1.307799987792968750e+02,1.282149963378906250e+02,1.240000000000000000e+02,1.277699966430664062e+02,1.277699966430664062e+02,1.366199951171875000e+02,1.343650054931640625e+02,1.323699951171875000e+02,1.366950073242187500e+02,1.325149993896484375e+02,1.260699996948242188e+02,1.295449981689453125e+02,1.262149963378906250e+02,1.267850036621093750e+02,1.312250061035156250e+02,1.590050048828125000e+02,1.754450073242187500e+02,1.780200042724609375e+02,1.714299926757812500e+02,1.731699981689453125e+02,1.719850006103515625e+02,1.687949981689453125e+02,1.790549926757812500e+02,1.828899993896484375e+02,1.869100036621093750e+02,1.879799957275390625e+02,1.909499969482421875e+02,1.873200073242187500e+02,1.875899963378906250e+02,1.817899932861328125e+02,1.695099945068359375e+02,1.763300018310546875e+02,1.756750030517578125e+02,1.696250000000000000e+02,1.636999969482421875e+02,1.641999969482421875e+02,1.714100036621093750e+02,1.663399963378906250e+02,1.702200012207031250e+02,1.724349975585937500e+02,1.694750061035156250e+02,1.708350067138671875e+02,1.716499938964843750e+02,1.704299926757812500e+02,1.748950042724609375e+02,1.765099945068359375e+02,1.742050018310546875e+02,1.779799957275390625e+02,1.758899993896484375e+02,1.810650024414062500e+02,1.655000000000000000e+02,1.636349945068359375e+02,1.586999969482421875e+02,1.601950073242187500e+02,1.543600006103515625e+02,1.546100006103515625e+02,1.582599945068359375e+02,1.633899993896484375e+02,1.607350006103515625e+02,1.674649963378906250e+02,1.721150054931640625e+02,1.708399963378906250e+02,1.693549957275390625e+02,1.725899963378906250e+02,1.698500061035156250e+02,1.709550018310546875e+02,1.680500030517578125e+02,1.656450042724609375e+02,1.722799987792968750e+02,1.813999938964843750e+02,1.846499938964843750e+02,1.856600036621093750e+02,1.844700012207031250e+02,1.797200012207031250e+02,1.741849975585937500e+02,1.711900024414062500e+02,1.729700012207031250e+02,1.702400054931640625e+02,1.799049987792968750e+02,1.797400054931640625e+02,1.713049926757812500e+02,1.733800048828125000e+02,1.691100006103515625e+02,1.753600006103515625e+02,1.776750030517578125e+02,1.789600067138671875e+02,1.747350006103515625e+02,1.743500061035156250e+02,1.754199981689453125e+02,1.781549987792968750e+02,1.743049926757812500e+02,1.733399963378906250e+02,1.735299987792968750e+02,1.747149963378906250e+02,1.763899993896484375e+02,1.815000000000000000e+02,1.894149932861328125e+02,1.894649963378906250e+02,1.879299926757812500e+02,1.918800048828125000e+02,1.956150054931640625e+02,2.009250030517578125e+02,2.089600067138671875e+02,2.106699981689453125e+02,2.142299957275390625e+02,2.172550048828125000e+02,2.142550048828125000e+02,2.158650054931640625e+02,2.139149932861328125e+02,2.090850067138671875e+02,2.195700073242187500e+02,2.209900054931640625e+02,2.131900024414062500e+02,2.158849945068359375e+02,2.101349945068359375e+02,2.115000000000000000e+02,2.066000061035156250e+02,2.172550048828125000e+02,2.172550048828125000e+02,2.269450073242187500e+02,2.330449981689453125e+02,2.453899993896484375e+02,2.465249938964843750e+02,2.385299987792968750e+02,2.325700073242187500e+02,2.353849945068359375e+02,2.305599975585937500e+02,2.202949981689453125e+02,2.218200073242187500e+02,2.195000000000000000e+02,2.191000061035156250e+02,2.103500061035156250e+02,2.163399963378906250e+02,2.138800048828125000e+02,2.204199981689453125e+02,2.318549957275390625e+02,2.368099975585937500e+02,2.379349975585937500e+02,2.295899963378906250e+02,2.298049926757812500e+02,2.344649963378906250e+02,2.351250000000000000e+02,2.330599975585937500e+02,2.280449981689453125e+02,2.335749969482421875e+02,2.320700073242187500e+02,2.304600067138671875e+02,2.322850036621093750e+02,2.252949981689453125e+02,2.242500000000000000e+02,2.238150024414062500e+02,2.292149963378906250e+02,2.307350006103515625e+02,2.353950042724609375e+02,2.327649993896484375e+02,2.325350036621093750e+02,2.307149963378906250e+02,2.294299926757812500e+02,2.295800018310546875e+02,2.265749969482421875e+02,2.248300018310546875e+02,2.180749969482421875e+02,2.152649993896484375e+02,2.165449981689453125e+02,2.144949951171875000e+02,2.146849975585937500e+02,2.166049957275390625e+02,2.209450073242187500e+02,2.218999938964843750e+02,2.220850067138671875e+02,2.225249938964843750e+02,2.269450073242187500e+02,2.291600036621093750e+02,2.291900024414062500e+02,2.305050048828125000e+02,2.292599945068359375e+02,2.286999969482421875e+02,2.267550048828125000e+02,2.203249969482421875e+02,2.177850036621093750e+02,2.157050018310546875e+02,2.143999938964843750e+02,2.156549987792968750e+02,2.172899932861328125e+02,2.159750061035156250e+02,2.123950042724609375e+02,2.090200042724609375e+02,2.093350067138671875e+02,1.987149963378906250e+02,2.003450012207031250e+02,2.058000030517578125e+02,2.021100006103515625e+02,1.977799987792968750e+02,1.997599945068359375e+02,1.948750000000000000e+02,1.896649932861328125e+02,1.935599975585937500e+02,1.951250000000000000e+02,1.909400024414062500e+02,1.917599945068359375e+02,1.893600006103515625e+02,1.920249938964843750e+02,1.952649993896484375e+02,1.938549957275390625e+02,1.903899993896484375e+02,1.913600006103515625e+02,1.911600036621093750e+02,1.920749969482421875e+02,1.914450073242187500e+02,1.975850067138671875e+02,1.988500061035156250e+02,2.019649963378906250e+02,2.032649993896484375e+02,2.046450042724609375e+02,2.070249938964843750e+02,2.043849945068359375e+02,2.036100006103515625e+02,2.045249938964843750e+02,2.045500030517578125e+02,2.015899963378906250e+02,2.016100006103515625e+02,2.026150054931640625e+02,2.029750061035156250e+02,2.058500061035156250e+02,2.041000061035156250e+02,2.047149963378906250e+02,2.050350036621093750e+02,2.072749938964843750e+02,2.094450073242187500e+02,2.082149963378906250e+02,2.078999938964843750e+02,2.103699951171875000e+02,2.137500000000000000e+02,2.124049987792968750e+02,2.112400054931640625e+02,2.094250030517578125e+02,2.106549987792968750e+02,2.092100067138671875e+02,2.092500000000000000e+02,2.054100036621093750e+02,2.046799926757812500e+02,2.031750030517578125e+02,2.098049926757812500e+02,2.105200042724609375e+02,2.222649993896484375e+02,2.255599975585937500e+02,2.252050018310546875e+02,2.216100006103515625e+02,2.235850067138671875e+02,2.274450073242187500e+02,2.297949981689453125e+02,2.300050048828125000e+02,2.281100006103515625e+02,2.285299987792968750e+02,2.309850006103515625e+02,2.226349945068359375e+02,2.306699981689453125e+02,2.286900024414062500e+02,2.323950042724609375e+02,2.315149993896484375e+02,2.222649993896484375e+02,2.251450042724609375e+02,2.276150054931640625e+02,2.214850006103515625e+02,2.263399963378906250e+02,2.271549987792968750e+02,2.243000030517578125e+02,2.154600067138671875e+02,2.172100067138671875e+02,2.215700073242187500e+02,2.235299987792968750e+02,2.268350067138671875e+02,2.210149993896484375e+02,2.258950042724609375e+02,2.286499938964843750e+02,2.341799926757812500e+02,2.287050018310546875e+02,2.284349975585937500e+02,2.272949981689453125e+02,2.327050018310546875e+02,2.338000030517578125e+02,2.344700012207031250e+02,2.363950042724609375e+02,2.361000061035156250e+02,2.345249938964843750e+02,2.372700042724609375e+02,2.386950073242187500e+02,2.354850006103515625e+02,2.349550018310546875e+02,2.356349945068359375e+02,2.300800018310546875e+02,2.301950073242187500e+02,2.294900054931640625e+02,2.302100067138671875e+02,2.261799926757812500e+02,2.265249938964843750e+02,2.272599945068359375e+02,2.313000030517578125e+02,2.303950042724609375e+02,2.356750030517578125e+02,2.368849945068359375e+02,2.399550018310546875e+02,2.428049926757812500e+02,2.464349975585937500e+02,2.439450073242187500e+02,2.441150054931640625e+02,2.456150054931640625e+02,2.448450012207031250e+02,2.437149963378906250e+02,2.477250061035156250e+02,2.494700012207031250e+02,2.408849945068359375e+02,2.435000000000000000e+02,2.470850067138671875e+02,2.473200073242187500e+02,2.503800048828125000e+02,2.581099853515625000e+02,2.603049926757812500e+02,2.594500122070312500e+02,2.646350097656250000e+02,2.620000000000000000e+02,2.649349975585937500e+02,2.631650085449218750e+02,2.603599853515625000e+02,2.783999938964843750e+02,2.849400024414062500e+02,2.820249938964843750e+02,2.818150024414062500e+02,2.814899902343750000e+02,2.805700073242187500e+02,2.783649902343750000e+02,2.822600097656250000e+02,2.846950073242187500e+02,2.823699951171875000e+02,2.865100097656250000e+02,2.803099975585937500e+02,2.801300048828125000e+02,2.764849853515625000e+02,2.776799926757812500e+02,2.758099975585937500e+02,2.773500061035156250e+02,2.858750000000000000e+02,2.835549926757812500e+02,2.894200134277343750e+02,2.982500000000000000e+02,3.147250061035156250e+02,3.113699951171875000e+02,3.060650024414062500e+02,3.100050048828125000e+02,3.093999938964843750e+02,3.107550048828125000e+02,3.104249877929687500e+02,3.147749938964843750e+02,3.140549926757812500e+02,3.144299926757812500e+02,3.179899902343750000e+02,3.190249938964843750e+02,3.194249877929687500e+02,3.233200073242187500e+02,3.261199951171875000e+02,3.256350097656250000e+02,3.249599914550781250e+02,3.232099914550781250e+02,3.216650085449218750e+02,3.244899902343750000e+02,3.259200134277343750e+02,3.231799926757812500e+02,3.304899902343750000e+02,3.262699890136718750e+02,3.164700012207031250e+02,3.167099914550781250e+02,3.121499938964843750e+02,3.094450073242187500e+02,3.196400146484375000e+02,3.201099853515625000e+02,3.240050048828125000e+02,3.180450134277343750e+02,3.193450012207031250e+02,3.177550048828125000e+02,3.151199951171875000e+02,3.195799865722656250e+02,3.202000122070312500e+02,3.272049865722656250e+02,3.434899902343750000e+02,3.422650146484375000e+02,3.271900024414062500e+02,3.213500061035156250e+02,3.174849853515625000e+02,3.030400085449218750e+02,3.164150085449218750e+02,3.081549987792968750e+02,3.064500122070312500e+02,2.991799926757812500e+02,3.038599853515625000e+02,2.952600097656250000e+02,2.854100036621093750e+02,2.826099853515625000e+02,2.858850097656250000e+02,2.879750061035156250e+02,2.994100036621093750e+02,3.105100097656250000e+02,3.105100097656250000e+02,3.071300048828125000e+02,2.952850036621093750e+02,2.865400085449218750e+02,2.865400085449218750e+02,2.686199951171875000e+02,2.736549987792968750e+02,2.747149963378906250e+02,2.792699890136718750e+02,2.696050109863281250e+02,2.761849975585937500e+02,2.703649902343750000e+02,2.743599853515625000e+02,2.744949951171875000e+02,2.749150085449218750e+02,2.754899902343750000e+02,2.751849975585937500e+02,2.727049865722656250e+02,2.727049865722656250e+02,2.749500122070312500e+02,2.811050109863281250e+02,2.820849914550781250e+02,2.733599853515625000e+02,2.697300109863281250e+02,2.697300109863281250e+02,2.599849853515625000e+02,2.547799987792968750e+02,2.611799926757812500e+02,2.664750061035156250e+02,2.560650024414062500e+02,2.502250061035156250e+02,2.516450042724609375e+02,2.556349945068359375e+02,2.508699951171875000e+02,2.508699951171875000e+02,2.597950134277343750e+02,2.693099975585937500e+02,2.679249877929687500e+02,2.653649902343750000e+02,2.618550109863281250e+02,2.641050109863281250e+02,2.595750122070312500e+02,2.573349914550781250e+02,2.652550048828125000e+02,2.646700134277343750e+02,2.662699890136718750e+02,2.638699951171875000e+02,2.590899963378906250e+02,2.496649932861328125e+02,2.584649963378906250e+02,2.691199951171875000e+02,2.728399963378906250e+02,2.752950134277343750e+02,2.779349975585937500e+02,2.755299987792968750e+02,2.791499938964843750e+02,2.727049865722656250e+02,2.622300109863281250e+02,2.530950012207031250e+02,2.583900146484375000e+02,2.632000122070312500e+02,2.706900024414062500e+02,2.690000000000000000e+02,2.700199890136718750e+02,2.622799987792968750e+02,2.644549865722656250e+02,2.632550048828125000e+02,2.589700012207031250e+02,2.571549987792968750e+02,2.600100097656250000e+02,2.563450012207031250e+02,2.642850036621093750e+02,2.618099975585937500e+02,2.590650024414062500e+02,2.582699890136718750e+02,2.620950012207031250e+02,2.646700134277343750e+02,2.651700134277343750e+02,2.709450073242187500e+02,2.747300109863281250e+02,2.768649902343750000e+02,2.859249877929687500e+02,2.767900085449218750e+02,2.719500122070312500e+02,2.762349853515625000e+02,2.793900146484375000e+02,2.796799926757812500e+02,2.808349914550781250e+02,2.778999938964843750e+02,2.779100036621093750e+02,2.819400024414062500e+02,2.803299865722656250e+02,2.752950134277343750e+02,2.738550109863281250e+02,2.795050048828125000e+02,2.860350036621093750e+02,2.919349975585937500e+02,2.934299926757812500e+02,2.910249938964843750e+02,2.858949890136718750e+02,2.805599975585937500e+02,2.691650085449218750e+02,2.583099975585937500e+02,2.617349853515625000e+02,2.602600097656250000e+02,2.642950134277343750e+02,2.623450012207031250e+02,2.628099975585937500e+02,2.674800109863281250e+02,2.642850036621093750e+02,2.649049987792968750e+02,2.617300109863281250e+02,2.413600006103515625e+02,2.355700073242187500e+02,2.327599945068359375e+02,2.322050018310546875e+02,2.252850036621093750e+02,2.221600036621093750e+02,2.175749969482421875e+02,2.188849945068359375e+02,2.234499969482421875e+02,2.236000061035156250e+02,2.297799987792968750e+02,2.329649963378906250e+02,2.332949981689453125e+02,2.312799987792968750e+02,2.311649932861328125e+02,2.316600036621093750e+02,2.293249969482421875e+02,2.263150024414062500e+02,2.242949981689453125e+02,2.220099945068359375e+02,2.233950042724609375e+02,2.181999969482421875e+02,2.205749969482421875e+02,2.211100006103515625e+02,2.179750061035156250e+02,2.149750061035156250e+02,2.141049957275390625e+02,2.159550018310546875e+02,2.288150024414062500e+02,2.324700012207031250e+02,2.338150024414062500e+02,2.380500030517578125e+02,2.405950012207031250e+02,2.421100006103515625e+02,2.433500061035156250e+02,2.471699981689453125e+02,2.443099975585937500e+02,2.475850067138671875e+02,2.478650054931640625e+02,2.430899963378906250e+02,2.400299987792968750e+02,2.432500000000000000e+02,2.466399993896484375e+02,2.470950012207031250e+02,2.472299957275390625e+02,2.511600036621093750e+02,2.472299957275390625e+02,2.452250061035156250e+02,2.494049987792968750e+02,2.513650054931640625e+02,2.441799926757812500e+02,2.403300018310546875e+02,2.356450042724609375e+02,2.341999969482421875e+02,2.344250030517578125e+02,2.276799926757812500e+02,2.278950042724609375e+02,2.257350006103515625e+02,2.232850036621093750e+02,2.218249969482421875e+02,2.230599975585937500e+02,2.270850067138671875e+02,2.250299987792968750e+02,2.193450012207031250e+02,2.198399963378906250e+02,2.174850006103515625e+02,2.077550048828125000e+02,2.039900054931640625e+02,2.061499938964843750e+02,2.064949951171875000e+02,1.992149963378906250e+02,1.965399932861328125e+02,1.888750000000000000e+02,1.938300018310546875e+02,1.974499969482421875e+02,1.993899993896484375e+02,2.000000000000000000e+02,1.980000000000000000e+02,2.028150024414062500e+02,2.029649963378906250e+02,1.954900054931640625e+02,1.869149932861328125e+02,1.840050048828125000e+02,1.831450042724609375e+02,1.898150024414062500e+02,1.945549926757812500e+02,1.916600036621093750e+02,1.989049987792968750e+02,2.006750030517578125e+02,1.935500030517578125e+02,1.955500030517578125e+02,1.951199951171875000e+02,1.996199951171875000e+02,1.968699951171875000e+02,1.950099945068359375e+02,1.911100006103515625e+02,1.862749938964843750e+02,1.786699981689453125e+02,1.715299987792968750e+02,1.751849975585937500e+02,1.754550018310546875e+02,1.765099945068359375e+02,1.872250061035156250e+02,1.886950073242187500e+02,1.882500000000000000e+02,1.891799926757812500e+02,1.863399963378906250e+02,1.919100036621093750e+02,1.934450073242187500e+02,1.948600006103515625e+02,1.907550048828125000e+02,1.840449981689453125e+02,1.906999969482421875e+02,1.906699981689453125e+02,1.902200012207031250e+02,1.908950042724609375e+02,1.934499969482421875e+02,1.964250030517578125e+02,1.997550048828125000e+02,1.862500000000000000e+02,1.797649993896484375e+02,1.753049926757812500e+02,1.729900054931640625e+02,1.764900054931640625e+02,1.757500000000000000e+02,1.725500030517578125e+02,1.673049926757812500e+02,1.688650054931640625e+02,1.654299926757812500e+02,1.653249969482421875e+02,1.690700073242187500e+02,1.776900024414062500e+02,1.756499938964843750e+02,1.762850036621093750e+02,1.819250030517578125e+02,1.886499938964843750e+02,1.908600006103515625e+02,1.936699981689453125e+02,1.865850067138671875e+02,1.863950042724609375e+02,1.773099975585937500e+02,1.787200012207031250e+02,1.784649963378906250e+02,1.744499969482421875e+02,1.680449981689453125e+02,1.631549987792968750e+02,1.582799987792968750e+02,1.623099975585937500e+02,1.668450012207031250e+02,1.648350067138671875e+02,1.664649963378906250e+02,1.642899932861328125e+02,1.609700012207031250e+02,1.627050018310546875e+02,1.619499969482421875e+02,1.629649963378906250e+02,1.706499938964843750e+02,1.695149993896484375e+02,1.691699981689453125e+02,1.676150054931640625e+02,1.637749938964843750e+02,1.702050018310546875e+02,1.725749969482421875e+02,1.760700073242187500e+02,1.777149963378906250e+02,1.816649932861328125e+02,1.842850036621093750e+02,1.863600006103515625e+02,1.883699951171875000e+02,1.931799926757812500e+02,1.940650024414062500e+02,2.041300048828125000e+02,2.056600036621093750e+02,2.042599945068359375e+02,1.990700073242187500e+02,2.061049957275390625e+02,2.077100067138671875e+02,2.072649993896484375e+02,2.103099975585937500e+02,2.163049926757812500e+02,2.152050018310546875e+02,2.175399932861328125e+02,2.181950073242187500e+02,2.172500000000000000e+02,2.128999938964843750e+02,2.198450012207031250e+02,2.250500030517578125e+02,2.349049987792968750e+02,2.416750030517578125e+02,2.451750030517578125e+02,2.257799987792968750e+02,2.261250000000000000e+02,2.206799926757812500e+02,2.125099945068359375e+02,2.229550018310546875e+02,2.243399963378906250e+02,2.219750061035156250e+02,2.245700073242187500e+02,2.174149932861328125e+02,2.151000061035156250e+02,2.141049957275390625e+02,2.222299957275390625e+02,2.310249938964843750e+02,2.327649993896484375e+02,2.351499938964843750e+02,2.299450073242187500e+02,2.227949981689453125e+02,2.159649963378906250e+02,2.184149932861328125e+02,2.233549957275390625e+02,2.160599975585937500e+02,2.165249938964843750e+02,2.118300018310546875e+02,2.129799957275390625e+02,2.081150054931640625e+02,2.061600036621093750e+02,2.095000000000000000e+02,2.129400024414062500e+02,2.170899963378906250e+02,2.164299926757812500e+02,2.101300048828125000e+02,2.151000061035156250e+02,2.160299987792968750e+02,2.224100036621093750e+02,2.211450042724609375e+02,2.265399932861328125e+02,2.299949951171875000e+02,2.289600067138671875e+02,2.271300048828125000e+02,2.260449981689453125e+02,2.192100067138671875e+02,2.188450012207031250e+02,2.171699981689453125e+02,2.159199981689453125e+02,2.125700073242187500e+02,2.137949981689453125e+02,2.139450073242187500e+02,2.085200042724609375e+02,1.993600006103515625e+02,2.026150054931640625e+02,1.958950042724609375e+02,1.887599945068359375e+02,1.843750000000000000e+02,1.852200012207031250e+02,1.840200042724609375e+02,1.859949951171875000e+02,1.829199981689453125e+02,1.848099975585937500e+02,1.941999969482421875e+02,2.007400054931640625e+02,1.938500061035156250e+02,1.956450042724609375e+02,1.970800018310546875e+02,2.005000000000000000e+02,2.100350036621093750e+02,2.120299987792968750e+02,2.097500000000000000e+02,2.055599975585937500e+02,2.026199951171875000e+02,2.046199951171875000e+02,2.080249938964843750e+02,2.159450073242187500e+02,2.167850036621093750e+02,2.180050048828125000e+02,2.164550018310546875e+02,2.206900024414062500e+02,2.222250061035156250e+02,2.154250030517578125e+02,2.182799987792968750e+02,2.087649993896484375e+02,2.103099975585937500e+02,2.116699981689453125e+02,2.177949981689453125e+02,2.156750030517578125e+02,2.114900054931640625e+02,2.116100006103515625e+02,2.113399963378906250e+02,2.095449981689453125e+02,2.159149932861328125e+02,2.179600067138671875e+02,2.183950042724609375e+02,2.224250030517578125e+02,2.232200012207031250e+02,2.218000030517578125e+02,2.206499938964843750e+02,2.222200012207031250e+02,2.216000061035156250e+02,2.216849975585937500e+02,2.179299926757812500e+02,2.194450073242187500e+02,2.198849945068359375e+02,2.185950012207031250e+02,2.157749938964843750e+02,2.134550018310546875e+02,2.092550048828125000e+02,2.094799957275390625e+02,2.070650024414062500e+02,2.017149963378906250e+02,1.941199951171875000e+02,2.031049957275390625e+02,2.005200042724609375e+02,2.032700042724609375e+02,2.014649963378906250e+02,2.005549926757812500e+02,2.018200073242187500e+02,2.059299926757812500e+02,2.061100006103515625e+02,1.971950073242187500e+02,1.887949981689453125e+02,1.905749969482421875e+02,1.910249938964843750e+02,1.893650054931640625e+02,1.896300048828125000e+02,1.913849945068359375e+02,1.912649993896484375e+02,1.912449951171875000e+02,1.894799957275390625e+02,1.845950012207031250e+02,1.843049926757812500e+02,1.829299926757812500e+02,1.840249938964843750e+02,1.845000000000000000e+02,1.849199981689453125e+02,1.872250061035156250e+02,1.831699981689453125e+02,1.852749938964843750e+02,1.887649993896484375e+02,1.861300048828125000e+02,1.857350006103515625e+02,1.858849945068359375e+02,1.867449951171875000e+02,1.970549926757812500e+02,2.076150054931640625e+02,2.150650024414062500e+02,2.121399993896484375e+02,2.212599945068359375e+02,2.197050018310546875e+02,2.197200012207031250e+02,2.228200073242187500e+02,2.246549987792968750e+02,2.237899932861328125e+02,2.269299926757812500e+02,2.295500030517578125e+02,2.344799957275390625e+02,2.339299926757812500e+02,2.269850006103515625e+02,2.280200042724609375e+02,2.227200012207031250e+02,2.268750000000000000e+02,2.250599975585937500e+02,2.264299926757812500e+02,2.228950042724609375e+02,2.214649963378906250e+02,2.276649932861328125e+02,2.256649932861328125e+02,2.241900024414062500e+02,2.235200042724609375e+02,2.201799926757812500e+02,2.170350036621093750e+02,2.074149932861328125e+02,2.109600067138671875e+02,2.114149932861328125e+02,2.152500000000000000e+02,2.143049926757812500e+02,2.172850036621093750e+02,2.214349975585937500e+02,2.243549957275390625e+02,2.156349945068359375e+02,2.190650024414062500e+02,2.153399963378906250e+02,2.107500000000000000e+02,2.094949951171875000e+02,2.065899963378906250e+02,2.060700073242187500e+02,2.099649963378906250e+02,2.089700012207031250e+02,2.090899963378906250e+02,2.112200012207031250e+02,2.132050018310546875e+02,2.170050048828125000e+02,2.203300018310546875e+02,2.238249969482421875e+02,2.269199981689453125e+02,2.307250061035156250e+02,2.310850067138671875e+02,2.319499969482421875e+02,2.303650054931640625e+02,2.294750061035156250e+02,2.261799926757812500e+02,2.320149993896484375e+02,2.343500061035156250e+02,2.371399993896484375e+02,2.368899993896484375e+02,2.380099945068359375e+02,2.333699951171875000e+02,2.328300018310546875e+02,2.371199951171875000e+02,2.388800048828125000e+02,2.377749938964843750e+02,2.383750000000000000e+02,2.426000061035156250e+02,2.448099975585937500e+02,2.470950012207031250e+02,2.484799957275390625e+02,2.466999969482421875e+02,2.493450012207031250e+02,2.521649932861328125e+02,2.539199981689453125e+02,2.490950012207031250e+02,2.498249969482421875e+02,2.488899993896484375e+02,2.432899932861328125e+02,2.468350067138671875e+02,2.491199951171875000e+02,2.497749938964843750e+02,2.464349975585937500e+02,2.480299987792968750e+02,2.458399963378906250e+02,2.513249969482421875e+02,2.490149993896484375e+02,2.457299957275390625e+02,2.435399932861328125e+02,2.436600036621093750e+02,2.409900054931640625e+02,2.351849975585937500e+02,2.365200042724609375e+02,2.351000061035156250e+02,2.327100067138671875e+02,2.286399993896484375e+02,2.294550018310546875e+02,2.297149963378906250e+02,2.255050048828125000e+02,2.214349975585937500e+02,2.233249969482421875e+02,2.259750061035156250e+02,2.273699951171875000e+02,2.251399993896484375e+02,2.210000000000000000e+02,2.196499938964843750e+02,2.220850067138671875e+02,2.198999938964843750e+02,2.213849945068359375e+02,2.085399932861328125e+02,2.089299926757812500e+02,2.098200073242187500e+02,2.130549926757812500e+02,2.166199951171875000e+02,2.168450012207031250e+02,2.204100036621093750e+02,2.205200042724609375e+02,2.201300048828125000e+02,2.179250030517578125e+02,2.255850067138671875e+02,2.261649932861328125e+02,2.248500061035156250e+02,2.202949981689453125e+02,2.117749938964843750e+02,2.120050048828125000e+02,2.083899993896484375e+02,2.058450012207031250e+02,2.051399993896484375e+02,2.072749938964843750e+02,2.090599975585937500e+02,2.140099945068359375e+02,2.107299957275390625e+02,2.066100006103515625e+02,2.056300048828125000e+02,2.033950042724609375e+02,1.987100067138671875e+02,2.021000061035156250e+02,2.041699981689453125e+02,2.082050018310546875e+02,2.144700012207031250e+02,2.181849975585937500e+02,2.244450073242187500e+02,2.293999938964843750e+02,2.323950042724609375e+02,2.286649932861328125e+02,2.331100006103515625e+02,2.289550018310546875e+02,2.272449951171875000e+02,2.264199981689453125e+02,2.299349975585937500e+02,2.216549987792968750e+02,2.225249938964843750e+02,2.256349945068359375e+02,2.253549957275390625e+02,2.294349975585937500e+02,2.293750000000000000e+02,2.278249969482421875e+02,2.291300048828125000e+02,2.384499969482421875e+02,2.414799957275390625e+02,2.424600067138671875e+02,2.413150024414062500e+02,2.361100006103515625e+02,2.364299926757812500e+02,2.176199951171875000e+02,2.151150054931640625e+02,2.161600036621093750e+02,2.130249938964843750e+02,2.105249938964843750e+02,2.088450012207031250e+02,2.047700042724609375e+02,2.069700012207031250e+02,2.026000061035156250e+02,2.031600036621093750e+02,2.049149932861328125e+02,2.023150024414062500e+02,2.012100067138671875e+02,1.997649993896484375e+02,2.010050048828125000e+02,2.019799957275390625e+02,2.046250000000000000e+02,2.064949951171875000e+02,2.043899993896484375e+02,2.045700073242187500e+02,1.998450012207031250e+02,1.990399932861328125e+02,1.948849945068359375e+02,1.914750061035156250e+02,1.900700073242187500e+02,1.913699951171875000e+02,1.953600006103515625e+02,2.015599975585937500e+02,1.990850067138671875e+02,1.899600067138671875e+02,1.901450042724609375e+02,1.894700012207031250e+02,1.877299957275390625e+02,1.896349945068359375e+02,1.877550048828125000e+02,1.910149993896484375e+02,1.893399963378906250e+02,1.916100006103515625e+02,1.828450012207031250e+02,1.807050018310546875e+02,1.824450073242187500e+02,1.814100036621093750e+02,1.824149932861328125e+02,1.861100006103515625e+02,1.802899932861328125e+02,1.799450073242187500e+02,1.764799957275390625e+02,1.744049987792968750e+02,1.723650054931640625e+02,1.709850006103515625e+02,1.683450012207031250e+02,1.681349945068359375e+02,1.682350006103515625e+02,1.640749969482421875e+02,1.713549957275390625e+02,1.661450042724609375e+02,1.604799957275390625e+02,1.620700073242187500e+02,1.625099945068359375e+02,1.571199951171875000e+02,1.530399932861328125e+02,1.553500061035156250e+02,1.549600067138671875e+02,1.571100006103515625e+02,1.559450073242187500e+02,1.557250061035156250e+02,1.519900054931640625e+02,1.498200073242187500e+02,1.489250030517578125e+02,1.514400024414062500e+02,1.516649932861328125e+02,1.475299987792968750e+02,1.491049957275390625e+02,1.636250000000000000e+02,1.633249969482421875e+02,1.631450042724609375e+02,1.688899993896484375e+02,1.658099975585937500e+02,1.662949981689453125e+02,1.649649963378906250e+02,1.634900054931640625e+02,1.673750000000000000e+02,1.808750000000000000e+02,1.746549987792968750e+02,1.652449951171875000e+02,1.647050018310546875e+02,1.686349945068359375e+02,1.675200042724609375e+02,1.641699981689453125e+02,1.615249938964843750e+02,1.643500061035156250e+02,1.659450073242187500e+02,1.652400054931640625e+02,1.632749938964843750e+02,1.611649932861328125e+02,1.612350006103515625e+02,1.633000030517578125e+02,1.651600036621093750e+02,1.656199951171875000e+02,1.621549987792968750e+02,1.621600036621093750e+02,1.664799957275390625e+02,1.671250000000000000e+02,1.676900024414062500e+02,1.716349945068359375e+02,1.718249969482421875e+02,1.717649993896484375e+02,1.676199951171875000e+02,1.737299957275390625e+02,1.721000061035156250e+02,1.795500030517578125e+02,1.879400024414062500e+02,1.873200073242187500e+02,1.809600067138671875e+02,1.752250061035156250e+02,1.744250030517578125e+02,1.705000000000000000e+02,1.675449981689453125e+02,1.697850036621093750e+02,1.722400054931640625e+02,1.767149963378906250e+02,1.823300018310546875e+02,1.795549926757812500e+02,1.760099945068359375e+02,1.740299987792968750e+02,1.804550018310546875e+02,1.785850067138671875e+02,1.763899993896484375e+02,1.763549957275390625e+02,1.821499938964843750e+02,1.822649993896484375e+02,1.814349975585937500e+02,1.819700012207031250e+02,1.853699951171875000e+02,1.861799926757812500e+02,1.889199981689453125e+02,1.844550018310546875e+02,1.796699981689453125e+02,1.778399963378906250e+02,1.743549957275390625e+02,1.732850036621093750e+02,1.718950042724609375e+02,1.764900054931640625e+02,1.730449981689453125e+02,1.751849975585937500e+02,1.757550048828125000e+02,1.759149932861328125e+02,1.754199981689453125e+02,1.769900054931640625e+02,1.763399963378906250e+02,1.765500030517578125e+02,1.765299987792968750e+02,1.742500000000000000e+02,1.716100006103515625e+02,1.687649993896484375e+02,1.659750061035156250e+02,1.655399932861328125e+02,1.639100036621093750e+02,1.608849945068359375e+02,1.641950073242187500e+02,1.626900024414062500e+02,1.643549957275390625e+02,1.636999969482421875e+02,1.622050018310546875e+02,1.641000061035156250e+02,1.658600006103515625e+02,1.645749969482421875e+02,1.657050018310546875e+02,1.621950073242187500e+02,1.594550018310546875e+02,1.595950012207031250e+02,1.573650054931640625e+02,1.517550048828125000e+02,1.525599975585937500e+02,1.489850006103515625e+02,1.516000061035156250e+02,1.521100006103515625e+02,1.504250030517578125e+02,1.526750030517578125e+02,1.514299926757812500e+02,1.518500061035156250e+02,1.532700042724609375e+02,1.499649963378906250e+02,1.475099945068359375e+02,1.473399963378906250e+02,1.499049987792968750e+02,1.508650054931640625e+02,1.481499938964843750e+02,1.503099975585937500e+02,1.510749969482421875e+02,1.506750030517578125e+02,1.521649932861328125e+02,1.531699981689453125e+02,1.518500061035156250e+02,1.549700012207031250e+02,1.573500061035156250e+02,1.576199951171875000e+02,1.648750000000000000e+02,1.691349945068359375e+02,1.675149993896484375e+02,1.644750061035156250e+02,1.651799926757812500e+02,1.653500061035156250e+02,1.698399963378906250e+02,1.707350006103515625e+02,1.677949981689453125e+02,1.702599945068359375e+02,1.725449981689453125e+02,1.741049957275390625e+02,1.768200073242187500e+02,1.839550018310546875e+02,1.902250061035156250e+02,1.918300018310546875e+02,1.894550018310546875e+02,1.933500061035156250e+02,1.895350036621093750e+02,1.904250030517578125e+02,1.922250061035156250e+02,1.984250030517578125e+02,2.026849975585937500e+02,1.994299926757812500e+02,1.963500061035156250e+02,1.959750061035156250e+02,2.017799987792968750e+02,2.070700073242187500e+02,2.049349975585937500e+02,2.064550018310546875e+02,2.064550018310546875e+02,2.083150024414062500e+02,2.105299987792968750e+02,2.065299987792968750e+02,2.078950042724609375e+02,2.045800018310546875e+02,2.044850006103515625e+02,2.051750030517578125e+02,2.073399963378906250e+02,2.091499938964843750e+02,2.172700042724609375e+02,2.243750000000000000e+02,2.276250000000000000e+02,2.282749938964843750e+02,2.279100036621093750e+02,2.414299926757812500e+02,2.570000000000000000e+02,2.526049957275390625e+02,2.460099945068359375e+02,2.511799926757812500e+02,2.755249938964843750e+02,2.699800109863281250e+02,2.632200012207031250e+02,2.610100097656250000e+02,2.600050048828125000e+02,2.541900024414062500e+02,2.644200134277343750e+02,2.643299865722656250e+02,2.682300109863281250e+02,2.696749877929687500e+02,2.732149963378906250e+02,2.703349914550781250e+02,2.664750061035156250e+02,2.690650024414062500e+02,2.693800048828125000e+02,2.606350097656250000e+02,2.579249877929687500e+02,2.654400024414062500e+02,2.638150024414062500e+02,2.606099853515625000e+02,2.580599975585937500e+02,2.601350097656250000e+02,2.659500122070312500e+02,2.691749877929687500e+02,2.655499877929687500e+02,2.636749877929687500e+02,2.685899963378906250e+02,2.680799865722656250e+02,2.701099853515625000e+02,2.691950073242187500e+02,2.699049987792968750e+02,2.682449951171875000e+02,2.576749877929687500e+02,2.581549987792968750e+02,2.547850036621093750e+02,2.421549987792968750e+02,2.412100067138671875e+02,2.516199951171875000e+02,2.573150024414062500e+02,2.597650146484375000e+02,2.561449890136718750e+02,2.523150024414062500e+02,2.523999938964843750e+02,2.540299987792968750e+02,2.555749969482421875e+02,2.501199951171875000e+02,2.490249938964843750e+02,2.470950012207031250e+02,2.439750061035156250e+02,2.439400024414062500e+02,2.460850067138671875e+02,2.469750061035156250e+02,2.426649932861328125e+02,2.437149963378906250e+02,2.415249938964843750e+02,2.412700042724609375e+02,2.429349975585937500e+02,2.368650054931640625e+02,2.361799926757812500e+02,2.420299987792968750e+02,2.439799957275390625e+02,2.413049926757812500e+02,2.467799987792968750e+02,2.523600006103515625e+02,2.509100036621093750e+02,2.493150024414062500e+02,2.503000030517578125e+02,2.460449981689453125e+02,2.503399963378906250e+02,2.522050018310546875e+02,2.501499938964843750e+02,2.488000030517578125e+02,2.515399932861328125e+02,2.564200134277343750e+02,2.567399902343750000e+02,2.553000030517578125e+02,2.601400146484375000e+02,2.625599975585937500e+02,2.624299926757812500e+02,2.563699951171875000e+02,2.562049865722656250e+02,2.618750000000000000e+02,2.568500061035156250e+02,2.601950073242187500e+02,2.555950012207031250e+02,2.487400054931640625e+02,2.378350067138671875e+02,2.442899932861328125e+02,2.447500000000000000e+02,2.442350006103515625e+02,2.423000030517578125e+02,2.369799957275390625e+02,2.411799926757812500e+02,2.480249938964843750e+02,2.451300048828125000e+02,2.481300048828125000e+02,2.521649932861328125e+02,2.521649932861328125e+02,2.465650024414062500e+02,2.522299957275390625e+02,2.567900085449218750e+02,2.584549865722656250e+02,2.575549926757812500e+02,2.594599914550781250e+02,2.656400146484375000e+02,2.642699890136718750e+02,2.638150024414062500e+02,2.701650085449218750e+02,2.721250000000000000e+02,2.782250061035156250e+02,2.742349853515625000e+02,2.735199890136718750e+02,2.737550048828125000e+02,2.742099914550781250e+02,2.719150085449218750e+02,2.788450012207031250e+02,2.940150146484375000e+02,2.939549865722656250e+02,2.911400146484375000e+02,2.971000061035156250e+02,3.050499877929687500e+02,3.085000000000000000e+02,3.049500122070312500e+02,3.062000122070312500e+02,3.058500061035156250e+02,3.214500122070312500e+02,3.194500122070312500e+02,3.187500000000000000e+02,3.175499877929687500e+02,3.202500000000000000e+02,3.176499938964843750e+02,3.132500000000000000e+02,3.067000122070312500e+02,3.161000061035156250e+02,3.143500061035156250e+02,3.112999877929687500e+02,3.103500061035156250e+02,2.958999938964843750e+02,3.020499877929687500e+02,3.070499877929687500e+02,3.042500000000000000e+02,3.076499938964843750e+02,3.070499877929687500e+02,3.058500061035156250e+02,3.076499938964843750e+02,3.073999938964843750e+02,3.097999877929687500e+02,3.118500061035156250e+02,3.139500122070312500e+02,3.152500000000000000e+02,3.126000061035156250e+02,2.999500122070312500e+02,3.003500061035156250e+02,3.047000122070312500e+02,3.032999877929687500e+02,3.070499877929687500e+02,3.050499877929687500e+02,3.047500000000000000e+02,3.200499877929687500e+02,3.156000061035156250e+02,3.131000061035156250e+02,3.180499877929687500e+02,3.258500061035156250e+02,3.243999938964843750e+02,3.273500061035156250e+02,3.297999877929687500e+02,3.344500122070312500e+02,3.267500000000000000e+02,3.100000000000000000e+02,3.077999877929687500e+02,3.001499938964843750e+02,2.932000122070312500e+02,2.907999877929687500e+02,2.903500061035156250e+02,2.797500000000000000e+02,2.871499938964843750e+02,2.860000000000000000e+02,2.843999938964843750e+02,3.070499877929687500e+02,3.067999877929687500e+02,3.055499877929687500e+02,3.023500061035156250e+02,3.022500000000000000e+02,2.962500000000000000e+02,2.961499938964843750e+02,2.955499877929687500e+02,2.895499877929687500e+02,2.999500122070312500e+02,3.018999938964843750e+02,3.027500000000000000e+02,2.942000122070312500e+02,2.936499938964843750e+02,2.906499938964843750e+02,2.876000061035156250e+02,2.851499938964843750e+02,2.872000122070312500e+02,2.808500061035156250e+02,2.816499938964843750e+02,2.827999877929687500e+02,2.866000061035156250e+02,2.815499877929687500e+02,2.783500061035156250e+02,2.747000122070312500e+02,2.703999938964843750e+02,2.653500061035156250e+02,2.568999938964843750e+02,2.635499877929687500e+02,2.678999938964843750e+02,2.670000000000000000e+02,2.734500122070312500e+02,2.745499877929687500e+02,2.718999938964843750e+02,2.736000061035156250e+02,2.804500122070312500e+02,2.856499938964843750e+02,2.854500122070312500e+02,2.900000000000000000e+02,2.914500122070312500e+02,2.910499877929687500e+02,2.874500122070312500e+02,2.890499877929687500e+02,2.841000061035156250e+02,2.772500000000000000e+02,2.756499938964843750e+02,2.671499938964843750e+02,2.723999938964843750e+02,2.717999877929687500e+02,2.700499877929687500e+02,2.772999877929687500e+02,2.721499938964843750e+02,2.652999877929687500e+02,2.612999877929687500e+02,2.617999877929687500e+02,2.760499877929687500e+02,2.673999938964843750e+02,2.741499938964843750e+02,2.806499938964843750e+02,2.873500061035156250e+02,2.887500000000000000e+02,2.882999877929687500e+02,2.917999877929687500e+02,2.893500061035156250e+02,2.824500122070312500e+02,2.777000122070312500e+02,2.772500000000000000e+02,2.806499938964843750e+02,2.775000000000000000e+02,2.781499938964843750e+02,2.781499938964843750e+02,2.662500000000000000e+02,2.575499877929687500e+02,2.576000061035156250e+02,2.577999877929687500e+02,2.548500061035156250e+02,2.573999938964843750e+02,2.600499877929687500e+02,2.538500061035156250e+02,2.539499969482421875e+02,2.505500030517578125e+02,2.546000061035156250e+02,2.551000061035156250e+02,2.580499877929687500e+02,2.601499938964843750e+02,2.658500061035156250e+02,2.676499938964843750e+02,2.625000000000000000e+02,2.650000000000000000e+02,2.650499877929687500e+02,2.595499877929687500e+02,2.627999877929687500e+02,2.676000061035156250e+02,2.673999938964843750e+02,2.688500061035156250e+02,2.708999938964843750e+02,2.727000122070312500e+02,2.673999938964843750e+02,2.677500000000000000e+02,2.705000000000000000e+02,2.735499877929687500e+02,2.686000061035156250e+02,2.682999877929687500e+02,2.717500000000000000e+02,2.710499877929687500e+02,2.673500061035156250e+02,2.642500000000000000e+02,2.686499938964843750e+02,2.695000000000000000e+02,2.635000000000000000e+02,2.590499877929687500e+02,2.593500061035156250e+02,2.536999969482421875e+02,2.568999938964843750e+02,2.703999938964843750e+02,2.810499877929687500e+02,2.882000122070312500e+02,2.853500061035156250e+02,2.882500000000000000e+02,2.813999938964843750e+02,2.831000061035156250e+02,2.692999877929687500e+02,2.564500122070312500e+02,2.593999938964843750e+02,2.684500122070312500e+02,2.790499877929687500e+02,2.839500122070312500e+02,2.780499877929687500e+02,2.704500122070312500e+02,2.673999938964843750e+02,2.455000000000000000e+02,2.533999938964843750e+02,2.458000030517578125e+02,2.494499969482421875e+02,2.492500000000000000e+02,2.471000061035156250e+02,2.391000061035156250e+02,2.306000061035156250e+02,2.326000061035156250e+02,2.250500030517578125e+02,2.216999969482421875e+02,2.283000030517578125e+02,2.315500030517578125e+02,2.276000061035156250e+02,2.301499938964843750e+02,2.351499938964843750e+02,2.338000030517578125e+02,2.366499938964843750e+02,2.423500061035156250e+02,2.451499938964843750e+02,2.378999938964843750e+02,2.401000061035156250e+02,2.391499938964843750e+02,2.395500030517578125e+02,2.420000000000000000e+02,2.372500000000000000e+02,2.353999938964843750e+02,2.398500061035156250e+02,2.402500000000000000e+02,2.433500061035156250e+02,2.433500061035156250e+02,2.431999969482421875e+02,2.445000000000000000e+02,2.433999938964843750e+02,2.442500000000000000e+02,2.489499969482421875e+02,2.548999938964843750e+02,2.545000000000000000e+02,2.544499969482421875e+02,2.496999969482421875e+02,2.528500061035156250e+02,2.511499938964843750e+02,2.486499938964843750e+02,2.420000000000000000e+02,2.371000061035156250e+02,2.371999969482421875e+02,2.368999938964843750e+02,2.361999969482421875e+02,2.384499969482421875e+02,2.341999969482421875e+02,2.432500000000000000e+02,2.461000061035156250e+02,2.413000030517578125e+02,2.401999969482421875e+02,2.479499969482421875e+02,2.480000000000000000e+02,2.410500030517578125e+02,2.438500061035156250e+02,2.430000000000000000e+02,2.428999938964843750e+02,2.415000000000000000e+02,2.427500000000000000e+02,2.495500030517578125e+02,2.504499969482421875e+02,2.493000030517578125e+02,2.447500000000000000e+02,2.411499938964843750e+02,2.409499969482421875e+02,2.391499938964843750e+02,2.358999938964843750e+02,2.343500061035156250e+02,2.319499969482421875e+02,2.271000061035156250e+02,2.265000000000000000e+02,2.261000061035156250e+02,2.273000030517578125e+02,2.310000000000000000e+02,2.266499938964843750e+02,2.303500061035156250e+02,2.283000030517578125e+02,2.298999938964843750e+02,2.286499938964843750e+02,2.288500061035156250e+02,2.285000000000000000e+02,2.258000030517578125e+02,2.243999938964843750e+02,2.276499938964843750e+02,2.209499969482421875e+02,2.182500000000000000e+02,2.170000000000000000e+02,2.095500030517578125e+02,2.089499969482421875e+02,2.043000030517578125e+02,1.998500061035156250e+02,2.009499969482421875e+02,1.958000030517578125e+02,1.847500000000000000e+02,1.811000061035156250e+02,1.831000061035156250e+02,1.736999969482421875e+02,1.758500061035156250e+02,1.843000030517578125e+02,1.828999938964843750e+02,1.843000030517578125e+02,1.853500061035156250e+02,1.799499969482421875e+02,1.728999938964843750e+02,1.694499969482421875e+02,1.660500030517578125e+02,1.630500030517578125e+02,1.681999969482421875e+02,1.720500030517578125e+02,1.670000000000000000e+02,1.589499969482421875e+02,1.541999969482421875e+02,1.549499969482421875e+02,1.672500000000000000e+02,1.563999938964843750e+02,1.591499938964843750e+02,1.595500030517578125e+02,1.646499938964843750e+02,1.649499969482421875e+02,1.584499969482421875e+02,1.566999969482421875e+02,1.518999938964843750e+02,1.562500000000000000e+02,1.583999938964843750e+02,1.621999969482421875e+02,1.808500061035156250e+02,1.825000000000000000e+02,1.883999938964843750e+02,1.836499938964843750e+02,1.834499969482421875e+02,1.806499938964843750e+02,1.803500061035156250e+02,1.818999938964843750e+02,1.852500000000000000e+02,1.851000061035156250e+02,1.861499938964843750e+02,1.910500030517578125e+02,1.966499938964843750e+02,1.973999938964843750e+02,1.968000030517578125e+02,1.884499969482421875e+02,1.895000000000000000e+02,1.975500030517578125e+02,1.943000030517578125e+02,1.956999969482421875e+02,1.950000000000000000e+02,1.845000000000000000e+02,1.839499969482421875e+02,1.821000061035156250e+02,1.831000061035156250e+02,1.881499938964843750e+02,1.876999969482421875e+02,1.917500000000000000e+02,1.868500061035156250e+02,1.873000030517578125e+02,1.941999969482421875e+02,1.998999938964843750e+02,1.973000030517578125e+02,2.008500061035156250e+02,1.965000000000000000e+02,1.921499938964843750e+02,1.889499969482421875e+02,1.863999938964843750e+02,1.841999969482421875e+02,1.801000061035156250e+02,1.804499969482421875e+02,1.843999938964843750e+02,1.886499938964843750e+02,1.893000030517578125e+02,1.849499969482421875e+02,1.883999938964843750e+02,1.850000000000000000e+02,1.771999969482421875e+02,1.770500030517578125e+02,1.801999969482421875e+02,1.728999938964843750e+02,1.714499969482421875e+02,1.689499969482421875e+02,1.695500030517578125e+02,1.751499938964843750e+02,1.837500000000000000e+02,1.955500030517578125e+02,1.986499938964843750e+02,2.048500061035156250e+02,1.978999938964843750e+02,2.005500030517578125e+02,1.965000000000000000e+02,1.990500030517578125e+02,2.098000030517578125e+02,2.103999938964843750e+02,2.100000000000000000e+02,2.061999969482421875e+02,2.021999969482421875e+02,2.075500030517578125e+02,2.156499938964843750e+02,2.156999969482421875e+02,2.133999938964843750e+02,2.158000030517578125e+02,2.138999938964843750e+02,2.128000030517578125e+02,2.173999938964843750e+02,2.112500000000000000e+02,2.171000061035156250e+02,2.163000030517578125e+02,2.171999969482421875e+02,2.186499938964843750e+02,2.196499938964843750e+02,2.228500061035156250e+02,2.230000000000000000e+02,2.205000000000000000e+02,2.183999938964843750e+02,2.246000061035156250e+02,2.264499969482421875e+02,2.271999969482421875e+02,2.317500000000000000e+02,2.315000000000000000e+02,2.286000061035156250e+02,2.296999969482421875e+02,2.308999938964843750e+02,2.256000061035156250e+02,2.234499969482421875e+02,2.298500061035156250e+02,2.265000000000000000e+02,2.286499938964843750e+02,2.309499969482421875e+02,2.290500030517578125e+02,2.274499969482421875e+02,2.278500061035156250e+02,2.265500030517578125e+02,2.255500030517578125e+02,2.328000030517578125e+02,2.330500030517578125e+02,2.346000061035156250e+02,2.315000000000000000e+02,2.269499969482421875e+02,2.431999969482421875e+02,2.464499969482421875e+02,2.462500000000000000e+02,2.481999969482421875e+02,2.585000000000000000e+02,2.549499969482421875e+02,2.546000061035156250e+02,2.546499938964843750e+02,2.500500030517578125e+02,2.466999969482421875e+02,2.487500000000000000e+02,2.521999969482421875e+02,2.525500030517578125e+02,2.517500000000000000e+02,2.543500061035156250e+02,2.594500122070312500e+02,2.665499877929687500e+02,2.679500122070312500e+02,2.640000000000000000e+02,2.526999969482421875e+02,2.576000061035156250e+02,2.558000030517578125e+02,2.543999938964843750e+02,2.556499938964843750e+02,2.542500000000000000e+02,2.513500061035156250e+02,2.573500061035156250e+02,2.543999938964843750e+02,2.516499938964843750e+02,2.489499969482421875e+02,2.535000000000000000e+02,2.471499938964843750e+02,2.506999969482421875e+02,2.551999969482421875e+02,2.592500000000000000e+02,2.605499877929687500e+02,2.568500061035156250e+02,2.582500000000000000e+02,2.560000000000000000e+02,2.496999969482421875e+02,2.518999938964843750e+02,2.531000061035156250e+02,2.568999938964843750e+02,2.548000030517578125e+02,2.599500122070312500e+02,2.583999938964843750e+02,2.628500061035156250e+02,2.612999877929687500e+02,2.590499877929687500e+02,2.550500030517578125e+02,2.578500061035156250e+02,2.583999938964843750e+02,2.513000030517578125e+02,2.456499938964843750e+02,2.428500061035156250e+02,2.526999969482421875e+02,2.526000061035156250e+02,2.597500000000000000e+02,2.816000061035156250e+02,2.728999938964843750e+02,2.781000061035156250e+02,2.771499938964843750e+02,2.776499938964843750e+02,2.757000122070312500e+02,2.577500000000000000e+02,2.573999938964843750e+02,2.587500000000000000e+02,2.617000122070312500e+02,2.609500122070312500e+02,2.536000061035156250e+02,2.529499969482421875e+02,2.583999938964843750e+02,2.557500000000000000e+02,2.543999938964843750e+02,2.567000122070312500e+02,2.591499938964843750e+02,2.553500061035156250e+02,2.597500000000000000e+02,2.660000000000000000e+02,2.633999938964843750e+02,2.655000000000000000e+02,2.627000122070312500e+02,2.650000000000000000e+02,2.647500000000000000e+02,2.613999938964843750e+02,2.545500030517578125e+02,2.551499938964843750e+02,2.497500000000000000e+02,2.492500000000000000e+02,2.441000061035156250e+02,2.486999969482421875e+02,2.472500000000000000e+02,2.475500030517578125e+02,2.497500000000000000e+02,2.436000061035156250e+02,2.448500061035156250e+02,2.428999938964843750e+02,2.454499969482421875e+02,2.459499969482421875e+02,2.470000000000000000e+02,2.478500061035156250e+02,2.518999938964843750e+02,2.511000061035156250e+02,2.508999938964843750e+02,2.557500000000000000e+02,2.561499938964843750e+02,2.576000061035156250e+02,2.582999877929687500e+02,2.510000000000000000e+02,2.541000061035156250e+02,2.546999969482421875e+02,2.592999877929687500e+02,2.665000000000000000e+02,2.630000000000000000e+02,2.600000000000000000e+02,2.702999877929687500e+02,2.727000122070312500e+02,2.773999938964843750e+02,2.770499877929687500e+02,2.775000000000000000e+02,2.772999877929687500e+02,2.758500061035156250e+02,2.762500000000000000e+02,2.713999938964843750e+02,2.705000000000000000e+02,2.686499938964843750e+02,2.703999938964843750e+02,2.687999877929687500e+02,2.692500000000000000e+02,2.706499938964843750e+02,2.717999877929687500e+02,2.705000000000000000e+02,2.681499938964843750e+02,2.692000122070312500e+02,2.719500122070312500e+02,2.670000000000000000e+02,2.651499938964843750e+02,2.698999938964843750e+02,2.680499877929687500e+02,2.697000122070312500e+02,2.732000122070312500e+02,2.720499877929687500e+02,2.747000122070312500e+02,2.773999938964843750e+02,2.789500122070312500e+02,2.741000061035156250e+02,2.740000000000000000e+02,2.722999877929687500e+02,2.676499938964843750e+02,2.685000000000000000e+02,2.760499877929687500e+02,2.793500061035156250e+02,2.821499938964843750e+02,2.877500000000000000e+02,2.900000000000000000e+02,2.926000061035156250e+02,2.931499938964843750e+02,2.967000122070312500e+02,2.927000122070312500e+02,2.893999938964843750e+02,2.890000000000000000e+02,2.937000122070312500e+02,2.901000061035156250e+02,2.910000000000000000e+02,2.896499938964843750e+02,2.901499938964843750e+02,2.842000122070312500e+02,2.848999938964843750e+02,2.821499938964843750e+02,2.855499877929687500e+02,2.860000000000000000e+02,2.863999938964843750e+02,2.819500122070312500e+02,2.894500122070312500e+02,2.882500000000000000e+02,2.893500061035156250e+02,2.987999877929687500e+02,2.959500122070312500e+02,2.986499938964843750e+02,2.960000000000000000e+02,2.946000061035156250e+02,2.980000000000000000e+02,2.971499938964843750e+02,3.004500122070312500e+02,3.070000000000000000e+02,3.076499938964843750e+02,3.029500122070312500e+02,3.081499938964843750e+02,2.943999938964843750e+02,2.891499938964843750e+02,2.831499938964843750e+02,2.900000000000000000e+02,2.884500122070312500e+02,2.843999938964843750e+02,2.887999877929687500e+02,2.885499877929687500e+02,2.873500061035156250e+02,2.873999938964843750e+02,2.873500061035156250e+02,2.872500000000000000e+02,2.907500000000000000e+02,2.887999877929687500e+02,2.885000000000000000e+02,2.850499877929687500e+02,2.837999877929687500e+02,2.843500061035156250e+02,2.840499877929687500e+02,2.858500061035156250e+02,2.885000000000000000e+02,2.900000000000000000e+02,2.902000122070312500e+02,2.945499877929687500e+02,2.888500061035156250e+02,2.793999938964843750e+02,2.763999938964843750e+02,2.725499877929687500e+02,2.736000061035156250e+02,2.747000122070312500e+02,2.730000000000000000e+02,2.750000000000000000e+02,2.808999938964843750e+02,2.802000122070312500e+02,2.855499877929687500e+02,2.836000061035156250e+02,2.873999938964843750e+02,2.886000061035156250e+02,2.916000061035156250e+02,2.927999877929687500e+02,2.904500122070312500e+02,2.932000122070312500e+02,2.906499938964843750e+02,2.903500061035156250e+02,2.944500122070312500e+02,2.962500000000000000e+02,2.957500000000000000e+02,2.982999877929687500e+02,2.992000122070312500e+02,3.125499877929687500e+02,3.087999877929687500e+02,3.076499938964843750e+02,3.007500000000000000e+02,3.054500122070312500e+02,3.111000061035156250e+02,3.038500061035156250e+02,3.022000122070312500e+02,2.965499877929687500e+02,2.806499938964843750e+02,2.780499877929687500e+02,2.828999938964843750e+02,2.807500000000000000e+02,2.786499938964843750e+02,2.746499938964843750e+02,2.741000061035156250e+02,2.787500000000000000e+02,2.804500122070312500e+02,2.792999877929687500e+02,2.767000122070312500e+02,2.768999938964843750e+02,2.773500061035156250e+02,2.777000122070312500e+02,2.777999877929687500e+02,2.772999877929687500e+02,2.742000122070312500e+02,2.745000000000000000e+02,2.719500122070312500e+02,2.708500061035156250e+02,2.735000000000000000e+02,2.733500061035156250e+02,2.738999938964843750e+02,2.720499877929687500e+02,2.701499938964843750e+02,2.677999877929687500e+02,2.705499877929687500e+02,2.685000000000000000e+02,2.618999938964843750e+02,2.586499938964843750e+02,2.578999938964843750e+02,2.504499969482421875e+02,2.528000030517578125e+02,2.537500000000000000e+02,2.513000030517578125e+02,2.533500061035156250e+02,2.513500061035156250e+02,2.566499938964843750e+02,2.565000000000000000e+02,2.566499938964843750e+02,2.516000061035156250e+02,2.516000061035156250e+02,2.524499969482421875e+02,2.522500000000000000e+02,2.511499938964843750e+02,2.441999969482421875e+02,2.425000000000000000e+02,2.457500000000000000e+02,2.545000000000000000e+02,3.247000122070312500e+02,3.206499938964843750e+02,3.109500122070312500e+02,3.121000061035156250e+02,3.057999877929687500e+02,3.197999877929687500e+02,3.149500122070312500e+02
1.235000038146972656e+01,1.285000038146972656e+01,1.281000041961669922e+01,1.264000034332275391e+01,1.246000003814697266e+01,1.240999984741210938e+01,1.228999996185302734e+01,1.247000026702880859e+01,1.268000030517578125e+01,1.268000030517578125e+01,1.246000003814697266e+01,1.268000030517578125e+01,1.428999996185302734e+01,1.392000007629394531e+01,1.434000015258789062e+01,1.431000041961669922e+01,1.413000011444091797e+01,1.386999988555908203e+01,1.426000022888183594e+01,1.431000041961669922e+01,1.413000011444091797e+01,1.385000038146972656e+01,1.381000041961669922e+01,1.373999977111816406e+01,1.352000045776367188e+01,1.332999992370605469e+01,1.293999958038330078e+01,1.293000030517578125e+01,1.310000038146972656e+01,1.319999980926513672e+01,1.307999992370605469e+01,1.327999973297119141e+01,1.342000007629394531e+01,1.340999984741210938e+01,1.410000038146972656e+01,1.367000007629394531e+01,1.377999973297119141e+01,1.385000038146972656e+01,1.455000019073486328e+01,1.432999992370605469e+01,1.431000041961669922e+01,1.430000019073486328e+01,1.422000026702880859e+01,1.414000034332275391e+01,1.392000007629394531e+01,1.375000000000000000e+01,1.306000041961669922e+01,1.277999973297119141e+01,1.256999969482421875e+01,1.300000000000000000e+01,1.327000045776367188e+01,1.372999954223632812e+01,1.351000022888183594e+01,1.330000019073486328e+01,1.331999969482421875e+01,1.343999958038330078e+01,1.353999996185302734e+01,1.367000007629394531e+01,1.381999969482421875e+01,1.360999965667724609e+01,1.346000003814697266e+01,1.314000034332275391e+01,1.294999980926513672e+01,1.257999992370605469e+01,1.313000011444091797e+01,1.293000030517578125e+01,1.297000026702880859e+01,1.275000000000000000e+01,1.286999988555908203e+01,1.302000045776367188e+01,1.306000041961669922e+01,1.303999996185302734e+01,1.268000030517578125e+01,1.298999977111816406e+01,1.315999984741210938e+01,1.315999984741210938e+01,1.306999969482421875e+01,1.309000015258789062e+01,1.300000000000000000e+01,1.306000041961669922e+01,1.330000019073486328e+01,1.313000011444091797e+01,1.317000007629394531e+01,1.322999954223632812e+01,1.321000003814697266e+01,1.352000045776367188e+01,1.350000000000000000e+01,1.360000038146972656e+01,1.356000041961669922e+01,1.355000019073486328e+01,1.357999992370605469e+01,1.357999992370605469e+01,1.340999984741210938e+01,1.360999965667724609e+01,1.385000038146972656e+01,1.401000022888183594e+01,1.402000045776367188e+01,1.406000041961669922e+01,1.415999984741210938e+01,1.421000003814697266e+01,1.394999980926513672e+01,1.405000019073486328e+01,1.406000041961669922e+01,1.406000041961669922e+01,1.396000003814697266e+01,1.376000022888183594e+01,1.381000041961669922e+01,1.388000011444091797e+01,1.357999992370605469e+01,1.369999980926513672e+01,1.339999961853027344e+01,1.372000026702880859e+01,1.377000045776367188e+01,1.397000026702880859e+01,1.371000003814697266e+01,1.368999958038330078e+01,1.389000034332275391e+01,1.380000019073486328e+01,1.430000019073486328e+01,1.423999977111816406e+01,1.385000038146972656e+01,1.361999988555908203e+01,1.396000003814697266e+01,1.485000038146972656e+01,1.475000000000000000e+01,1.460999965667724609e+01,1.435000038146972656e+01,1.443999958038330078e+01,1.431000041961669922e+01,1.452999973297119141e+01,1.507999992370605469e+01,1.639999961853027344e+01,1.644000053405761719e+01,1.572000026702880859e+01,1.532999992370605469e+01,1.553999996185302734e+01,1.594999980926513672e+01,1.568000030517578125e+01,1.580000019073486328e+01,1.586999988555908203e+01,1.600000000000000000e+01,1.592000007629394531e+01,1.589999961853027344e+01,1.628000068664550781e+01,1.610000038146972656e+01,1.613999938964843750e+01,1.620000076293945312e+01,1.605999946594238281e+01,1.677000045776367188e+01,1.653000068664550781e+01,1.632999992370605469e+01,1.604000091552734375e+01,1.604999923706054688e+01,1.612000083923339844e+01,1.631999969482421875e+01,1.652000045776367188e+01,1.704999923706054688e+01,1.762999916076660156e+01,1.738999938964843750e+01,1.694000053405761719e+01,1.795000076293945312e+01,1.789999961853027344e+01,1.790999984741210938e+01,1.789999961853027344e+01,1.793000030517578125e+01,1.796999931335449219e+01,1.818000030517578125e+01,1.813999938964843750e+01,1.812999916076660156e+01,1.812999916076660156e+01,1.842000007629394531e+01,1.929999923706054688e+01,2.021999931335449219e+01,2.011000061035156250e+01,2.012000083923339844e+01,2.007999992370605469e+01,2.044000053405761719e+01,2.006999969482421875e+01,2.032999992370605469e+01,2.003000068664550781e+01,1.970999908447265625e+01,1.917000007629394531e+01,1.915999984741210938e+01,1.937000083923339844e+01,1.987000083923339844e+01,1.970999908447265625e+01,1.970000076293945312e+01,1.946999931335449219e+01,1.885000038146972656e+01,1.845000076293945312e+01,1.851000022888183594e+01,1.931999969482421875e+01,1.987999916076660156e+01,1.977000045776367188e+01,2.082999992370605469e+01,2.075000000000000000e+01,2.104000091552734375e+01,2.093000030517578125e+01,2.094000053405761719e+01,2.146999931335449219e+01,2.097999954223632812e+01,2.119000053405761719e+01,2.072999954223632812e+01,2.009000015258789062e+01,2.068000030517578125e+01,1.980999946594238281e+01,1.917000007629394531e+01,1.815999984741210938e+01,1.830999946594238281e+01,1.801000022888183594e+01,1.806999969482421875e+01,1.843000030517578125e+01,1.798999977111816406e+01,1.804999923706054688e+01,1.803000068664550781e+01,1.800000000000000000e+01,1.805999946594238281e+01,1.715999984741210938e+01,1.704999923706054688e+01,1.647999954223632812e+01,1.522000026702880859e+01,1.580000019073486328e+01,1.527999973297119141e+01,1.486999988555908203e+01,1.435000038146972656e+01,1.538000011444091797e+01,1.598999977111816406e+01,1.569999980926513672e+01,1.584000015258789062e+01,1.606999969482421875e+01,1.654999923706054688e+01,1.638999938964843750e+01,1.588000011444091797e+01,1.555000019073486328e+01,1.527000045776367188e+01,1.553999996185302734e+01,1.561999988555908203e+01,1.576000022888183594e+01,1.604000091552734375e+01,1.605999946594238281e+01,1.668000030517578125e+01,1.630999946594238281e+01,1.606999969482421875e+01,1.580000019073486328e+01,1.573999977111816406e+01,1.546000003814697266e+01,1.522999954223632812e+01,1.510000038146972656e+01,1.464999961853027344e+01,1.402999973297119141e+01,1.472000026702880859e+01,1.502000045776367188e+01,1.548999977111816406e+01,1.611000061035156250e+01,1.593999958038330078e+01,1.589999961853027344e+01,1.602000045776367188e+01,1.615999984741210938e+01,1.603000068664550781e+01,1.600000000000000000e+01,1.584000015258789062e+01,1.600000000000000000e+01,1.602000045776367188e+01,1.602000045776367188e+01,1.720999908447265625e+01,1.803000068664550781e+01,1.789999961853027344e+01,1.767000007629394531e+01,1.740999984741210938e+01,1.738999938964843750e+01,1.717000007629394531e+01,1.723999977111816406e+01,1.729999923706054688e+01,1.711000061035156250e+01,1.705999946594238281e+01,1.726000022888183594e+01,1.807999992370605469e+01,1.819000053405761719e+01,1.769000053405761719e+01,1.784000015258789062e+01,1.794000053405761719e+01,1.795000076293945312e+01,1.773999977111816406e+01,1.776000022888183594e+01,1.755999946594238281e+01,1.754999923706054688e+01,1.717000007629394531e+01,1.757999992370605469e+01,1.778000068664550781e+01,1.781999969482421875e+01,1.761000061035156250e+01,1.846999931335449219e+01,1.813999938964843750e+01,1.804999923706054688e+01,1.796999931335449219e+01,1.763999938964843750e+01,1.762000083923339844e+01,1.762999916076660156e+01,1.807999992370605469e+01,1.839999961853027344e+01,1.845999908447265625e+01,1.912999916076660156e+01,1.948999977111816406e+01,2.009000015258789062e+01,2.029000091552734375e+01,1.998999977111816406e+01,2.007999992370605469e+01,2.002000045776367188e+01,2.009000015258789062e+01,1.994000053405761719e+01,2.002000045776367188e+01,2.050000000000000000e+01,2.130999946594238281e+01,2.234000015258789062e+01,2.222999954223632812e+01,2.212999916076660156e+01,2.184000015258789062e+01,2.155999946594238281e+01,2.329999923706054688e+01,2.278000068664550781e+01,2.329000091552734375e+01,2.326000022888183594e+01,2.254000091552734375e+01,2.282999992370605469e+01,2.227000045776367188e+01,2.198999977111816406e+01,2.305999946594238281e+01,2.302000045776367188e+01,2.323999977111816406e+01,2.342000007629394531e+01,2.385000038146972656e+01,2.357999992370605469e+01,2.304000091552734375e+01,2.372999954223632812e+01,2.359000015258789062e+01,2.321999931335449219e+01,2.372999954223632812e+01,2.612999916076660156e+01,2.551000022888183594e+01,2.544000053405761719e+01,2.567000007629394531e+01,2.531999969482421875e+01,2.565999984741210938e+01,2.525000000000000000e+01,2.467000007629394531e+01,2.589999961853027344e+01,2.760000038146972656e+01,2.804999923706054688e+01,2.617000007629394531e+01,2.493000030517578125e+01,2.640999984741210938e+01,2.695000076293945312e+01,2.840999984741210938e+01,2.793000030517578125e+01,2.737000083923339844e+01,2.712000083923339844e+01,2.669000053405761719e+01,2.645000076293945312e+01,2.765999984741210938e+01,2.735000038146972656e+01,2.695000076293945312e+01,2.696999931335449219e+01,2.820999908447265625e+01,2.796999931335449219e+01,2.771999931335449219e+01,2.777000045776367188e+01,2.769000053405761719e+01,2.760000038146972656e+01,2.720999908447265625e+01,2.748999977111816406e+01,2.845000076293945312e+01,3.105999946594238281e+01,3.240999984741210938e+01,3.194000053405761719e+01,3.128000068664550781e+01,3.197999954223632812e+01,3.135000038146972656e+01,3.119000053405761719e+01,3.093000030517578125e+01,3.120999908447265625e+01,3.105999946594238281e+01,3.015999984741210938e+01,3.030999946594238281e+01,3.027000045776367188e+01,3.029999923706054688e+01,3.062999916076660156e+01,3.211000061035156250e+01,3.087000083923339844e+01,3.031999969482421875e+01,2.936000061035156250e+01,2.843000030517578125e+01,2.970999908447265625e+01,3.015999984741210938e+01,3.054000091552734375e+01,2.992000007629394531e+01,3.146999931335449219e+01,3.065999984741210938e+01,3.009000015258789062e+01,3.019000053405761719e+01,3.019000053405761719e+01,2.862999916076660156e+01,2.861000061035156250e+01,2.825000000000000000e+01,2.609000015258789062e+01,2.446999931335449219e+01,2.412000083923339844e+01,2.471999931335449219e+01,2.422999954223632812e+01,2.602000045776367188e+01,2.572999954223632812e+01,2.447999954223632812e+01,2.496999931335449219e+01,2.515999984741210938e+01,2.479999923706054688e+01,2.535000038146972656e+01,2.757999992370605469e+01,2.809000015258789062e+01,2.989999961853027344e+01,2.959000015258789062e+01,2.848999977111816406e+01,2.860000038146972656e+01,2.813999938964843750e+01,2.757999992370605469e+01,2.802000045776367188e+01,2.809000015258789062e+01,2.837999916076660156e+01,2.915999984741210938e+01,2.944000053405761719e+01,3.009000015258789062e+01,2.995000076293945312e+01,2.988999938964843750e+01,3.071999931335449219e+01,3.028000068664550781e+01,3.025000000000000000e+01,3.022999954223632812e+01,3.002000045776367188e+01,2.942000007629394531e+01,3.070999908447265625e+01,3.062000083923339844e+01,3.114999961853027344e+01,3.034000015258789062e+01,3.030999946594238281e+01,3.038999938964843750e+01,3.048999977111816406e+01,3.000000000000000000e+01,2.936000061035156250e+01,3.063999938964843750e+01,3.102000045776367188e+01,3.085000038146972656e+01,3.131999969482421875e+01,3.181999969482421875e+01,3.275000000000000000e+01,3.475999832153320312e+01,3.486999893188476562e+01,3.386999893188476562e+01,3.370000076293945312e+01,3.386999893188476562e+01,3.377000045776367188e+01,3.415999984741210938e+01,3.388999938964843750e+01,3.400000000000000000e+01,3.322999954223632812e+01,3.350999832153320312e+01,3.383000183105468750e+01,3.386000061035156250e+01,3.411000061035156250e+01,3.374000167846679688e+01,3.331999969482421875e+01,3.261999893188476562e+01,3.225999832153320312e+01,3.161000061035156250e+01,3.081999969482421875e+01,3.080999946594238281e+01,3.063999938964843750e+01,3.076000022888183594e+01,3.179000091552734375e+01,3.170000076293945312e+01,3.169000053405761719e+01,3.152000045776367188e+01,3.415000152587890625e+01,3.418000030517578125e+01,3.384999847412109375e+01,3.443000030517578125e+01,3.597999954223632812e+01,3.681000137329101562e+01,3.688999938964843750e+01,3.870999908447265625e+01,3.856000137329101562e+01,3.927999877929687500e+01,3.879000091552734375e+01,3.697000122070312500e+01,3.704000091552734375e+01,3.690000152587890625e+01,3.659999847412109375e+01,3.670000076293945312e+01,3.615999984741210938e+01,3.572000122070312500e+01,3.666999816894531250e+01,3.631999969482421875e+01,3.634000015258789062e+01,3.627000045776367188e+01,3.636000061035156250e+01,3.656999969482421875e+01,3.593000030517578125e+01,3.666999816894531250e+01,3.793000030517578125e+01,3.622000122070312500e+01,3.743000030517578125e+01,3.779999923706054688e+01,3.775999832153320312e+01,3.727999877929687500e+01,3.681000137329101562e+01,3.668999862670898438e+01,3.638999938964843750e+01,3.640999984741210938e+01,3.593000030517578125e+01,3.499000167846679688e+01,3.391999816894531250e+01,3.420000076293945312e+01,3.245000076293945312e+01,3.179999923706054688e+01,3.109000015258789062e+01,3.258000183105468750e+01,3.452000045776367188e+01,3.381999969482421875e+01,3.334999847412109375e+01,3.354999923706054688e+01,3.699000167846679688e+01,3.813000106811523438e+01,3.729000091552734375e+01,3.672000122070312500e+01,3.788999938964843750e+01,3.754000091552734375e+01,3.718999862670898438e+01,3.679000091552734375e+01,3.695000076293945312e+01,3.665999984741210938e+01,3.581000137329101562e+01,3.586999893188476562e+01,3.686999893188476562e+01,3.745999908447265625e+01,3.718000030517578125e+01,3.731999969482421875e+01,3.738999938964843750e+01,3.811000061035156250e+01,3.933000183105468750e+01,3.908000183105468750e+01,4.136000061035156250e+01,4.225999832153320312e+01,4.109999847412109375e+01,4.081000137329101562e+01,3.963999938964843750e+01,3.704999923706054688e+01,3.865000152587890625e+01,3.895000076293945312e+01,3.918999862670898438e+01,3.884000015258789062e+01,4.122000122070312500e+01,4.213000106811523438e+01,4.084999847412109375e+01,3.818999862670898438e+01,3.506000137329101562e+01,3.738999938964843750e+01,4.113000106811523438e+01,4.215000152587890625e+01,4.199000167846679688e+01,4.272000122070312500e+01,4.465999984741210938e+01,4.579000091552734375e+01,4.347999954223632812e+01,4.427000045776367188e+01,4.515999984741210938e+01,4.497999954223632812e+01,4.456999969482421875e+01,4.397000122070312500e+01,4.372999954223632812e+01,4.416999816894531250e+01,4.377000045776367188e+01,4.504000091552734375e+01,4.729000091552734375e+01,4.775000000000000000e+01,4.816999816894531250e+01,4.734000015258789062e+01,4.606000137329101562e+01,4.606000137329101562e+01,4.583000183105468750e+01,4.574000167846679688e+01,4.627999877929687500e+01,4.566999816894531250e+01,4.443000030517578125e+01,4.618000030517578125e+01,4.654999923706054688e+01,4.997999954223632812e+01,4.983000183105468750e+01,4.920999908447265625e+01,4.895999908447265625e+01,5.163999938964843750e+01,5.234000015258789062e+01,5.174000167846679688e+01,5.111000061035156250e+01,5.000999832153320312e+01,4.777999877929687500e+01,4.868999862670898438e+01,4.736000061035156250e+01,4.706999969482421875e+01,4.675000000000000000e+01,4.734000015258789062e+01,4.968999862670898438e+01,4.991999816894531250e+01,4.981000137329101562e+01,5.168000030517578125e+01,5.300999832153320312e+01,5.215000152587890625e+01,5.200000000000000000e+01,5.281000137329101562e+01,5.191999816894531250e+01,5.209999847412109375e+01,5.168999862670898438e+01,5.161000061035156250e+01,5.143000030517578125e+01,5.174000167846679688e+01,5.016999816894531250e+01,5.047000122070312500e+01,4.954999923706054688e+01,4.515999984741210938e+01,4.200000000000000000e+01,4.468999862670898438e+01,4.436999893188476562e+01,4.654999923706054688e+01,4.890000152587890625e+01,4.891999816894531250e+01,4.859999847412109375e+01,5.054000091552734375e+01,5.072999954223632812e+01,5.161000061035156250e+01,5.147999954223632812e+01,5.093000030517578125e+01,4.970000076293945312e+01,4.747000122070312500e+01,4.593000030517578125e+01,4.513999938964843750e+01,4.511999893188476562e+01,4.795999908447265625e+01,4.984999847412109375e+01,4.836999893188476562e+01,4.836999893188476562e+01,4.770999908447265625e+01,4.756999969482421875e+01,4.693000030517578125e+01,4.765999984741210938e+01,4.788999938964843750e+01,4.845999908447265625e+01,4.872999954223632812e+01,4.941999816894531250e+01,4.586000061035156250e+01,4.129000091552734375e+01,4.065000152587890625e+01,3.599000167846679688e+01,3.690000152587890625e+01,3.895999908447265625e+01,3.733000183105468750e+01,3.490999984741210938e+01,3.468999862670898438e+01,2.954000091552734375e+01,2.528000068664550781e+01,2.743000030517578125e+01,2.854999923706054688e+01,3.440999984741210938e+01,3.822000122070312500e+01,3.715999984741210938e+01,3.652999877929687500e+01,3.375000000000000000e+01,3.281999969482421875e+01,3.209000015258789062e+01,3.005999946594238281e+01,2.952000045776367188e+01,2.907999992370605469e+01,3.243999862670898438e+01,3.395000076293945312e+01,3.300999832153320312e+01,3.215999984741210938e+01,3.325000000000000000e+01,3.304999923706054688e+01,3.372999954223632812e+01,3.458000183105468750e+01,3.475999832153320312e+01,3.425000000000000000e+01,3.313999938964843750e+01,3.388999938964843750e+01,3.356999969482421875e+01,3.420999908447265625e+01,3.406000137329101562e+01,3.490000152587890625e+01,3.577000045776367188e+01,3.488999938964843750e+01,3.506000137329101562e+01,3.400999832153320312e+01,3.265999984741210938e+01,3.234999847412109375e+01,3.198999977111816406e+01,3.266999816894531250e+01,3.441999816894531250e+01,3.416999816894531250e+01,3.336999893188476562e+01,3.381999969482421875e+01,3.229000091552734375e+01,3.202000045776367188e+01,3.140999984741210938e+01,3.093000030517578125e+01,3.188999938964843750e+01,3.080999946594238281e+01,3.112999916076660156e+01,2.963999938964843750e+01,2.847999954223632812e+01,2.878000068664550781e+01,3.001000022888183594e+01,3.070000076293945312e+01,2.894000053405761719e+01,2.809000015258789062e+01,2.736000061035156250e+01,2.806999969482421875e+01,2.795000076293945312e+01,2.864999961853027344e+01,2.975000000000000000e+01,2.888999938964843750e+01,2.755999946594238281e+01,2.677000045776367188e+01,2.579999923706054688e+01,2.700000000000000000e+01,2.626000022888183594e+01,2.627000045776367188e+01,2.494000053405761719e+01,2.285000038146972656e+01,2.213999938964843750e+01,2.265999984741210938e+01,2.081999969482421875e+01,2.195999908447265625e+01,2.220000076293945312e+01,2.314999961853027344e+01,2.386000061035156250e+01,2.393000030517578125e+01,2.331999969482421875e+01,2.362999916076660156e+01,2.147999954223632812e+01,2.105999946594238281e+01,2.206999969482421875e+01,2.404000091552734375e+01,2.345000076293945312e+01,2.397999954223632812e+01,2.800000000000000000e+01,2.637000083923339844e+01,2.546999931335449219e+01,2.590999984741210938e+01,2.431999969482421875e+01,2.542000007629394531e+01,2.545000076293945312e+01,2.538999938964843750e+01,2.668000030517578125e+01,2.775000000000000000e+01,2.723999977111816406e+01,2.712999916076660156e+01,2.767000007629394531e+01,2.850000000000000000e+01,2.811000061035156250e+01,2.763999938964843750e+01,2.660000038146972656e+01,2.669000053405761719e+01,2.642000007629394531e+01,2.675000000000000000e+01,2.573999977111816406e+01,2.567000007629394531e+01,2.662999916076660156e+01,2.637000083923339844e+01,2.614999961853027344e+01,2.519000053405761719e+01,2.682999992370605469e+01,2.717000007629394531e+01,2.822999954223632812e+01,2.904000091552734375e+01,2.848999977111816406e+01,2.953000068664550781e+01,2.945999908447265625e+01,2.955999946594238281e+01,2.804999923706054688e+01,2.686000061035156250e+01,2.550000000000000000e+01,2.647999954223632812e+01,2.659000015258789062e+01,2.632999992370605469e+01,2.775000000000000000e+01,2.689999961853027344e+01,2.670000076293945312e+01,2.636000061035156250e+01,2.548999977111816406e+01,2.490999984741210938e+01,2.330999946594238281e+01,2.412999916076660156e+01,2.464999961853027344e+01,2.345000076293945312e+01,2.062000083923339844e+01,2.055999946594238281e+01,1.796999931335449219e+01,1.425000000000000000e+01,1.581999969482421875e+01,1.697999954223632812e+01,1.593000030517578125e+01,1.612999916076660156e+01,1.535999965667724609e+01,1.585999965667724609e+01,1.607999992370605469e+01,1.560999965667724609e+01,1.509000015258789062e+01,1.305000019073486328e+01,1.197000026702880859e+01,1.247999954223632812e+01,1.357999992370605469e+01,1.552999973297119141e+01,1.679000091552734375e+01,1.635000038146972656e+01,1.548999977111816406e+01,1.642000007629394531e+01,1.686000061035156250e+01,1.586999988555908203e+01,1.500000000000000000e+01,1.489000034332275391e+01,1.422000026702880859e+01,1.350000000000000000e+01,1.306999969482421875e+01,1.197999954223632812e+01,1.181000041961669922e+01,1.186999988555908203e+01,1.219999980926513672e+01,1.242000007629394531e+01,1.242000007629394531e+01,1.226000022888183594e+01,1.173999977111816406e+01,1.139000034332275391e+01,1.155000019073486328e+01,1.281000041961669922e+01,1.306999969482421875e+01,1.356000041961669922e+01,1.439000034332275391e+01,1.484000015258789062e+01,1.475000000000000000e+01,1.511999988555908203e+01,1.560000038146972656e+01,1.497999954223632812e+01,1.561999988555908203e+01,1.581000041961669922e+01,1.602000045776367188e+01,1.472000026702880859e+01,1.473999977111816406e+01,1.446000003814697266e+01,1.544999980926513672e+01,1.557999992370605469e+01,1.502999973297119141e+01,1.628000068664550781e+01,1.762999916076660156e+01,1.753000068664550781e+01,1.577999973297119141e+01,1.522000026702880859e+01,1.489999961853027344e+01,1.410000038146972656e+01,1.476000022888183594e+01,1.426000022888183594e+01,1.485999965667724609e+01,1.480000019073486328e+01,1.430000019073486328e+01,1.361999988555908203e+01,1.326000022888183594e+01,1.269999980926513672e+01,1.168999958038330078e+01,1.201000022888183594e+01,1.214000034332275391e+01,1.223999977111816406e+01,1.201000022888183594e+01,1.172000026702880859e+01,1.171000003814697266e+01,1.165999984741210938e+01,1.175000000000000000e+01,1.201000022888183594e+01,1.203999996185302734e+01,1.210000038146972656e+01,1.192000007629394531e+01,1.192000007629394531e+01,1.159000015258789062e+01,1.131000041961669922e+01,1.122000026702880859e+01,1.114999961853027344e+01,1.073999977111816406e+01,1.043000030517578125e+01,1.071000003814697266e+01,1.039000034332275391e+01,1.026000022888183594e+01,9.819999694824218750e+00,9.369999885559082031e+00,9.199999809265136719e+00,8.720000267028808594e+00,8.489999771118164062e+00,8.289999961853027344e+00,8.439999580383300781e+00,8.760000228881835938e+00,8.810000419616699219e+00,8.899999618530273438e+00,9.119999885559082031e+00,9.060000419616699219e+00,8.939999580383300781e+00,9.250000000000000000e+00,9.710000038146972656e+00,9.970000267028808594e+00,1.072999954223632812e+01,1.105000019073486328e+01,9.989999771118164062e+00,9.979999542236328125e+00,1.032999992370605469e+01,1.072999954223632812e+01,1.078999996185302734e+01,1.131999969482421875e+01,1.256000041961669922e+01,1.376000022888183594e+01,1.482999992370605469e+01,1.359000015258789062e+01,1.406000041961669922e+01,1.476000022888183594e+01,1.597000026702880859e+01,1.534000015258789062e+01,1.471000003814697266e+01,1.528999996185302734e+01,1.577999973297119141e+01,1.473999977111816406e+01,1.544999980926513672e+01,1.544999980926513672e+01,1.667000007629394531e+01,1.687999916076660156e+01,1.601000022888183594e+01,1.677000045776367188e+01,1.611000061035156250e+01,1.536999988555908203e+01,1.593999958038330078e+01,1.762999916076660156e+01,1.902000045776367188e+01,1.909000015258789062e+01,2.262999916076660156e+01,2.626000022888183594e+01,2.670000076293945312e+01,2.484000015258789062e+01,2.505999946594238281e+01,2.548999977111816406e+01,2.420000076293945312e+01,2.539999961853027344e+01,2.495999908447265625e+01,2.512000083923339844e+01,2.529000091552734375e+01,2.478000068664550781e+01,2.652000045776367188e+01,2.703000068664550781e+01,2.694000053405761719e+01,2.477000045776367188e+01,2.596999931335449219e+01,2.668000030517578125e+01,2.611000061035156250e+01,2.576000022888183594e+01,2.587000083923339844e+01,2.719000053405761719e+01,2.614999961853027344e+01,2.557999992370605469e+01,2.664999961853027344e+01,2.621999931335449219e+01,2.800000000000000000e+01,2.807999992370605469e+01,2.804000091552734375e+01,2.864999961853027344e+01,3.027000045776367188e+01,2.968000030517578125e+01,2.871999931335449219e+01,2.845000076293945312e+01,2.855999946594238281e+01,2.662999916076660156e+01,2.702000045776367188e+01,2.687999916076660156e+01,2.668000030517578125e+01,2.578000068664550781e+01,2.545000076293945312e+01,2.712999916076660156e+01,2.823999977111816406e+01,2.781999969482421875e+01,2.886000061035156250e+01,3.070999908447265625e+01,3.069000053405761719e+01,3.115999984741210938e+01,3.148999977111816406e+01,3.209999847412109375e+01,3.231999969482421875e+01,3.254000091552734375e+01,3.180999946594238281e+01,3.200000000000000000e+01,3.193000030517578125e+01,3.185000038146972656e+01,3.045999908447265625e+01,3.076000022888183594e+01,3.044000053405761719e+01,2.915999984741210938e+01,3.064999961853027344e+01,3.110000038146972656e+01,3.006999969482421875e+01,3.215000152587890625e+01,3.169000053405761719e+01,3.034000015258789062e+01,3.122999954223632812e+01,3.185000038146972656e+01,3.197999954223632812e+01,3.463999938964843750e+01,3.400000000000000000e+01,3.484999847412109375e+01,3.433000183105468750e+01,3.361999893188476562e+01,3.386999893188476562e+01,3.345000076293945312e+01,3.288000106811523438e+01,3.266999816894531250e+01,3.300999832153320312e+01,3.359000015258789062e+01,3.411999893188476562e+01,3.440999984741210938e+01,3.381000137329101562e+01,3.418999862670898438e+01,3.499000167846679688e+01,3.556999969482421875e+01,3.720000076293945312e+01,3.806999969482421875e+01,3.877999877929687500e+01,3.918000030517578125e+01,3.943000030517578125e+01,3.838999938964843750e+01,3.863000106811523438e+01,3.788999938964843750e+01,3.934000015258789062e+01,4.099000167846679688e+01,3.988999938964843750e+01,3.825000000000000000e+01,3.838999938964843750e+01,4.163000106811523438e+01,4.181999969482421875e+01,4.172000122070312500e+01,4.202999877929687500e+01,4.202999877929687500e+01,4.420000076293945312e+01,4.690999984741210938e+01,4.733000183105468750e+01,5.077999877929687500e+01,4.884000015258789062e+01,4.945000076293945312e+01,5.113000106811523438e+01,4.940999984741210938e+01,4.690000152587890625e+01,4.774000167846679688e+01,4.684000015258789062e+01,4.731000137329101562e+01,4.363999938964843750e+01,4.538999938964843750e+01,4.790000152587890625e+01,5.077999877929687500e+01,5.336000061035156250e+01,5.397000122070312500e+01,5.463000106811523438e+01,5.320000076293945312e+01,5.261999893188476562e+01,5.250000000000000000e+01,5.211000061035156250e+01,5.174000167846679688e+01,4.997999954223632812e+01,5.195000076293945312e+01,5.102000045776367188e+01,5.077000045776367188e+01,5.045999908447265625e+01,4.997000122070312500e+01,4.979000091552734375e+01,5.056999969482421875e+01,5.390999984741210938e+01,5.420000076293945312e+01,5.356999969482421875e+01,5.295999908447265625e+01,5.375000000000000000e+01,5.433000183105468750e+01,5.299000167846679688e+01,5.170999908447265625e+01,5.109000015258789062e+01,4.995999908447265625e+01,4.958000183105468750e+01,4.931999969482421875e+01,5.038999938964843750e+01,5.000000000000000000e+01,4.966999816894531250e+01,5.181000137329101562e+01,5.343000030517578125e+01,5.366999816894531250e+01,5.436000061035156250e+01,5.418000030517578125e+01,5.340999984741210938e+01,5.361000061035156250e+01,5.436999893188476562e+01,5.370999908447265625e+01,5.281999969482421875e+01,5.259999847412109375e+01,5.350000000000000000e+01,5.270000076293945312e+01,5.247000122070312500e+01,5.383000183105468750e+01,5.347999954223632812e+01,5.445000076293945312e+01,5.679000091552734375e+01,5.452999877929687500e+01,5.279000091552734375e+01,5.179000091552734375e+01,4.918000030517578125e+01,4.715999984741210938e+01,4.911999893188476562e+01,4.984000015258789062e+01,5.065999984741210938e+01,4.854999923706054688e+01,5.002999877929687500e+01,4.852000045776367188e+01,4.783000183105468750e+01,4.772000122070312500e+01,4.765000152587890625e+01,4.659000015258789062e+01,4.747000122070312500e+01,4.691999816894531250e+01,4.790999984741210938e+01,4.834000015258789062e+01,4.725999832153320312e+01,4.590000152587890625e+01,4.683000183105468750e+01,4.720999908447265625e+01,4.620999908447265625e+01,4.495000076293945312e+01,4.731999969482421875e+01,4.900999832153320312e+01,4.995999908447265625e+01,5.077000045776367188e+01,5.027999877929687500e+01,5.075000000000000000e+01,4.977999877929687500e+01,4.959999847412109375e+01,5.038000106811523438e+01,5.074000167846679688e+01,4.974000167846679688e+01,4.895999908447265625e+01,4.918999862670898438e+01,4.983000183105468750e+01,4.938999938964843750e+01,4.799000167846679688e+01,4.761999893188476562e+01,4.824000167846679688e+01,5.027999877929687500e+01,5.149000167846679688e+01,5.134000015258789062e+01,5.097000122070312500e+01,5.158000183105468750e+01,5.284000015258789062e+01,5.265000152587890625e+01,5.204000091552734375e+01,5.193000030517578125e+01,5.268000030517578125e+01,5.265000152587890625e+01,5.168000030517578125e+01,5.041999816894531250e+01,4.999000167846679688e+01,5.059000015258789062e+01,5.138000106811523438e+01,5.418000030517578125e+01,5.365999984741210938e+01,5.416999816894531250e+01,5.627999877929687500e+01,5.509999847412109375e+01,5.549000167846679688e+01,5.863000106811523438e+01,5.709999847412109375e+01,5.734999847412109375e+01,5.593999862670898438e+01,5.538999938964843750e+01,5.413000106811523438e+01,5.290000152587890625e+01,5.568999862670898438e+01,5.511000061035156250e+01,5.452000045776367188e+01,5.543000030517578125e+01,5.456999969482421875e+01,5.472999954223632812e+01,5.459000015258789062e+01,5.308000183105468750e+01,5.491999816894531250e+01,5.327000045776367188e+01,5.281999969482421875e+01,5.163999938964843750e+01,5.233000183105468750e+01,5.324000167846679688e+01,5.615999984741210938e+01,5.756999969482421875e+01,5.581000137329101562e+01,5.581000137329101562e+01,5.909999847412109375e+01,5.843999862670898438e+01,5.722999954223632812e+01,5.650000000000000000e+01,5.586000061035156250e+01,5.631000137329101562e+01,5.743999862670898438e+01,5.736999893188476562e+01,5.675000000000000000e+01,5.654000091552734375e+01,5.681000137329101562e+01,5.581000137329101562e+01,5.634000015258789062e+01,5.436000061035156250e+01,5.536999893188476562e+01,5.429000091552734375e+01,5.440999984741210938e+01,5.447000122070312500e+01,5.352000045776367188e+01,5.383000183105468750e+01,5.388999938964843750e+01,5.372999954223632812e+01,5.368999862670898438e+01,5.525999832153320312e+01,5.409999847412109375e+01,5.515000152587890625e+01,5.713999938964843750e+01,5.709000015258789062e+01,5.747999954223632812e+01,5.690000152587890625e+01,5.727999877929687500e+01,5.981000137329101562e+01,5.970999908447265625e+01,5.945999908447265625e+01,5.954000091552734375e+01,5.963000106811523438e+01,6.038999938964843750e+01,5.972999954223632812e+01,5.993000030517578125e+01,5.838000106811523438e+01,5.845999908447265625e+01,5.899000167846679688e+01,6.104000091552734375e+01,6.179999923706054688e+01,6.084000015258789062e+01,5.986000061035156250e+01,5.927000045776367188e+01,6.099000167846679688e+01,6.056000137329101562e+01,6.020000076293945312e+01,6.115999984741210938e+01,6.408000183105468750e+01,6.372999954223632812e+01,6.554000091552734375e+01,6.558000183105468750e+01,6.858999633789062500e+01,6.643000030517578125e+01,6.651000213623046875e+01,6.570999908447265625e+01,6.559999847412109375e+01,6.523999786376953125e+01,6.468000030517578125e+01,6.343999862670898438e+01,6.222000122070312500e+01,6.401999664306640625e+01,6.359000015258789062e+01,6.372000122070312500e+01,6.448999786376953125e+01,6.347000122070312500e+01,6.352000045776367188e+01,6.412999725341796875e+01,6.598000335693359375e+01,6.577999877929687500e+01,6.548999786376953125e+01,6.590000152587890625e+01,6.595999908447265625e+01,6.644000244140625000e+01,6.583999633789062500e+01,6.647000122070312500e+01,6.733000183105468750e+01,6.725000000000000000e+01,6.900000000000000000e+01,7.025000000000000000e+01,7.038999938964843750e+01,7.030000305175781250e+01,7.137999725341796875e+01,7.156999969482421875e+01,7.066000366210937500e+01,7.044999694824218750e+01,6.912000274658203125e+01,7.026000213623046875e+01,7.070999908447265625e+01,6.972000122070312500e+01,7.056999969482421875e+01,7.001000213623046875e+01,6.943000030517578125e+01,7.080000305175781250e+01,6.943000030517578125e+01,7.043000030517578125e+01,7.079000091552734375e+01,7.391999816894531250e+01,7.434999847412109375e+01,7.559999847412109375e+01,7.401999664306640625e+01,7.263999938964843750e+01,7.186000061035156250e+01,7.375000000000000000e+01,7.387999725341796875e+01,7.450000000000000000e+01,7.443000030517578125e+01,7.426000213623046875e+01,7.366000366210937500e+01,7.366000366210937500e+01,7.131999969482421875e+01,6.955999755859375000e+01,7.120999908447265625e+01,6.637000274658203125e+01,6.465000152587890625e+01,6.454000091552734375e+01,6.570999908447265625e+01,6.468000030517578125e+01,6.329000091552734375e+01,6.100999832153320312e+01,6.131999969482421875e+01,6.168999862670898438e+01,6.120999908447265625e+01,6.598000335693359375e+01,6.713999938964843750e+01,6.601999664306640625e+01,6.458999633789062500e+01,6.190000152587890625e+01,6.025000000000000000e+01,5.743000030517578125e+01,5.874000167846679688e+01,6.150999832153320312e+01,6.129000091552734375e+01,5.993999862670898438e+01,5.975999832153320312e+01,5.795999908447265625e+01,5.986000061035156250e+01,6.165000152587890625e+01,6.202999877929687500e+01,6.156999969482421875e+01,6.118000030517578125e+01,6.120999908447265625e+01,6.143999862670898438e+01,6.177000045776367188e+01,6.254000091552734375e+01,6.311000061035156250e+01,6.125999832153320312e+01,5.841999816894531250e+01,5.659000015258789062e+01,5.415999984741210938e+01,5.227000045776367188e+01,5.436999893188476562e+01,5.504000091552734375e+01,5.350000000000000000e+01,5.209000015258789062e+01,5.209000015258789062e+01,5.138999938964843750e+01,5.397000122070312500e+01,5.461999893188476562e+01,5.406999969482421875e+01,5.679999923706054688e+01,5.558000183105468750e+01,5.304000091552734375e+01,5.161000061035156250e+01,5.259000015258789062e+01,5.290000152587890625e+01,5.286999893188476562e+01,5.408000183105468750e+01,5.249000167846679688e+01,5.191999816894531250e+01,4.966999816894531250e+01,4.734999847412109375e+01,4.838000106811523438e+01,5.138999938964843750e+01,5.384000015258789062e+01,5.529999923706054688e+01,5.529999923706054688e+01,5.647999954223632812e+01,5.679999923706054688e+01,5.652000045776367188e+01,5.495999908447265625e+01,5.358000183105468750e+01,5.100999832153320312e+01,5.116999816894531250e+01,5.129000091552734375e+01,5.436999893188476562e+01,5.463000106811523438e+01,5.504000091552734375e+01,5.409999847412109375e+01,5.486000061035156250e+01,5.515000152587890625e+01,5.424000167846679688e+01,5.327999877929687500e+01,5.418999862670898438e+01,5.309999847412109375e+01,5.572999954223632812e+01,5.561999893188476562e+01,5.484999847412109375e+01,5.481999969482421875e+01,5.593999862670898438e+01,5.718999862670898438e+01,5.868000030517578125e+01,5.972000122070312500e+01,6.000000000000000000e+01,6.158000183105468750e+01,6.404000091552734375e+01,6.197999954223632812e+01,6.259999847412109375e+01,6.281999969482421875e+01,6.236999893188476562e+01,6.379000091552734375e+01,6.605000305175781250e+01,6.397999954223632812e+01,6.402999877929687500e+01,6.668000030517578125e+01,6.602999877929687500e+01,6.430999755859375000e+01,6.469999694824218750e+01,6.611000061035156250e+01,6.347000122070312500e+01,6.381999969482421875e+01,6.340999984741210938e+01,6.304999923706054688e+01,6.206999969482421875e+01,6.102000045776367188e+01,5.983000183105468750e+01,5.741999816894531250e+01,5.654999923706054688e+01,5.702000045776367188e+01,6.006000137329101562e+01,5.941999816894531250e+01,5.918000030517578125e+01,6.043000030517578125e+01,5.859000015258789062e+01,5.920999908447265625e+01,5.831000137329101562e+01,5.768999862670898438e+01,5.654000091552734375e+01,5.602000045776367188e+01,5.611000061035156250e+01,5.472000122070312500e+01,5.654000091552734375e+01,5.668000030517578125e+01,5.706999969482421875e+01,5.940000152587890625e+01,5.952000045776367188e+01,6.006999969482421875e+01,5.959999847412109375e+01,5.774000167846679688e+01,5.808000183105468750e+01,5.959999847412109375e+01,5.979000091552734375e+01,6.011000061035156250e+01,5.934999847412109375e+01,5.865999984741210938e+01,5.881000137329101562e+01,5.936999893188476562e+01,5.863000106811523438e+01,5.825999832153320312e+01,5.652999877929687500e+01,5.816999816894531250e+01,5.738999938964843750e+01,5.740000152587890625e+01,5.747000122070312500e+01,5.968999862670898438e+01,6.266999816894531250e+01,6.184999847412109375e+01,6.249000167846679688e+01,6.238000106811523438e+01,6.356999969482421875e+01,6.372000122070312500e+01,6.456999969482421875e+01,6.525000000000000000e+01,6.531999969482421875e+01,6.445999908447265625e+01,6.406999969482421875e+01,6.295999908447265625e+01,6.363999938964843750e+01,6.515000152587890625e+01,6.490000152587890625e+01,6.562000274658203125e+01,6.472000122070312500e+01,6.368999862670898438e+01,6.352000045776367188e+01,6.583999633789062500e+01,6.652999877929687500e+01,6.388000106811523438e+01,6.254000091552734375e+01,6.209000015258789062e+01,6.213000106811523438e+01,6.331999969482421875e+01,6.206000137329101562e+01,6.143999862670898438e+01,6.058000183105468750e+01,6.027999877929687500e+01,6.034000015258789062e+01,5.838999938964843750e+01,6.050000000000000000e+01,6.118000030517578125e+01,6.000000000000000000e+01,5.922000122070312500e+01,5.795000076293945312e+01,5.504999923706054688e+01,5.249000167846679688e+01,5.327000045776367188e+01,5.595999908447265625e+01,5.529000091552734375e+01,5.368000030517578125e+01,5.186999893188476562e+01,5.418999862670898438e+01,5.561000061035156250e+01,5.577999877929687500e+01,5.649000167846679688e+01,5.724000167846679688e+01,5.815000152587890625e+01,5.938000106811523438e+01,5.879999923706054688e+01,5.472999954223632812e+01,5.477000045776367188e+01,5.534000015258789062e+01,5.568999862670898438e+01,5.618999862670898438e+01,5.672999954223632812e+01,5.788999938964843750e+01,5.706000137329101562e+01,5.409999847412109375e+01,5.350000000000000000e+01,5.241999816894531250e+01,5.429000091552734375e+01,5.445000076293945312e+01,5.538000106811523438e+01,5.450000000000000000e+01,5.231000137329101562e+01,5.020000076293945312e+01,4.927000045776367188e+01,5.245999908447265625e+01,5.281000137329101562e+01,5.274000167846679688e+01,5.436999893188476562e+01,5.675999832153320312e+01,5.677000045776367188e+01,5.781000137329101562e+01,5.613000106811523438e+01,5.800000000000000000e+01,5.695999908447265625e+01,5.556999969482421875e+01,5.629999923706054688e+01,6.125999832153320312e+01,6.306999969482421875e+01,6.290000152587890625e+01,6.154000091552734375e+01,6.158000183105468750e+01,6.181999969482421875e+01,6.331000137329101562e+01,6.199000167846679688e+01,6.131999969482421875e+01,5.966999816894531250e+01,5.870999908447265625e+01,5.697000122070312500e+01,5.411999893188476562e+01,5.429999923706054688e+01,5.406000137329101562e+01,5.258000183105468750e+01,5.331999969482421875e+01,5.288999938964843750e+01,5.531000137329101562e+01,5.470000076293945312e+01,5.606000137329101562e+01,5.500000000000000000e+01,5.449000167846679688e+01,5.586000061035156250e+01,5.802999877929687500e+01,5.772999954223632812e+01,5.904999923706054688e+01,5.729000091552734375e+01,5.725000000000000000e+01,5.665999984741210938e+01,5.561999893188476562e+01,5.559000015258789062e+01,5.356000137329101562e+01,5.134999847412109375e+01,5.100999832153320312e+01,4.854999923706054688e+01,5.008000183105468750e+01,5.143999862670898438e+01,5.040000152587890625e+01,5.084000015258789062e+01,5.020000076293945312e+01,4.831000137329101562e+01,4.777999877929687500e+01,4.772000122070312500e+01,4.643999862670898438e+01,4.900999832153320312e+01,4.818999862670898438e+01,4.949000167846679688e+01,4.986999893188476562e+01,5.000999832153320312e+01,5.286000061035156250e+01,5.445999908447265625e+01,5.600999832153320312e+01,5.609999847412109375e+01,5.616999816894531250e+01,5.686999893188476562e+01,5.615999984741210938e+01,5.731999969482421875e+01,5.954999923706054688e+01,6.131999969482421875e+01,6.379000091552734375e+01,6.556999969482421875e+01,6.519000244140625000e+01,6.277000045776367188e+01,6.598999786376953125e+01,6.705999755859375000e+01,6.769999694824218750e+01,6.898000335693359375e+01,6.919000244140625000e+01,6.748999786376953125e+01,6.673999786376953125e+01,6.916999816894531250e+01,6.938999938964843750e+01,6.980999755859375000e+01,7.138999938964843750e+01,7.306999969482421875e+01,7.326999664306640625e+01,7.269000244140625000e+01,7.365000152587890625e+01,6.930000305175781250e+01,7.073000335693359375e+01,6.809999847412109375e+01,6.391999816894531250e+01,6.976000213623046875e+01,6.913999938964843750e+01,6.801000213623046875e+01,7.005000305175781250e+01,6.787999725341796875e+01,6.834999847412109375e+01,6.756999969482421875e+01,7.301999664306640625e+01,7.294000244140625000e+01,7.345999908447265625e+01,7.737000274658203125e+01,7.494999694824218750e+01,7.348999786376953125e+01,7.216999816894531250e+01,7.320999908447265625e+01,7.486000061035156250e+01,7.295999908447265625e+01,7.433999633789062500e+01,7.151000213623046875e+01,7.083000183105468750e+01,7.005999755859375000e+01,7.226999664306640625e+01,7.345999908447265625e+01,7.444000244140625000e+01,7.470999908447265625e+01,7.470999908447265625e+01,7.447000122070312500e+01,7.554000091552734375e+01,7.522000122070312500e+01,7.443000030517578125e+01,7.309999847412109375e+01,7.387999725341796875e+01,7.422000122070312500e+01,7.395999908447265625e+01,7.355000305175781250e+01,7.294000244140625000e+01,7.175000000000000000e+01,7.194000244140625000e+01,7.327999877929687500e+01,7.141999816894531250e+01,6.956999969482421875e+01,7.006999969482421875e+01,6.966999816894531250e+01,6.756999969482421875e+01,6.666999816894531250e+01,6.788999938964843750e+01,6.584999847412109375e+01,6.401999664306640625e+01,6.529000091552734375e+01,6.587999725341796875e+01,6.361999893188476562e+01,6.347000122070312500e+01,6.097000122070312500e+01,6.061000061035156250e+01,6.236999893188476562e+01,6.426999664306640625e+01,6.434999847412109375e+01,6.393999862670898438e+01,6.556999969482421875e+01,6.612000274658203125e+01,6.759999847412109375e+01,6.762000274658203125e+01,6.555999755859375000e+01,6.601999664306640625e+01,6.454000091552734375e+01,6.418000030517578125e+01,6.447000122070312500e+01,6.615000152587890625e+01,6.763999938964843750e+01,6.890000152587890625e+01,6.840000152587890625e+01,6.966000366210937500e+01,6.922000122070312500e+01,6.636000061035156250e+01,6.686000061035156250e+01,6.498000335693359375e+01,6.458999633789062500e+01,6.641000366210937500e+01,6.845999908447265625e+01,6.818000030517578125e+01,6.783999633789062500e+01,6.825000000000000000e+01,6.693000030517578125e+01,6.644000244140625000e+01,6.783000183105468750e+01,6.869000244140625000e+01,7.013999938964843750e+01,6.987999725341796875e+01,7.144000244140625000e+01,7.209999847412109375e+01,7.180999755859375000e+01,7.197000122070312500e+01,7.066000366210937500e+01,7.068000030517578125e+01,6.976000213623046875e+01,7.001000213623046875e+01,7.000000000000000000e+01,7.029000091552734375e+01,7.091999816894531250e+01,7.066999816894531250e+01,6.816999816894531250e+01,6.826999664306640625e+01,6.920999908447265625e+01,6.934999847412109375e+01,7.063999938964843750e+01,7.191999816894531250e+01,7.284999847412109375e+01,7.301999664306640625e+01,7.258000183105468750e+01,7.361000061035156250e+01,7.312000274658203125e+01,7.409999847412109375e+01,7.348000335693359375e+01,7.259999847412109375e+01,7.148000335693359375e+01,7.245999908447265625e+01,7.313999938964843750e+01,7.198000335693359375e+01,7.191000366210937500e+01,7.166999816894531250e+01,7.145999908447265625e+01,7.087999725341796875e+01,6.898000335693359375e+01,6.737999725341796875e+01,6.711000061035156250e+01,6.613999938964843750e+01,6.601999664306640625e+01,6.597000122070312500e+01,6.561000061035156250e+01,6.659999847412109375e+01,6.487999725341796875e+01,6.541000366210937500e+01,6.702999877929687500e+01,6.662000274658203125e+01,6.598999786376953125e+01,6.733000183105468750e+01,6.773000335693359375e+01,7.119000244140625000e+01,7.545999908447265625e+01,7.408000183105468750e+01,7.273000335693359375e+01,7.425000000000000000e+01,7.541000366210937500e+01,7.502999877929687500e+01,7.483999633789062500e+01,7.619000244140625000e+01,7.644000244140625000e+01,7.877999877929687500e+01,8.008000183105468750e+01,7.963999938964843750e+01,7.875000000000000000e+01,7.723000335693359375e+01,7.883999633789062500e+01,7.866000366210937500e+01,7.944000244140625000e+01,7.881999969482421875e+01,7.894000244140625000e+01,7.629000091552734375e+01,7.704000091552734375e+01,7.780000305175781250e+01,7.658000183105468750e+01,7.741000366210937500e+01,7.987000274658203125e+01,8.330000305175781250e+01,8.291999816894531250e+01,8.151999664306640625e+01,8.229000091552734375e+01,8.248999786376953125e+01,8.394999694824218750e+01,8.365000152587890625e+01,8.418000030517578125e+01,8.402999877929687500e+01,8.390000152587890625e+01,8.491000366210937500e+01,8.494999694824218750e+01,8.351999664306640625e+01,8.311000061035156250e+01,8.287999725341796875e+01,8.390000152587890625e+01,8.438999938964843750e+01,8.422000122070312500e+01,8.388999938964843750e+01,8.388999938964843750e+01,8.693000030517578125e+01,8.861000061035156250e+01,8.848000335693359375e+01,8.951000213623046875e+01,9.012000274658203125e+01,9.001000213623046875e+01,9.338999938964843750e+01,9.105999755859375000e+01,9.155999755859375000e+01,9.129000091552734375e+01,9.083999633789062500e+01,8.958999633789062500e+01,9.223000335693359375e+01,9.319000244140625000e+01,9.359999847412109375e+01,9.394999694824218750e+01,9.454000091552734375e+01,9.198000335693359375e+01,9.238999938964843750e+01,9.273999786376953125e+01,9.326000213623046875e+01,9.259999847412109375e+01,9.283999633789062500e+01,9.544000244140625000e+01,9.766000366210937500e+01,9.827999877929687500e+01,9.791999816894531250e+01,9.941999816894531250e+01,9.991000366210937500e+01,1.009199981689453125e+02,1.029599990844726562e+02,9.977999877929687500e+01,1.015199966430664062e+02,1.056299972534179688e+02,1.036500015258789062e+02,1.048300018310546875e+02,1.036600036621093750e+02,1.024400024414062500e+02,1.018099975585937500e+02,1.028899993896484375e+02,1.015899963378906250e+02,1.008099975585937500e+02,1.044599990844726562e+02,1.024499969482421875e+02,1.039400024414062500e+02,1.044100036621093750e+02,1.063199996948242188e+02,1.052900009155273438e+02,1.028199996948242188e+02,1.021800003051757812e+02,1.016299972534179688e+02,1.019000015258789062e+02,1.031500015258789062e+02,1.042799987792968750e+02,1.026500015258789062e+02,1.003300018310546875e+02,1.004499969482421875e+02,1.003600006103515625e+02,1.010500030517578125e+02,1.017900009155273438e+02,9.737999725341796875e+01,9.798000335693359375e+01,9.612000274658203125e+01,9.440000152587890625e+01,9.813999938964843750e+01,9.450000000000000000e+01,9.462000274658203125e+01,9.490000152587890625e+01,9.600000000000000000e+01,9.636000061035156250e+01,9.700000000000000000e+01,9.723000335693359375e+01,9.872000122070312500e+01,9.852999877929687500e+01,9.645999908447265625e+01,9.698999786376953125e+01,9.488999938964843750e+01,9.204000091552734375e+01,8.780999755859375000e+01,8.630000305175781250e+01,8.640000152587890625e+01,8.794999694824218750e+01,8.701000213623046875e+01,8.509999847412109375e+01,8.570999908447265625e+01,8.630999755859375000e+01,8.993000030517578125e+01,8.708999633789062500e+01,8.550000000000000000e+01,8.508999633789062500e+01,8.502999877929687500e+01,8.490000152587890625e+01,8.569000244140625000e+01,8.725000000000000000e+01,8.863999938964843750e+01,9.159999847412109375e+01,9.384999847412109375e+01,9.590000152587890625e+01,9.820999908447265625e+01,9.891000366210937500e+01,9.894999694824218750e+01,1.007600021362304688e+02,9.955000305175781250e+01,1.008499984741210938e+02,1.002799987792968750e+02,1.008399963378906250e+02,9.958999633789062500e+01,9.934999847412109375e+01,1.015899963378906250e+02,1.013600006103515625e+02,1.004899978637695312e+02,1.018199996948242188e+02,1.005899963378906250e+02,1.015199966430664062e+02,1.054400024414062500e+02,1.085199966430664062e+02,1.084599990844726562e+02,1.060000000000000000e+02,1.030699996948242188e+02,1.020999984741210938e+02,9.941999816894531250e+01,1.011100006103515625e+02,1.036500015258789062e+02,1.029800033569335938e+02,1.005699996948242188e+02,9.998999786376953125e+01,9.748999786376953125e+01,1.004700012207031250e+02,9.868000030517578125e+01,1.000299987792968750e+02,1.015100021362304688e+02,1.006200027465820312e+02,9.802999877929687500e+01,9.441000366210937500e+01,9.380999755859375000e+01,9.126000213623046875e+01,9.569000244140625000e+01,9.681999969482421875e+01,9.508999633789062500e+01,9.562999725341796875e+01,9.187999725341796875e+01,9.062000274658203125e+01,8.823999786376953125e+01,8.955999755859375000e+01,8.962000274658203125e+01,8.877999877929687500e+01,9.219999694824218750e+01,9.405000305175781250e+01,9.366999816894531250e+01,9.280000305175781250e+01,9.398999786376953125e+01,9.298999786376953125e+01,9.354000091552734375e+01,9.562000274658203125e+01,9.519000244140625000e+01,9.762999725341796875e+01,9.793000030517578125e+01,1.000999984741210938e+02,9.030999755859375000e+01,8.537999725341796875e+01,8.808000183105468750e+01,8.494000244140625000e+01,8.476999664306640625e+01,8.775000000000000000e+01,7.666999816894531250e+01,7.473000335693359375e+01,7.344000244140625000e+01,7.266000366210937500e+01,6.977999877929687500e+01,6.476000213623046875e+01,6.552999877929687500e+01,6.168999862670898438e+01,5.986999893188476562e+01,5.488999938964843750e+01,5.854999923706054688e+01,5.652999877929687500e+01,6.024000167846679688e+01,6.181999969482421875e+01,5.834000015258789062e+01,5.159999847412109375e+01,4.827000045776367188e+01,4.854999923706054688e+01,5.111000061035156250e+01,4.854000091552734375e+01,5.184999847412109375e+01,5.220999908447265625e+01,4.718999862670898438e+01,4.518000030517578125e+01,4.647000122070312500e+01,4.865000152587890625e+01,5.049000167846679688e+01,4.588000106811523438e+01,4.727999877929687500e+01,5.747000122070312500e+01,5.854999923706054688e+01,6.134000015258789062e+01,6.066999816894531250e+01,5.622999954223632812e+01,5.622999954223632812e+01,5.834000015258789062e+01,6.015999984741210938e+01,6.313000106811523438e+01,7.736000061035156250e+01,7.125000000000000000e+01,6.544000244140625000e+01,6.379000091552734375e+01,6.290000152587890625e+01,6.313999938964843750e+01,6.093000030517578125e+01,5.750000000000000000e+01,5.900000000000000000e+01,6.211999893188476562e+01,6.304000091552734375e+01,6.309000015258789062e+01,6.568000030517578125e+01,6.816000366210937500e+01,6.837000274658203125e+01,6.944000244140625000e+01,6.972000122070312500e+01,6.622000122070312500e+01,6.716000366210937500e+01,6.927999877929687500e+01,7.166999816894531250e+01,7.441999816894531250e+01,7.481999969482421875e+01,7.255000305175781250e+01,7.108000183105468750e+01,6.947000122070312500e+01,7.426999664306640625e+01,7.444000244140625000e+01,7.376000213623046875e+01,7.561000061035156250e+01,7.523000335693359375e+01,7.372000122070312500e+01,7.215000152587890625e+01,7.076999664306640625e+01,6.672000122070312500e+01,6.580000305175781250e+01,6.636000061035156250e+01,7.005000305175781250e+01,7.256999969482421875e+01,7.269000244140625000e+01,7.305999755859375000e+01,7.086000061035156250e+01,6.891000366210937500e+01,7.016999816894531250e+01,7.222000122070312500e+01,7.126999664306640625e+01,7.280000305175781250e+01,7.373999786376953125e+01,7.506999969482421875e+01,7.429000091552734375e+01,7.405999755859375000e+01,7.875000000000000000e+01,7.841999816894531250e+01,7.905999755859375000e+01,7.670999908447265625e+01,7.733000183105468750e+01,7.605000305175781250e+01,7.322000122070312500e+01,7.254000091552734375e+01,7.276000213623046875e+01,7.515000152587890625e+01,7.288999938964843750e+01,7.408999633789062500e+01,7.588999938964843750e+01,7.519999694824218750e+01,7.430000305175781250e+01,7.475000000000000000e+01,7.369999694824218750e+01,7.401999664306640625e+01,7.491000366210937500e+01,7.244999694824218750e+01,7.409999847412109375e+01,7.329000091552734375e+01,7.302999877929687500e+01,7.148000335693359375e+01,7.019999694824218750e+01,6.858999633789062500e+01,6.795999908447265625e+01,6.926000213623046875e+01,7.061000061035156250e+01,7.141000366210937500e+01,7.030999755859375000e+01,7.184999847412109375e+01,7.256999969482421875e+01,7.223999786376953125e+01,7.148999786376953125e+01,6.954000091552734375e+01,6.433999633789062500e+01,6.497000122070312500e+01,6.418000030517578125e+01,6.134000015258789062e+01,6.159000015258789062e+01,6.000999832153320312e+01,6.068999862670898438e+01,6.063999938964843750e+01,6.090999984741210938e+01,6.179999923706054688e+01,6.158000183105468750e+01,6.124000167846679688e+01,6.063999938964843750e+01,5.893999862670898438e+01,6.009000015258789062e+01,6.093999862670898438e+01,6.163999938964843750e+01,6.141999816894531250e+01,6.034999847412109375e+01,6.118000030517578125e+01,6.079000091552734375e+01,6.047000122070312500e+01,6.052000045776367188e+01,6.095000076293945312e+01,6.050999832153320312e+01,6.408999633789062500e+01,6.609999847412109375e+01,6.916999816894531250e+01,7.513999938964843750e+01,7.611000061035156250e+01,7.426000213623046875e+01,7.305000305175781250e+01,7.226999664306640625e+01,7.119000244140625000e+01,7.276000213623046875e+01,7.316999816894531250e+01,7.240000152587890625e+01,7.206999969482421875e+01,7.580999755859375000e+01,7.587000274658203125e+01,8.033999633789062500e+01,7.880000305175781250e+01,8.098000335693359375e+01,8.269999694824218750e+01,8.209999847412109375e+01,8.413999938964843750e+01,8.251000213623046875e+01,8.444000244140625000e+01,8.559999847412109375e+01,8.919000244140625000e+01,8.938999938964843750e+01,8.858999633789062500e+01,8.390000152587890625e+01,8.155000305175781250e+01,8.337999725341796875e+01,8.711000061035156250e+01,8.686000061035156250e+01,8.830999755859375000e+01,8.830999755859375000e+01,9.361000061035156250e+01,9.262999725341796875e+01,9.015000152587890625e+01,8.813999938964843750e+01,8.870999908447265625e+01,8.787000274658203125e+01,8.919999694824218750e+01,8.726999664306640625e+01,8.858999633789062500e+01,9.679000091552734375e+01,9.869999694824218750e+01,1.039000015258789062e+02,1.044400024414062500e+02,1.046699981689453125e+02,1.088199996948242188e+02,1.129000015258789062e+02,1.095400009155273438e+02,1.069199981689453125e+02,1.116100006103515625e+02,1.128300018310546875e+02,1.104499969482421875e+02,1.095000000000000000e+02,1.122099990844726562e+02,1.099800033569335938e+02,1.138899993896484375e+02,1.150000000000000000e+02,1.157500000000000000e+02,1.162300033569335938e+02,1.148499984741210938e+02,1.162099990844726562e+02,1.138600006103515625e+02,1.133899993896484375e+02,1.109700012207031250e+02,1.090699996948242188e+02,1.054800033569335938e+02,1.074000015258789062e+02,1.103700027465820312e+02,1.085999984741210938e+02,1.078700027465820312e+02,1.082699966430664062e+02,1.101299972534179688e+02,1.115800018310546875e+02,1.083799972534179688e+02,1.071200027465820312e+02,1.066500015258789062e+02,1.083799972534179688e+02,1.112799987792968750e+02,1.135699996948242188e+02,1.124000015258789062e+02,1.114499969482421875e+02,1.085100021362304688e+02,1.051500015258789062e+02,1.026999969482421875e+02,1.058899993896484375e+02,1.019899978637695312e+02,1.047900009155273438e+02,1.064300003051757812e+02,1.082699966430664062e+02,1.091800003051757812e+02,1.107300033569335938e+02,1.114899978637695312e+02,1.092099990844726562e+02,1.073300018310546875e+02,1.089100036621093750e+02,1.077799987792968750e+02,1.072699966430664062e+02,1.083499984741210938e+02,1.082099990844726562e+02,1.072399978637695312e+02,1.085000000000000000e+02,1.089199981689453125e+02,1.075100021362304688e+02,1.064899978637695312e+02,1.042699966430664062e+02,1.067600021362304688e+02,1.090800018310546875e+02,1.090299987792968750e+02,1.080500030517578125e+02,1.118000030517578125e+02,1.155000000000000000e+02,1.165800018310546875e+02,1.149199981689453125e+02,1.167600021362304688e+02,1.154599990844726562e+02,1.135400009155273438e+02,1.147699966430664062e+02,1.143300018310546875e+02,1.193199996948242188e+02,1.218099975585937500e+02,1.250299987792968750e+02,1.238899993896484375e+02,1.223199996948242188e+02,1.240299987792968750e+02,1.251500015258789062e+02,1.241800003051757812e+02,1.250100021362304688e+02,1.265699996948242188e+02,1.202600021362304688e+02,1.153000030517578125e+02,1.172300033569335938e+02,1.187900009155273438e+02,1.164599990844726562e+02,1.184899978637695312e+02,1.165500030517578125e+02,1.136699981689453125e+02,1.090800018310546875e+02,1.147200012207031250e+02,1.137099990844726562e+02,1.116999969482421875e+02,1.116200027465820312e+02,1.103700027465820312e+02,1.108899993896484375e+02,1.156200027465820312e+02,1.144599990844726562e+02,1.170999984741210938e+02,1.172099990844726562e+02,1.172099990844726562e+02,1.176399993896484375e+02,1.195999984741210938e+02,1.227699966430664062e+02,1.248099975585937500e+02,1.242600021362304688e+02,1.286999969482421875e+02,1.282299957275390625e+02,1.276999969482421875e+02,1.325399932861328125e+02,1.368300018310546875e+02,1.356799926757812500e+02,1.340700073242187500e+02,1.352599945068359375e+02,1.349400024414062500e+02,1.353300018310546875e+02,1.401399993896484375e+02,1.387200012207031250e+02,1.379700012207031250e+02,1.378600006103515625e+02,1.387299957275390625e+02,1.362299957275390625e+02,1.352500000000000000e+02,1.406799926757812500e+02,1.397100067138671875e+02,1.356900024414062500e+02,1.366399993896484375e+02,1.384400024414062500e+02,1.420800018310546875e+02,1.429199981689453125e+02,1.436000061035156250e+02,1.483300018310546875e+02,1.518699951171875000e+02,1.505899963378906250e+02,1.470500030517578125e+02,1.435000000000000000e+02,1.434100036621093750e+02,1.409700012207031250e+02,1.399700012207031250e+02,1.416699981689453125e+02,1.377899932861328125e+02,1.372799987792968750e+02,1.440500030517578125e+02,1.453000030517578125e+02,1.481699981689453125e+02,1.470800018310546875e+02,1.487299957275390625e+02,1.483300018310546875e+02,1.485200042724609375e+02,1.531900024414062500e+02,1.545700073242187500e+02,1.545299987792968750e+02,1.585500030517578125e+02,1.590800018310546875e+02,1.543399963378906250e+02,1.515299987792968750e+02,1.537599945068359375e+02,1.529299926757812500e+02,1.555800018310546875e+02,1.564100036621093750e+02,1.573600006103515625e+02,1.625599975585937500e+02,1.605899963378906250e+02,1.649700012207031250e+02,1.716499938964843750e+02,1.710099945068359375e+02,1.709199981689453125e+02,1.750599975585937500e+02,1.764900054931640625e+02,1.766699981689453125e+02,1.748000030517578125e+02,1.725000000000000000e+02,1.664499969482421875e+02,1.613000030517578125e+02,1.601799926757812500e+02,1.616399993896484375e+02,1.619600067138671875e+02,1.595299987792968750e+02,1.635399932861328125e+02,1.653300018310546875e+02,1.677100067138671875e+02,1.670299987792968750e+02,1.629799957275390625e+02,1.638999938964843750e+02,1.626000061035156250e+02,1.648899993896484375e+02,1.622799987792968750e+02,1.600099945068359375e+02,1.589700012207031250e+02,1.566999969482421875e+02,1.641699981689453125e+02,1.763800048828125000e+02,1.758000030517578125e+02,1.716799926757812500e+02,1.713500061035156250e+02,1.647100067138671875e+02,1.654600067138671875e+02,1.646100006103515625e+02,1.645800018310546875e+02,1.606399993896484375e+02,1.627400054931640625e+02,1.665899963378906250e+02,1.707500000000000000e+02,1.666600036621093750e+02,1.664499969482421875e+02,1.655000000000000000e+02,1.645099945068359375e+02,1.615000000000000000e+02,1.611600036621093750e+02,1.631399993896484375e+02,1.646300048828125000e+02,1.633099975585937500e+02,1.693999938964843750e+02,1.691600036621093750e+02,1.682400054931640625e+02,1.641000061035156250e+02,1.684799957275390625e+02,1.683800048828125000e+02,1.681799926757812500e+02,1.691300048828125000e+02,1.700200042724609375e+02,1.620500030517578125e+02,1.575399932861328125e+02,1.569100036621093750e+02,1.591499938964843750e+02,1.702799987792968750e+02,1.648300018310546875e+02,1.622400054931640625e+02,1.651399993896484375e+02,1.668600006103515625e+02,1.679600067138671875e+02,1.707100067138671875e+02,1.714700012207031250e+02,1.642400054931640625e+02,1.597500000000000000e+02,1.652500000000000000e+02,1.690099945068359375e+02,1.646199951171875000e+02,1.681399993896484375e+02,1.677299957275390625e+02,1.700299987792968750e+02,1.729100036621093750e+02,1.728200073242187500e+02,1.749600067138671875e+02,1.723999938964843750e+02,1.733600006103515625e+02,1.706900024414062500e+02,1.723399963378906250e+02,1.740899963378906250e+02,1.718600006103515625e+02,1.765200042724609375e+02,1.758699951171875000e+02,1.693200073242187500e+02,1.658500061035156250e+02,1.656100006103515625e+02,1.644600067138671875e+02,1.646199951171875000e+02,1.645299987792968750e+02,1.666900024414062500e+02,1.609499969482421875e+02,1.611699981689453125e+02,1.609100036621093750e+02,1.631799926757812500e+02,1.631399993896484375e+02,1.645000000000000000e+02,1.660000000000000000e+02,1.717599945068359375e+02,1.733399963378906250e+02,1.718200073242187500e+02,1.716600036621093750e+02,1.700700073242187500e+02,1.675000000000000000e+02,1.686000061035156250e+02,1.734400024414062500e+02,1.738800048828125000e+02,1.743699951171875000e+02,1.739400024414062500e+02,1.723300018310546875e+02,1.594700012207031250e+02,1.601000061035156250e+02,1.618399963378906250e+02,1.630800018310546875e+02,1.624100036621093750e+02,1.608999938964843750e+02,1.658999938964843750e+02,1.648999938964843750e+02,1.638000030517578125e+02,1.615500030517578125e+02,1.646699981689453125e+02,1.648000030517578125e+02,1.617299957275390625e+02,1.569199981689453125e+02,1.589299926757812500e+02,1.631399993896484375e+02,1.624900054931640625e+02,1.657400054931640625e+02,1.663399963378906250e+02,1.679400024414062500e+02,1.661000061035156250e+02,1.655200042724609375e+02,1.643999938964843750e+02,1.633899993896484375e+02,1.596799926757812500e+02,1.540700073242187500e+02,1.527899932861328125e+02,1.593399963378906250e+02,1.581199951171875000e+02,1.571999969482421875e+02,1.548899993896484375e+02,1.438800048828125000e+02,1.383000030517578125e+02,1.258199996948242188e+02,1.359900054931640625e+02,1.363399963378906250e+02,1.374799957275390625e+02,1.352299957275390625e+02,1.378999938964843750e+02,1.332799987792968750e+02,1.319499969482421875e+02,1.342500000000000000e+02,1.292700042724609375e+02,1.300599975585937500e+02,1.391999969482421875e+02,1.431000061035156250e+02,1.426300048828125000e+02,1.422899932861328125e+02,1.462799987792968750e+02,1.458699951171875000e+02,1.516699981689453125e+02,1.540399932861328125e+02,1.537500000000000000e+02,1.466199951171875000e+02,1.476999969482421875e+02,1.441799926757812500e+02,1.459499969482421875e+02,1.476499938964843750e+02,1.459199981689453125e+02,1.456600036621093750e+02,1.501199951171875000e+02,1.488099975585937500e+02,1.473999938964843750e+02,1.457200012207031250e+02,1.450399932861328125e+02,1.448399963378906250e+02,1.467599945068359375e+02,1.476999969482421875e+02,1.518000030517578125e+02,1.546199951171875000e+02,1.540099945068359375e+02,1.540299987792968750e+02,1.530399932861328125e+02,1.540599975585937500e+02,1.492500000000000000e+02,1.502299957275390625e+02,1.458600006103515625e+02,1.486999969482421875e+02,1.518200073242187500e+02,1.540899963378906250e+02,1.558200073242187500e+02,1.566399993896484375e+02,1.522700042724609375e+02,1.516900024414062500e+02,1.524700012207031250e+02,1.479199981689453125e+02,1.474900054931640625e+02,1.501699981689453125e+02,1.490399932861328125e+02,1.446100006103515625e+02,1.466300048828125000e+02,1.463399963378906250e+02,1.479900054931640625e+02,1.488500061035156250e+02,1.499100036621093750e+02,1.523800048828125000e+02,1.533000030517578125e+02,1.520099945068359375e+02,1.499100036621093750e+02,1.501399993896484375e+02,1.478800048828125000e+02,1.470099945068359375e+02,1.451300048828125000e+02,1.432400054931640625e+02,1.413899993896484375e+02,1.361499938964843750e+02,1.364400024414062500e+02,1.381100006103515625e+02,1.396600036621093750e+02,1.441100006103515625e+02,1.438099975585937500e+02,1.440000000000000000e+02,1.427200012207031250e+02,1.450000000000000000e+02,1.450700073242187500e+02,1.463200073242187500e+02,1.463999938964843750e+02,1.467200012207031250e+02,1.452299957275390625e+02,1.464600067138671875e+02,1.410599975585937500e+02,1.416199951171875000e+02,1.406399993896484375e+02,1.356300048828125000e+02,1.387500000000000000e+02,1.389199981689453125e+02,1.346300048828125000e+02,1.365399932861328125e+02,1.345200042724609375e+02,1.325500030517578125e+02,1.311799926757812500e+02,1.361999969482421875e+02,1.289299926757812500e+02,1.307899932861328125e+02,1.367100067138671875e+02,1.353999938964843750e+02,1.354499969482421875e+02,1.347100067138671875e+02,1.493800048828125000e+02,1.544700012207031250e+02,1.530599975585937500e+02,1.556799926757812500e+02,1.519799957275390625e+02,1.554700012207031250e+02,1.535500030517578125e+02,1.495099945068359375e+02,1.468500061035156250e+02,1.427200012207031250e+02,1.453399963378906250e+02,1.503300018310546875e+02,1.466100006103515625e+02,1.441699981689453125e+02,1.430000000000000000e+02,1.428000030517578125e+02,1.425299987792968750e+02,1.371499938964843750e+02,1.378999938964843750e+02,1.342899932861328125e+02,1.371900024414062500e+02,1.376699981689453125e+02,1.436999969482421875e+02,1.508500061035156250e+02,1.514400024414062500e+02,1.518699951171875000e+02,1.520800018310546875e+02,1.578800048828125000e+02,1.584799957275390625e+02,1.598999938964843750e+02,1.605299987792968750e+02,1.622299957275390625e+02,1.608800048828125000e+02,1.598600006103515625e+02,1.628399963378906250e+02,1.663099975585937500e+02,1.668300018310546875e+02,1.696000061035156250e+02,1.684700012207031250e+02,1.693300018310546875e+02,1.731799926757812500e+02,1.729100036621093750e+02,1.711399993896484375e+02,1.735700073242187500e+02,1.658899993896484375e+02,1.670000000000000000e+02,1.670500030517578125e+02,1.699600067138671875e+02,1.719199981689453125e+02,1.718899993896484375e+02,1.738999938964843750e+02,1.786699981689453125e+02,1.763500061035156250e+02,1.763800048828125000e+02,1.751600036621093750e+02,1.756999969482421875e+02,1.821100006103515625e+02,1.831199951171875000e+02,1.889900054931640625e+02,1.887299957275390625e+02,1.890500030517578125e+02,1.863999938964843750e+02,1.835399932861328125e+02,1.824600067138671875e+02,1.820099945068359375e+02,1.891799926757812500e+02,1.899600067138671875e+02,1.912500000000000000e+02,1.909600067138671875e+02,1.898200073242187500e+02,1.958699951171875000e+02,1.940700073242187500e+02,1.942200012207031250e+02,1.933699951171875000e+02,1.955000000000000000e+02,1.953300018310546875e+02,1.953800048828125000e+02,1.992400054931640625e+02,2.036900024414062500e+02,2.053399963378906250e+02,2.051000061035156250e+02,2.063899993896484375e+02,2.034299926757812500e+02,2.097299957275390625e+02,2.098500061035156250e+02,2.125299987792968750e+02,2.132599945068359375e+02,2.106199951171875000e+02,2.080599975585937500e+02,2.124499969482421875e+02,2.128999938964843750e+02,2.130899963378906250e+02,2.141300048828125000e+02,2.120899963378906250e+02,2.140599975585937500e+02,2.149499969482421875e+02,2.140299987792968750e+02,2.157400054931640625e+02,2.223500061035156250e+02,2.159900054931640625e+02,2.152599945068359375e+02,2.138300018310546875e+02,2.146999969482421875e+02,2.213000030517578125e+02,2.259799957275390625e+02,2.238600006103515625e+02,2.251100006103515625e+02,2.224400024414062500e+02,2.238200073242187500e+02,2.285399932861328125e+02,2.307500000000000000e+02,2.294799957275390625e+02,2.338500061035156250e+02,2.357899932861328125e+02,2.349499969482421875e+02,2.307200012207031250e+02,2.322899932861328125e+02,2.308999938964843750e+02,2.316699981689453125e+02,2.365000000000000000e+02,2.400500030517578125e+02,2.400200042724609375e+02,2.441100006103515625e+02,2.434400024414062500e+02,2.442899932861328125e+02,2.456999969482421875e+02,2.469900054931640625e+02,2.458999938964843750e+02,2.516399993896484375e+02,2.528699951171875000e+02,2.518800048828125000e+02,2.529600067138671875e+02,2.505299987792968750e+02,2.582000122070312500e+02,2.589800109863281250e+02,2.615899963378906250e+02,2.641099853515625000e+02,2.673299865722656250e+02,2.686600036621093750e+02,2.684200134277343750e+02,2.677099914550781250e+02,2.687300109863281250e+02,2.652500000000000000e+02,2.674599914550781250e+02,2.710100097656250000e+02,2.725599975585937500e+02,2.731300048828125000e+02,2.775000000000000000e+02,2.881799926757812500e+02,2.810799865722656250e+02,2.661300048828125000e+02,2.554499969482421875e+02,2.410700073242187500e+02,2.506799926757812500e+02,2.443600006103515625e+02,2.336699981689453125e+02,2.356100006103515625e+02,2.409100036621093750e+02,2.435399932861328125e+02,2.492500000000000000e+02,2.464799957275390625e+02,2.471999969482421875e+02,2.492500000000000000e+02,2.536999969482421875e+02,2.461100006103515625e+02,2.508500061035156250e+02,2.542200012207031250e+02,2.566799926757812500e+02,2.558000030517578125e+02,2.560499877929687500e+02,2.550200042724609375e+02,2.558899993896484375e+02,2.510000000000000000e+02,2.519900054931640625e+02,2.501699981689453125e+02,2.582600097656250000e+02,2.583699951171875000e+02,2.617600097656250000e+02,2.634100036621093750e+02,2.617500000000000000e+02,2.615700073242187500e+02,2.577600097656250000e+02,2.508500061035156250e+02,2.543800048828125000e+02,2.499100036621093750e+02,2.421600036621093750e+02,2.414700012207031250e+02,2.392799987792968750e+02,2.411900024414062500e+02,2.447899932861328125e+02,2.438399963378906250e+02,2.581400146484375000e+02,2.431000061035156250e+02,2.317700042724609375e+02,2.358800048828125000e+02,2.349100036621093750e+02,2.359700012207031250e+02,2.225000000000000000e+02,2.263399963378906250e+02,2.251399993896484375e+02,2.237200012207031250e+02,2.335000000000000000e+02,2.297899932861328125e+02,2.288399963378906250e+02,2.342799987792968750e+02,2.323200073242187500e+02,2.300000000000000000e+02,2.366399993896484375e+02,2.386000061035156250e+02,2.379299926757812500e+02,2.426199951171875000e+02,2.437299957275390625e+02,2.385399932861328125e+02,2.413300018310546875e+02,2.394700012207031250e+02,2.372899932861328125e+02,2.362599945068359375e+02,2.361600036621093750e+02,2.295899963378906250e+02,2.276600036621093750e+02,2.253699951171875000e+02,2.249299926757812500e+02,2.203000030517578125e+02,2.251999969482421875e+02,2.227799987792968750e+02,2.297700042724609375e+02,2.312599945068359375e+02,2.288099975585937500e+02,2.325700073242187500e+02,2.326699981689453125e+02,2.419400024414062500e+02,2.494400024414062500e+02,2.508099975585937500e+02,2.525099945068359375e+02,2.635599975585937500e+02,2.649500122070312500e+02,2.635700073242187500e+02,2.659299926757812500e+02,2.649800109863281250e+02,2.692600097656250000e+02,2.694299926757812500e+02,2.717300109863281250e+02,2.762200012207031250e+02,2.719700012207031250e+02,2.812000122070312500e+02,2.798699951171875000e+02,2.778800048828125000e+02,2.791000061035156250e+02,2.825599975585937500e+02,2.777500000000000000e+02,2.794500122070312500e+02,2.796400146484375000e+02,2.793099975585937500e+02,2.821900024414062500e+02,2.814200134277343750e+02,2.821099853515625000e+02,2.903900146484375000e+02,2.913599853515625000e+02,2.862900085449218750e+02,2.872399902343750000e+02,2.881199951171875000e+02,2.858200073242187500e+02,2.899800109863281250e+02,2.896600036621093750e+02,2.889200134277343750e+02,2.843599853515625000e+02,2.905599975585937500e+02,2.907399902343750000e+02,2.852799987792968750e+02,2.870700073242187500e+02,2.919100036621093750e+02,2.897099914550781250e+02,2.942300109863281250e+02,2.930700073242187500e+02,2.960599975585937500e+02,3.063699951171875000e+02,3.061000061035156250e+02,3.057399902343750000e+02,3.016099853515625000e+02,3.026600036621093750e+02,2.973599853515625000e+02,2.940400085449218750e+02,3.032099914550781250e+02,3.057799987792968750e+02,3.055700073242187500e+02,3.070599975585937500e+02,3.089299926757812500e+02,3.103900146484375000e+02,3.098200073242187500e+02,3.077699890136718750e+02,3.133800048828125000e+02,3.129200134277343750e+02,3.106099853515625000e+02,3.200299987792968750e+02,3.227600097656250000e+02,3.263500061035156250e+02,3.233699951171875000e+02,3.221900024414062500e+02,3.211799926757812500e+02,3.210799865722656250e+02,3.090199890136718750e+02,3.086900024414062500e+02,3.111499938964843750e+02,3.113800048828125000e+02,3.160599975585937500e+02,3.280400085449218750e+02,3.261400146484375000e+02,3.262500000000000000e+02,3.263099975585937500e+02,3.256400146484375000e+02,3.217399902343750000e+02,3.229899902343750000e+02,3.205599975585937500e+02,3.197799987792968750e+02,3.158500061035156250e+02,2.967699890136718750e+02,2.942999877929687500e+02,2.966900024414062500e+02,2.909100036621093750e+02,2.802900085449218750e+02,2.859899902343750000e+02,2.812999877929687500e+02,2.803200073242187500e+02,2.848099975585937500e+02,2.926799926757812500e+02,2.985100097656250000e+02,2.881099853515625000e+02,2.878699951171875000e+02,2.863800048828125000e+02,2.887699890136718750e+02,2.963999938964843750e+02,3.039899902343750000e+02,3.005899963378906250e+02,2.988200073242187500e+02,2.957500000000000000e+02,2.972600097656250000e+02,2.966600036621093750e+02,2.988200073242187500e+02,2.898599853515625000e+02,2.891499938964843750e+02,2.883599853515625000e+02,2.868800048828125000e+02,2.885100097656250000e+02,2.864500122070312500e+02,2.905899963378906250e+02,2.873200073242187500e+02,2.830899963378906250e+02,2.897099914550781250e+02,2.875100097656250000e+02,2.923699951171875000e+02,2.986700134277343750e+02,2.970599975585937500e+02,3.008699951171875000e+02,3.001400146484375000e+02,3.006700134277343750e+02,3.025100097656250000e+02,3.021900024414062500e+02,3.029800109863281250e+02,3.163599853515625000e+02,3.130599975585937500e+02,3.094400024414062500e+02,3.104700012207031250e+02,3.126300048828125000e+02,3.142099914550781250e+02,3.157699890136718750e+02,3.185000000000000000e+02,3.228299865722656250e+02,3.425100097656250000e+02,3.573500061035156250e+02,3.688099975585937500e+02,3.619599914550781250e+02,3.652099914550781250e+02,3.659100036621093750e+02,3.570499877929687500e+02,3.618299865722656250e+02,3.602300109863281250e+02,3.526600036621093750e+02,3.482699890136718750e+02,3.459200134277343750e+02,3.480599975585937500e+02,3.557999877929687500e+02,3.522900085449218750e+02,3.477900085449218750e+02,3.440199890136718750e+02,3.435499877929687500e+02,3.426300048828125000e+02,3.444100036621093750e+02,3.441099853515625000e+02,3.501499938964843750e+02,3.439400024414062500e+02,3.500700073242187500e+02,3.511499938964843750e+02,3.551099853515625000e+02,3.522200012207031250e+02,3.553999938964843750e+02,3.585700073242187500e+02,3.605000000000000000e+02,3.577500000000000000e+02,3.683900146484375000e+02,3.703399963378906250e+02,3.682500000000000000e+02,3.704299926757812500e+02,3.684100036621093750e+02,3.717099914550781250e+02,3.727600097656250000e+02,3.757099914550781250e+02,3.770000000000000000e+02,3.607500000000000000e+02,3.595499877929687500e+02,3.603500061035156250e+02,3.533500061035156250e+02,3.507999877929687500e+02,3.500000000000000000e+02,3.506000061035156250e+02,3.560499877929687500e+02,3.593500061035156250e+02,3.651499938964843750e+02,3.711499938964843750e+02,3.726000061035156250e+02,3.627999877929687500e+02,3.652999877929687500e+02,3.696000061035156250e+02,3.675000000000000000e+02,3.732999877929687500e+02,3.622999877929687500e+02,3.580499877929687500e+02,3.541000061035156250e+02,3.482500000000000000e+02,3.276499938964843750e+02,3.317000122070312500e+02,3.072000122070312500e+02,3.143999938964843750e+02,3.143500061035156250e+02,3.179500122070312500e+02,3.203500061035156250e+02


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

